Bayesian Pursuit Algorithms

This paper addresses the sparse representation (SR) problem within a general Bayesian framework. We show that the Lagrangian formulation of the standard SR problem, i.e., $\mathbf{x}^\star=\arg\min_\mathbf{x} \lbrace \| \mathbf{y}-\mathbf{D}\mathbf{x} \|_2^2+\lambda\| \mathbf{x}\|_0 \rbrace$, can be regarded as a limit case of a general maximum a posteriori (MAP) problem involving Bernoulli-Gaussian variables. We then propose different tractable implementations of this MAP problem that we refer to as "Bayesian pursuit algorithms". The Bayesian algorithms are shown to have strong connections with several well-known pursuit algorithms of the literature (e.g., MP, OMP, StOMP, CoSaMP, SP) and generalize them in several respects. In particular, i) they allow for atom deselection; ii) they can include any prior information about the probability of occurrence of each atom within the selection process; iii) they can encompass the estimation of unkown model parameters into their recursions.

==> Data_Simu_2/Nbr_fd.dat <==
   5.0000000e+00   4.3641434e-03   2.4486056e-03   2.5623108e-02   0.0000000e+00   6.8525896e-05   1.0358566e-04   8.9243028e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+01   7.9682927e-03   1.6422764e-03   3.2443089e-02   0.0000000e+00   1.6016260e-04   1.8130081e-04   1.6829268e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+01   1.9107884e-02   1.2506224e-03   3.6043154e-02   0.0000000e+00   5.8340249e-04   2.1659751e-04   9.2116183e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+01   1.2554576e-01   2.8923729e-03   4.3190678e-02   0.0000000e+00   2.9691525e-02   1.8898305e-04   7.2033898e-05   5.1355932e-04   4.7457627e-05   1.2711864e-05
   2.5000000e+01   3.8982511e-01   1.0961905e-02   5.1332468e-02   1.6450216e-05   1.7642424e-01   1.2372294e-03   1.4199134e-04   1.0763636e-02   7.5238095e-04   4.1645022e-04
   3.0000000e+01   5.6772124e-01   4.9919469e-02   5.3768142e-02   4.6902655e-04   3.2618407e-01   2.1527434e-02   2.2035398e-04   3.4426549e-02   5.7469027e-03   4.1663717e-03
   3.5000000e+01   6.3616290e-01   1.5348688e-01   4.4519457e-02   5.3583710e-03   4.0255656e-01   1.0995475e-01   4.7610860e-03   5.3596380e-02   1.9979186e-02   2.0167421e-02
   4.0000000e+01   6.6322685e-01   2.6508519e-01   3.6602778e-02   2.3122222e-02   4.3798704e-01   2.3019444e-01   3.4321296e-02   6.8843519e-02   4.2003704e-02   4.6206481e-02
   4.5000000e+01   6.8045403e-01   3.0837725e-01   3.4126066e-02   5.7303318e-02   4.6128531e-01   2.8356967e-01   9.9589573e-02   8.4774408e-02   6.5279621e-02   7.3568720e-02
   5.0000000e+01   6.9153786e-01   3.2066602e-01   3.2646602e-02   9.6717476e-02   4.8002039e-01   2.9998447e-01   1.8814854e-01   1.0070388e-01   8.4808738e-02   9.6567961e-02
   5.5000000e+01   7.0110945e-01   3.2733035e-01   3.2029851e-02   1.3252537e-01   4.9352338e-01   3.0855821e-01   2.4761891e-01   1.1740000e-01   1.0292438e-01   1.1845473e-01
   6.0000000e+01   7.0781939e-01   3.3162857e-01   3.1071429e-02   1.7329082e-01   5.0624592e-01   3.1438367e-01   2.7350306e-01   1.3406633e-01   1.2028265e-01   1.3921837e-01


==> Data_Simu_2/Nbr_md.dat <==
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+01   2.0000000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.4000000e-04   0.0000000e+00   0.0000000e+00   6.0600000e-03   5.6000000e-04   1.5000000e-04
   2.5000000e+01   3.2480000e-03   1.2800000e-03   5.4880000e-03   1.5200000e-04   5.9120000e-03   1.0800000e-03   4.0000000e-05   9.9456000e-02   6.9520000e-03   3.8480000e-03
   3.0000000e+01   1.8633333e-02   2.1473333e-02   8.7873333e-02   3.5333333e-03   3.3013333e-02   1.9793333e-02   5.3333333e-05   2.5934667e-01   4.3293333e-02   3.1386667e-02
   3.5000000e+01   4.8548571e-02   1.0862857e-01   3.2545143e-01   3.3834286e-02   8.6720000e-02   1.0362286e-01   2.9200000e-03   3.3842286e-01   1.2615429e-01   1.2734286e-01
   4.0000000e+01   7.8105000e-02   2.4361000e-01   5.2321000e-01   1.2486000e-01   1.3741500e-01   2.3903500e-01   1.9875000e-02   3.7175500e-01   2.2682000e-01   2.4951500e-01
   4.5000000e+01   1.0073778e-01   3.3155111e-01   6.2347556e-01   2.6868889e-01   1.7370222e-01   3.2920889e-01   5.9120000e-02   3.9749778e-01   3.0608889e-01   3.4495556e-01
   5.0000000e+01   1.1909200e-01   3.8433600e-01   6.8287600e-01   3.9847600e-01   2.0565600e-01   3.8448800e-01   1.2611200e-01   4.1490000e-01   3.4941200e-01   3.9786000e-01
   5.5000000e+01   1.3201091e-01   4.1987273e-01   7.2468000e-01   4.8432000e-01   2.2837455e-01   4.2121091e-01   1.9016727e-01   4.2904364e-01   3.7614182e-01   4.3289818e-01
   6.0000000e+01   1.4364000e-01   4.4372667e-01   7.5569000e-01   5.6608333e-01   2.4575667e-01   4.4557667e-01   2.3901000e-01   4.3795000e-01   3.9292333e-01   4.5478000e-01


==> Data_Simu_2/PP.dat <==
   5.0000000e+00   5.1496040e-04   2.3373080e-04   7.9203457e-04   1.0381044e-04   1.3644245e-04   1.1491705e-04   1.1410240e-04   1.0553833e-04   1.0306366e-04   1.0306366e-04
   1.0000000e+01   6.3087525e-04   1.5512337e-04   5.0253856e-04   1.0713638e-04   1.5641123e-04   1.1718841e-04   1.1725049e-04   1.0888708e-04   1.0731829e-04   1.0731829e-04
   1.5000000e+01   1.3925894e-03   1.3268887e-04   4.0243008e-04   1.1149728e-04   3.4575802e-04   1.2016864e-04   1.1694948e-04   1.1328466e-04   1.1205117e-04   1.1205117e-04
   2.0000000e+01   2.5114787e-02   1.3117193e-04   3.7218167e-04   1.1706890e-04   1.6112944e-02   1.2386170e-04   1.2163802e-04   9.3742201e-03   9.2311345e-04   3.4282119e-04
   2.5000000e+01   1.5378979e-01   4.5888768e-03   8.3608464e-03   3.5783961e-04   1.2943910e-01   3.5647519e-03   2.3772586e-04   1.5651740e-01   1.0391992e-02   6.0345232e-03
   3.0000000e+01   3.7133494e-01   7.3389936e-02   1.2681890e-01   5.5959305e-03   3.4601387e-01   6.3330205e-02   3.7682746e-04   4.1272963e-01   6.5557005e-02   4.9630317e-02
   3.5000000e+01   5.6734783e-01   3.6195747e-01   4.5673946e-01   5.5512206e-02   5.5040780e-01   3.2398014e-01   9.4025640e-03   5.3348095e-01   1.9646848e-01   2.0650319e-01
   4.0000000e+01   6.8511980e-01   7.9388317e-01   7.0634937e-01   2.1332205e-01   6.7282835e-01   7.2295125e-01   6.3261133e-02   5.8504795e-01   3.5974893e-01   4.1586165e-01
   4.5000000e+01   7.6364373e-01   1.0571946e+00   8.3062900e-01   4.8205014e-01   7.5408673e-01   9.6838049e-01   1.8163277e-01   6.2560426e-01   4.9516234e-01   5.9115139e-01
   5.0000000e+01   8.2869200e-01   1.2139235e+00   9.0099013e-01   7.6394970e-01   8.2062107e-01   1.1138480e+00   3.5999609e-01   6.5521538e-01   5.7605041e-01   7.0028936e-01
   5.5000000e+01   8.7346090e-01   1.3189459e+00   9.5492105e-01   1.0227927e+00   8.6506871e-01   1.2069292e+00   5.0731269e-01   6.8036139e-01   6.3037489e-01   7.8304673e-01
   6.0000000e+01   9.1232303e-01   1.3858952e+00   9.9270178e-01   1.4683744e+00   9.0260021e-01   1.2704837e+00   5.9413766e-01   6.9901296e-01   6.7094440e-01   8.4773365e-01


==> Data_Simu_2/Pr_recn2.dat <==
   5.0000000e+00   2.9180000e-01   1.1400000e-02   3.3400000e-02   9.8000000e-03   2.4200000e-02   1.1000000e-02   1.1200000e-02   1.0800000e-02   9.6000000e-03   9.6000000e-03
   1.0000000e+01   6.1820000e-01   9.4000000e-03   4.5200000e-02   8.2000000e-03   4.3000000e-02   9.6000000e-03   1.0000000e-02   8.8000000e-03   1.0400000e-02   1.0400000e-02
   1.5000000e+01   8.6060000e-01   1.3200000e-02   4.9800000e-02   1.0800000e-02   8.4800000e-02   1.2000000e-02   1.2200000e-02   1.1400000e-02   8.8000000e-03   8.8000000e-03
   2.0000000e+01   9.8020000e-01   1.2000000e-02   6.0200000e-02   9.4000000e-03   3.1880000e-01   1.0600000e-02   1.0000000e-02   2.9200000e-02   1.3000000e-02   1.1800000e-02
   2.5000000e+01   1.0000000e+00   1.7400000e-02   8.6400000e-02   9.4000000e-03   8.3620000e-01   1.4600000e-02   1.1600000e-02   3.5840000e-01   3.7000000e-02   2.5400000e-02
   3.0000000e+01   1.0000000e+00   1.1500000e-01   2.9740000e-01   2.1200000e-02   9.9280000e-01   8.7400000e-02   1.0000000e-02   8.9180000e-01   1.6520000e-01   1.1980000e-01
   3.5000000e+01   1.0000000e+00   4.4740000e-01   7.8380000e-01   1.0580000e-01   1.0000000e+00   4.0420000e-01   2.6000000e-02   9.9900000e-01   4.6920000e-01   4.4640000e-01
   4.0000000e+01   1.0000000e+00   8.4520000e-01   9.8420000e-01   3.7100000e-01   1.0000000e+00   8.2120000e-01   1.4120000e-01   1.0000000e+00   7.9400000e-01   8.0860000e-01
   4.5000000e+01   1.0000000e+00   9.8440000e-01   1.0000000e+00   7.3880000e-01   1.0000000e+00   9.7760000e-01   3.8980000e-01   1.0000000e+00   9.5500000e-01   9.7240000e-01
   5.0000000e+01   1.0000000e+00   9.9940000e-01   1.0000000e+00   9.5220000e-01   1.0000000e+00   9.9860000e-01   7.1760000e-01   1.0000000e+00   9.9280000e-01   9.9700000e-01
   5.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9740000e-01   1.0000000e+00   1.0000000e+00   9.1740000e-01   1.0000000e+00   9.9920000e-01   1.0000000e+00
   6.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8360000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_3/Nbr_fd.dat <==
   5.0000000e+00   4.2764940e-03   2.5832669e-03   3.3132271e-02   5.0916335e-04   1.6111554e-03   2.6215139e-03   2.6525896e-03   3.1952191e-04   5.5059761e-04   5.1474104e-04
   1.0000000e+01   6.5512195e-03   1.7723577e-03   3.9792683e-02   1.2203252e-03   1.5626016e-03   2.3747967e-03   2.5658537e-03   6.7723577e-04   1.0796748e-03   1.0227642e-03
   1.5000000e+01   1.1400830e-02   1.2016598e-03   4.5662241e-02   1.8829876e-03   1.6506224e-03   2.1917012e-03   2.4854772e-03   1.0547718e-03   1.7294606e-03   1.6829876e-03
   2.0000000e+01   2.3678814e-02   7.2627119e-04   5.1344068e-02   2.7932203e-03   1.9322034e-03   2.0364407e-03   2.4313559e-03   1.5440678e-03   2.3542373e-03   2.2449153e-03
   2.5000000e+01   6.7105628e-02   5.7316017e-04   5.6522078e-02   3.5930736e-03   5.6969697e-03   1.9307359e-03   2.3714286e-03   1.8831169e-03   3.2285714e-03   2.9783550e-03
   3.0000000e+01   1.7629381e-01   8.3982301e-04   6.3122124e-02   4.7433628e-03   3.4412389e-02   1.7247788e-03   2.2902655e-03   2.3327434e-03   4.1203540e-03   3.6725664e-03
   3.5000000e+01   3.1990679e-01   2.0117647e-03   6.8258824e-02   5.7466063e-03   1.0958824e-01   1.6253394e-03   2.2760181e-03   2.7556561e-03   6.6624434e-03   4.8036199e-03
   4.0000000e+01   4.4081852e-01   4.8388889e-03   7.1479630e-02   7.3842593e-03   1.9747778e-01   2.1250000e-03   2.3490741e-03   3.4500000e-03   1.4375000e-02   6.5111111e-03
   4.5000000e+01   5.2675071e-01   1.4781043e-02   7.0136493e-02   1.1298578e-02   2.6798863e-01   4.2710900e-03   2.2872038e-03   3.8748815e-03   3.4054028e-02   1.3122275e-02
   5.0000000e+01   5.7884854e-01   3.9454369e-02   6.3187379e-02   2.5781553e-02   3.1958738e-01   1.4830097e-02   2.4320388e-03   4.7650485e-03   6.3718447e-02   3.0501942e-02
   5.5000000e+01   6.1545174e-01   9.5219900e-02   5.5749254e-02   6.3017910e-02   3.5591841e-01   4.8858706e-02   2.4955224e-03   5.5611940e-03   9.5827861e-02   6.4387065e-02
   6.0000000e+01   6.3936633e-01   1.6805204e-01   5.0095918e-02   1.3342449e-01   3.8429082e-01   1.0988673e-01   2.6612245e-03   6.5520408e-03   1.2363776e-01   1.0386837e-01
   6.5000000e+01   6.5755393e-01   2.3201047e-01   4.6289005e-02   2.1111937e-01   4.0443141e-01   1.7319058e-01   3.2764398e-03   8.1183246e-03   1.4585864e-01   1.3666597e-01
   7.0000000e+01   6.7074409e-01   2.7038495e-01   4.3326882e-02   2.3500753e-01   4.2212796e-01   2.2019785e-01   4.7408602e-03   1.0582796e-02   1.6548495e-01   1.6419677e-01
   7.5000000e+01   6.8229945e-01   2.9163425e-01   4.0830939e-02   2.5803646e-01   4.3667624e-01   2.4532597e-01   9.8132597e-03   1.5493923e-02   1.8439337e-01   1.8947182e-01
   8.0000000e+01   6.9247045e-01   3.0253523e-01   3.9618182e-02   2.8045341e-01   4.4943409e-01   2.5689773e-01   2.7011364e-02   2.5788636e-02   2.0389545e-01   2.1491818e-01
   8.5000000e+01   7.0009825e-01   3.1116959e-01   3.8204678e-02   3.0282456e-01   4.5989942e-01   2.6570994e-01   5.5881871e-02   4.1032749e-02   2.2289825e-01   2.3907485e-01
   9.0000000e+01   7.0667590e-01   3.1673133e-01   3.7318072e-02   3.2568795e-01   4.6838434e-01   2.7073494e-01   9.1806024e-02   5.7860241e-02   2.4212892e-01   2.6375783e-01


==> Data_Simu_3/Nbr_md.dat <==
   5.0000000e+00   2.7160000e-02   2.8760000e-02   2.0680000e-02   2.5560000e-02   1.6800000e-02   1.5040000e-02   1.5080000e-02   1.6040000e-02   2.7640000e-02   2.5840000e-02
   1.0000000e+01   2.7720000e-02   3.2680000e-02   2.1880000e-02   3.0020000e-02   1.9000000e-02   1.7240000e-02   1.6980000e-02   1.6660000e-02   2.6560000e-02   2.5160000e-02
   1.5000000e+01   2.6106667e-02   3.3506667e-02   2.1480000e-02   3.0253333e-02   1.9600000e-02   1.8026667e-02   1.7560000e-02   1.6946667e-02   2.7786667e-02   2.7040000e-02
   2.0000000e+01   2.9630000e-02   3.7770000e-02   2.3040000e-02   3.2960000e-02   2.0880000e-02   1.9320000e-02   1.8880000e-02   1.8220000e-02   2.7780000e-02   2.6490000e-02
   2.5000000e+01   3.4968000e-02   4.0832000e-02   2.3624000e-02   3.3200000e-02   2.1456000e-02   1.9632000e-02   1.9016000e-02   1.7400000e-02   2.9832000e-02   2.7520000e-02
   3.0000000e+01   5.0726667e-02   4.3933333e-02   2.4326667e-02   3.5733333e-02   2.8453333e-02   2.0686667e-02   1.9780000e-02   1.7573333e-02   3.1040000e-02   2.7666667e-02
   3.5000000e+01   7.4514286e-02   4.7565714e-02   2.7405714e-02   3.6285714e-02   5.0160000e-02   2.0942857e-02   2.0034286e-02   1.7400000e-02   4.2068571e-02   3.0331429e-02
   4.0000000e+01   9.7210000e-02   5.0255000e-02   4.0380000e-02   3.9875000e-02   8.3680000e-02   2.3470000e-02   2.1970000e-02   1.8630000e-02   7.7625000e-02   3.5160000e-02
   4.5000000e+01   1.1717778e-01   5.8017778e-02   9.5782222e-02   5.2977778e-02   1.1594222e-01   2.6057778e-02   2.2533333e-02   1.8168889e-02   1.5967556e-01   6.1528889e-02
   5.0000000e+01   1.3438400e-01   8.0280000e-02   2.2947600e-01   1.0622000e-01   1.4395600e-01   3.7740000e-02   2.4460000e-02   1.9632000e-02   2.6252000e-01   1.2566800e-01
   5.5000000e+01   1.4840000e-01   1.3946909e-01   3.8287273e-01   2.3030182e-01   1.6350182e-01   7.1785455e-02   2.6134545e-02   2.0323636e-02   3.5020727e-01   2.3530545e-01
   6.0000000e+01   1.5924000e-01   2.2914333e-01   5.0539667e-01   4.3585333e-01   1.7829333e-01   1.3377667e-01   2.7946667e-02   2.1403333e-02   4.0388333e-01   3.3930333e-01
   6.5000000e+01   1.6728000e-01   3.2380615e-01   5.8788308e-01   6.2036615e-01   1.9223077e-01   2.0616000e-01   2.9833846e-02   2.3855385e-02   4.2860000e-01   4.0158769e-01
   7.0000000e+01   1.7228571e-01   3.8885143e-01   6.4821714e-01   6.2444857e-01   2.0124000e-01   2.6580000e-01   3.4097143e-02   2.8120000e-02   4.3971714e-01   4.3629429e-01
   7.5000000e+01   1.7735200e-01   4.3189600e-01   6.9024000e-01   6.2272800e-01   2.0914933e-01   3.0327200e-01   4.1045333e-02   3.7392000e-02   4.4500267e-01   4.5725867e-01
   8.0000000e+01   1.8226250e-01   4.5824000e-01   7.2312000e-01   6.1699750e-01   2.1740250e-01   3.2792250e-01   5.9297500e-02   5.6735000e-02   4.4857000e-01   4.7282000e-01
   8.5000000e+01   1.8575765e-01   4.7747765e-01   7.5250353e-01   6.0921176e-01   2.2211529e-01   3.4554588e-01   9.0672941e-02   8.2548235e-02   4.4841882e-01   4.8096235e-01
   9.0000000e+01   1.8960444e-01   4.9295556e-01   7.7182667e-01   6.0071333e-01   2.2720000e-01   3.5989111e-01   1.3231778e-01   1.0672000e-01   4.4659333e-01   4.8648667e-01


==> Data_Simu_3/PP.dat <==
   5.0000000e+00   8.3988974e-04   4.4998624e-04   1.5663908e-03   2.5412609e-04   3.0316398e-04   3.2522022e-04   3.2371306e-04   2.0640384e-04   2.6365163e-04   2.5745143e-04
   1.0000000e+01   6.4948430e-04   2.3410912e-04   7.0497367e-04   2.0097690e-04   2.1381874e-04   1.9401492e-04   1.9705347e-04   1.5842447e-04   1.8876036e-04   1.8629733e-04
   1.5000000e+01   7.6055734e-04   1.9259866e-04   5.3980744e-04   1.9329399e-04   2.4241461e-04   1.6944299e-04   1.7253911e-04   1.5099056e-04   1.8631025e-04   1.8512543e-04
   2.0000000e+01   1.2414713e-03   1.9008594e-04   4.7387922e-04   1.9965355e-04   2.5930631e-04   1.6189816e-04   1.6530765e-04   1.5434254e-04   2.3719487e-04   1.8549718e-04
   2.5000000e+01   4.3828441e-03   1.9992111e-04   4.4690846e-04   2.0908889e-04   8.1623285e-04   1.5960952e-04   1.6265024e-04   1.5537780e-04   2.6744228e-04   1.9002417e-04
   3.0000000e+01   1.7311234e-02   4.9724018e-04   4.4392119e-04   2.3125006e-04   7.5559221e-03   1.6569301e-04   1.6841661e-04   1.6471863e-04   8.8816739e-04   2.0104236e-04
   3.5000000e+01   4.9277395e-02   3.5274043e-04   1.2754688e-03   2.4638094e-04   3.2817616e-02   1.7100052e-04   1.7458040e-04   1.7210589e-04   4.7029691e-03   4.8087415e-04
   4.0000000e+01   9.5194355e-02   1.1275233e-03   5.0226457e-03   9.2074553e-04   8.1961040e-02   1.0401494e-03   1.8524040e-04   1.8383627e-04   1.9153658e-02   2.2980492e-03
   4.5000000e+01   1.6115502e-01   7.5455310e-03   2.3755423e-02   8.0300993e-03   1.4411377e-01   5.2069742e-03   1.9677194e-04   1.9386206e-04   5.8261148e-02   1.4470115e-02
   5.0000000e+01   2.2752741e-01   3.0741807e-02   7.7649369e-02   3.8315402e-02   2.1203948e-01   1.9856572e-02   2.1282363e-04   2.1260364e-04   1.1360192e-01   4.3962473e-02
   5.5000000e+01   2.9696348e-01   9.6285658e-02   1.6213095e-01   1.2946942e-01   2.7953663e-01   6.8831538e-02   2.3365982e-04   2.5287587e-04   1.8175547e-01   1.0666642e-01
   6.0000000e+01   3.6041867e-01   2.0362477e-01   2.5844620e-01   4.0510197e-01   3.4768423e-01   1.6824953e-01   2.6336252e-04   4.0487671e-04   2.4577443e-01   1.8559333e-01
   6.5000000e+01   4.1282306e-01   3.3483260e-01   3.4783157e-01   1.1675850e+00   4.0427216e-01   2.9097860e-01   5.3647299e-04   1.0534428e-03   2.9636332e-01   2.6722924e-01
   7.0000000e+01   4.6250215e-01   4.6035415e-01   4.2738304e-01   1.1404279e+00   4.5697472e-01   4.2167923e-01   1.4367995e-03   2.6214059e-03   3.3996499e-01   3.4873239e-01
   7.5000000e+01   5.0933101e-01   5.8384613e-01   4.9545552e-01   1.2442453e+00   5.0781423e-01   5.3930926e-01   5.5002224e-03   7.1195687e-03   3.7908586e-01   4.2774749e-01
   8.0000000e+01   5.5889284e-01   6.7735930e-01   5.5545601e-01   1.3626450e+00   5.4953151e-01   6.3763174e-01   1.8812606e-02   1.8315637e-02   4.1489991e-01   5.0966860e-01
   8.5000000e+01   5.9464748e-01   7.6964542e-01   6.1473953e-01   1.5098792e+00   5.8541310e-01   7.2871871e-01   4.6133232e-02   3.8116636e-02   4.4417632e-01   5.9484690e-01
   9.0000000e+01   6.3187324e-01   8.4057340e-01   6.5470235e-01   1.7007064e+00   6.2510988e-01   8.0864480e-01   9.7712653e-02   6.6757644e-02   4.7142993e-01   6.8636592e-01


==> Data_Simu_3/Pr_recn2.dat <==
   5.0000000e+00   2.7360000e-01   3.3600000e-02   5.4600000e-02   2.1600000e-02   2.8200000e-02   1.4600000e-02   1.5800000e-02   1.3800000e-02   2.8600000e-02   2.5400000e-02
   1.0000000e+01   4.7960000e-01   4.6200000e-02   6.4000000e-02   3.7800000e-02   3.8800000e-02   1.7200000e-02   1.7800000e-02   1.5600000e-02   2.5600000e-02   2.2200000e-02
   1.5000000e+01   7.0540000e-01   5.0800000e-02   8.1000000e-02   4.4800000e-02   6.9600000e-02   2.3000000e-02   2.2600000e-02   1.8800000e-02   2.9800000e-02   2.9400000e-02
   2.0000000e+01   8.7960000e-01   7.3800000e-02   1.0160000e-01   5.6800000e-02   1.0240000e-01   1.8600000e-02   1.9600000e-02   1.7600000e-02   3.3000000e-02   2.7200000e-02
   2.5000000e+01   9.6700000e-01   9.5800000e-02   1.1020000e-01   6.8400000e-02   2.2900000e-01   2.0200000e-02   1.8600000e-02   1.7200000e-02   4.6200000e-02   3.4400000e-02
   3.0000000e+01   9.9760000e-01   1.0620000e-01   1.4260000e-01   8.7000000e-02   5.1840000e-01   2.3600000e-02   2.3200000e-02   2.4000000e-02   4.5400000e-02   3.5800000e-02
   3.5000000e+01   1.0000000e+00   1.4060000e-01   1.7540000e-01   9.7800000e-02   8.5680000e-01   2.2800000e-02   2.4200000e-02   2.3400000e-02   9.1000000e-02   5.0200000e-02
   4.0000000e+01   9.9980000e-01   1.7380000e-01   2.5080000e-01   1.1980000e-01   9.7680000e-01   2.7800000e-02   2.3600000e-02   2.4400000e-02   2.0560000e-01   7.5800000e-02
   4.5000000e+01   1.0000000e+00   2.5400000e-01   4.8600000e-01   1.8540000e-01   9.9920000e-01   4.6800000e-02   3.4000000e-02   2.6800000e-02   4.4320000e-01   1.6600000e-01
   5.0000000e+01   1.0000000e+00   3.9660000e-01   8.3240000e-01   3.4780000e-01   1.0000000e+00   8.7600000e-02   3.3200000e-02   2.8600000e-02   7.1960000e-01   3.7140000e-01
   5.5000000e+01   1.0000000e+00   6.1180000e-01   9.7780000e-01   6.6260000e-01   1.0000000e+00   2.4320000e-01   4.0800000e-02   3.3600000e-02   9.1220000e-01   6.9260000e-01
   6.0000000e+01   1.0000000e+00   8.4020000e-01   9.9960000e-01   9.6620000e-01   1.0000000e+00   5.1940000e-01   5.4000000e-02   4.3600000e-02   9.8580000e-01   9.1560000e-01
   6.5000000e+01   1.0000000e+00   9.6160000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.8360000e-01   7.2400000e-02   6.9400000e-02   9.9820000e-01   9.8840000e-01
   7.0000000e+01   1.0000000e+00   9.9580000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.4640000e-01   1.1500000e-01   1.1300000e-01   1.0000000e+00   9.9920000e-01
   7.5000000e+01   1.0000000e+00   9.9960000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9380000e-01   1.9300000e-01   2.1080000e-01   1.0000000e+00   1.0000000e+00
   8.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9960000e-01   3.9680000e-01   3.9920000e-01   1.0000000e+00   1.0000000e+00
   8.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.7580000e-01   6.3500000e-01   1.0000000e+00   1.0000000e+00
   9.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.8840000e-01   8.1960000e-01   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/MSE_dat/CT_MSE-2/BMP.dat <==
   5.0000000e-02   2.3848777e-01
   1.0000000e-01   2.3867357e-01
   1.4556779e-01   2.5000000e-01
   1.5000000e-01   2.5089340e-01
   2.0000000e-01   2.6100416e-01
   2.5000000e-01   2.6504437e-01
   3.0000000e-01   2.6375076e-01
   3.5000000e-01   2.7831547e-01
   4.0000000e-01   2.8593878e-01
   4.5000000e-01   2.9338639e-01
   5.0000000e-01   2.9672417e-01
   5.3989019e-01   3.0000000e-01
   5.5000000e-01   3.0151213e-01
   6.0000000e-01   3.1112406e-01
   6.5000000e-01   3.2591626e-01
   7.0000000e-01   3.3494794e-01
   7.5000000e-01   3.3988913e-01
   7.9213215e-01   3.5000000e-01
   8.0000000e-01   3.5313064e-01
   8.5000000e-01   3.6317024e-01
   9.0000000e-01   3.8004147e-01
   9.5000000e-01   3.9374258e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/BOMP.dat <==
   5.0000000e-02   2.3735968e-01
   1.0000000e-01   2.4468872e-01
   1.0874752e-01   2.5000000e-01
   1.5000000e-01   2.6952451e-01
   2.0000000e-01   2.8548108e-01
   2.5000000e-01   2.9565869e-01
   2.6452470e-01   3.0000000e-01
   3.0000000e-01   3.2314687e-01
   3.5000000e-01   3.4157742e-01
   3.6861870e-01   3.5000000e-01
   4.0000000e-01   3.6835278e-01
   4.5000000e-01   3.8289021e-01
   5.0000000e-01   3.9696975e-01
   5.0877287e-01   4.0000000e-01
   5.5000000e-01   4.2144385e-01
   6.0000000e-01   4.4545642e-01
   6.0991265e-01   4.5000000e-01
   6.5000000e-01   4.7259813e-01
   7.0000000e-01   4.9753333e-01
   7.0546812e-01   5.0000000e-01
   7.5000000e-01   5.2268998e-01
   7.9377812e-01   5.5000000e-01
   8.0000000e-01   5.5417225e-01
   8.5000000e-01   5.8542967e-01
   8.7091327e-01   6.0000000e-01
   9.0000000e-01   6.2421560e-01
   9.3193916e-01   6.5000000e-01
   9.5000000e-01   6.6701712e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/BPD.dat <==
   5.0000000e-02   1.9570443e-01
   5.1803748e-02   2.0000000e-01
   7.3926010e-02   2.5000000e-01
   9.8543096e-02   3.0000000e-01
   1.0000000e-01   3.0163733e-01
   1.5000000e-01   3.0301963e-01
   2.0000000e-01   3.2167195e-01
   2.5000000e-01   3.2873789e-01
   2.8821545e-01   3.5000000e-01
   3.0000000e-01   3.5654453e-01
   3.5000000e-01   3.7399519e-01
   4.0000000e-01   3.9690379e-01
   4.1025515e-01   4.0000000e-01
   4.5000000e-01   4.1682888e-01
   5.0000000e-01   4.3732507e-01
   5.2968227e-01   4.5000000e-01
   5.5000000e-01   4.6023383e-01
   6.0000000e-01   4.8975084e-01
   6.2013898e-01   5.0000000e-01
   6.5000000e-01   5.1778527e-01
   6.9987137e-01   5.5000000e-01
   7.0000000e-01   5.5008257e-01
   7.5000000e-01   5.8071440e-01
   7.7587428e-01   6.0000000e-01
   8.0000000e-01   6.2100633e-01
   8.3125686e-01   6.5000000e-01
   8.5000000e-01   6.6901213e-01
   8.7991529e-01   7.0000000e-01
   9.0000000e-01   7.2571450e-01
   9.1914955e-01   7.5000000e-01
   9.4812182e-01   8.0000000e-01
   9.5000000e-01   8.0339286e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/BSP.dat <==
   5.0000000e-02   3.0438007e-01
   5.9468014e-02   3.0000000e-01
   1.0000000e-01   2.8009320e-01
   1.5000000e-01   2.9205107e-01
   1.7243929e-01   3.0000000e-01
   2.0000000e-01   3.1288905e-01
   2.5000000e-01   3.2741160e-01
   2.8462693e-01   3.5000000e-01
   3.0000000e-01   3.5908304e-01
   3.5000000e-01   3.7985740e-01
   4.0000000e-01   3.9936908e-01
   4.0186294e-01   4.0000000e-01
   4.5000000e-01   4.2181754e-01
   5.0000000e-01   4.3774973e-01
   5.2924965e-01   4.5000000e-01
   5.5000000e-01   4.5955798e-01
   6.0000000e-01   4.8070754e-01
   6.5000000e-01   4.9931029e-01
   6.5173709e-01   5.0000000e-01
   7.0000000e-01   5.2558241e-01
   7.5000000e-01   5.4347363e-01
   7.6382473e-01   5.5000000e-01
   8.0000000e-01   5.7161148e-01
   8.5000000e-01   5.9694981e-01
   8.5575635e-01   6.0000000e-01
   9.0000000e-01   6.3122913e-01
   9.2730433e-01   6.5000000e-01
   9.5000000e-01   6.6993468e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/BStOMP.dat <==
   5.0000000e-02   2.4076652e-01
   6.9781256e-02   2.5000000e-01
   1.0000000e-01   2.7421798e-01
   1.5000000e-01   2.9387188e-01
   1.6676541e-01   3.0000000e-01
   2.0000000e-01   3.1727485e-01
   2.5000000e-01   3.2530879e-01
   2.8737895e-01   3.5000000e-01
   3.0000000e-01   3.5795832e-01
   3.5000000e-01   3.7651941e-01
   4.0000000e-01   3.9397710e-01
   4.2131462e-01   4.0000000e-01
   4.5000000e-01   4.1292200e-01
   5.0000000e-01   4.3162862e-01
   5.4866578e-01   4.5000000e-01
   5.5000000e-01   4.5061931e-01
   6.0000000e-01   4.7505648e-01
   6.5000000e-01   4.9869071e-01
   6.5280742e-01   5.0000000e-01
   7.0000000e-01   5.2856808e-01
   7.4908949e-01   5.5000000e-01
   7.5000000e-01   5.5049053e-01
   8.0000000e-01   5.8250662e-01
   8.3181069e-01   6.0000000e-01
   8.5000000e-01   6.1321030e-01
   9.0000000e-01   6.4815447e-01
   9.0276204e-01   6.5000000e-01
   9.5000000e-01   6.8944593e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/FBMP.dat <==
   5.0000000e-02   3.3111286e-01
   1.0000000e-01   3.2279461e-01
   1.5000000e-01   3.2615385e-01
   1.9744572e-01   3.5000000e-01
   2.0000000e-01   3.5115775e-01
   2.5000000e-01   3.5111689e-01
   3.0000000e-01   3.8306450e-01
   3.4470720e-01   4.0000000e-01
   3.5000000e-01   4.0235643e-01
   4.0000000e-01   4.2073164e-01
   4.5000000e-01   4.3998261e-01
   4.8167694e-01   4.5000000e-01
   5.0000000e-01   4.5643305e-01
   5.5000000e-01   4.7809443e-01
   5.9816319e-01   5.0000000e-01
   6.0000000e-01   5.0089087e-01
   6.5000000e-01   5.2628990e-01
   6.9678224e-01   5.5000000e-01
   7.0000000e-01   5.5178071e-01
   7.5000000e-01   5.7541370e-01
   7.8924226e-01   6.0000000e-01
   8.0000000e-01   6.0819255e-01
   8.5000000e-01   6.4551982e-01
   8.5557970e-01   6.5000000e-01
   9.0000000e-01   6.8719049e-01
   9.1388157e-01   7.0000000e-01
   9.5000000e-01   7.4458231e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/HTP.dat <==
   5.0000000e-02   2.4037194e-01
   8.6176451e-02   2.5000000e-01
   1.0000000e-01   2.5709792e-01
   1.5000000e-01   2.7742018e-01
   2.0000000e-01   2.9118939e-01
   2.5000000e-01   2.9897776e-01
   2.5417585e-01   3.0000000e-01
   3.0000000e-01   3.2212590e-01
   3.5000000e-01   3.4189684e-01
   3.7034160e-01   3.5000000e-01
   4.0000000e-01   3.6593734e-01
   4.5000000e-01   3.7732043e-01
   5.0000000e-01   3.9097750e-01
   5.2683879e-01   4.0000000e-01
   5.5000000e-01   4.1079738e-01
   6.0000000e-01   4.2889634e-01
   6.5000000e-01   4.4976161e-01
   6.5073243e-01   4.5000000e-01
   7.0000000e-01   4.6975976e-01
   7.5000000e-01   4.8457453e-01
   7.8818998e-01   5.0000000e-01
   8.0000000e-01   5.0622472e-01
   8.5000000e-01   5.3128332e-01
   8.9259038e-01   5.5000000e-01
   9.0000000e-01   5.5397103e-01
   9.5000000e-01   5.8572171e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/IHTM.dat <==
   5.0000000e-02   2.4093159e-01
   1.0000000e-01   2.2907297e-01
   1.5000000e-01   2.4452237e-01
   1.6649238e-01   2.5000000e-01
   2.0000000e-01   2.6069113e-01
   2.5000000e-01   2.6977986e-01
   3.0000000e-01   2.7846579e-01
   3.4162991e-01   3.0000000e-01
   3.5000000e-01   3.0450065e-01
   4.0000000e-01   3.2107156e-01
   4.5000000e-01   3.3430256e-01
   4.9704910e-01   3.5000000e-01
   5.0000000e-01   3.5128291e-01
   5.5000000e-01   3.6801390e-01
   6.0000000e-01   3.8739737e-01
   6.3306567e-01   4.0000000e-01
   6.5000000e-01   4.0885071e-01
   7.0000000e-01   4.2955083e-01
   7.5000000e-01   4.4600040e-01
   7.5982696e-01   4.5000000e-01
   8.0000000e-01   4.7314717e-01
   8.5000000e-01   4.9806861e-01
   8.5455541e-01   5.0000000e-01
   9.0000000e-01   5.2944259e-01
   9.3269771e-01   5.5000000e-01
   9.5000000e-01   5.6573810e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/MP.dat <==
   5.0000000e-02   2.3845151e-01
   1.0000000e-01   2.3829137e-01
   1.5000000e-01   2.4996863e-01
   1.5018156e-01   2.5000000e-01
   2.0000000e-01   2.5948403e-01
   2.5000000e-01   2.6292976e-01
   3.0000000e-01   2.6027746e-01
   3.5000000e-01   2.7326526e-01
   4.0000000e-01   2.8063544e-01
   4.5000000e-01   2.8709731e-01
   5.0000000e-01   2.9035683e-01
   5.5000000e-01   2.9326121e-01
   6.0000000e-01   2.9783685e-01
   6.0878962e-01   3.0000000e-01
   6.5000000e-01   3.1362125e-01
   7.0000000e-01   3.2199779e-01
   7.5000000e-01   3.2752236e-01
   8.0000000e-01   3.4033435e-01
   8.5000000e-01   3.4925665e-01
   8.5222911e-01   3.5000000e-01
   9.0000000e-01   3.7186683e-01
   9.5000000e-01   3.9370028e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/OMP.dat <==
   5.0000000e-02   2.3725244e-01
   1.0000000e-01   2.4447517e-01
   1.0911848e-01   2.5000000e-01
   1.5000000e-01   2.6931100e-01
   2.0000000e-01   2.8518531e-01
   2.5000000e-01   2.9540419e-01
   2.6519770e-01   3.0000000e-01
   3.0000000e-01   3.2286059e-01
   3.5000000e-01   3.4125414e-01
   3.6962110e-01   3.5000000e-01
   4.0000000e-01   3.6760181e-01
   4.5000000e-01   3.8246414e-01
   5.0000000e-01   3.9637507e-01
   5.1074608e-01   4.0000000e-01
   5.5000000e-01   4.2010250e-01
   6.0000000e-01   4.4487096e-01
   6.1149224e-01   4.5000000e-01
   6.5000000e-01   4.7160849e-01
   7.0000000e-01   4.9655365e-01
   7.0840658e-01   5.0000000e-01
   7.5000000e-01   5.2039497e-01
   7.9592241e-01   5.5000000e-01
   8.0000000e-01   5.5274216e-01
   8.5000000e-01   5.8608993e-01
   8.6868340e-01   6.0000000e-01
   9.0000000e-01   6.2781190e-01
   9.2494225e-01   6.5000000e-01
   9.5000000e-01   6.7596151e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/SBR.dat <==
   5.0000000e-02   2.3791768e-01
   1.0000000e-01   2.4907159e-01
   1.0133558e-01   2.5000000e-01
   1.5000000e-01   2.7604468e-01
   2.0000000e-01   2.9185609e-01
   2.3771249e-01   3.0000000e-01
   2.5000000e-01   3.0342853e-01
   3.0000000e-01   3.3110381e-01
   3.5000000e-01   3.4580855e-01
   3.5795920e-01   3.5000000e-01
   4.0000000e-01   3.7477799e-01
   4.5000000e-01   3.8867539e-01
   4.9323415e-01   4.0000000e-01
   5.0000000e-01   4.0254256e-01
   5.5000000e-01   4.2722445e-01
   6.0000000e-01   4.4832000e-01
   6.0354095e-01   4.5000000e-01
   6.5000000e-01   4.7641820e-01
   6.9973677e-01   5.0000000e-01
   7.0000000e-01   5.0016544e-01
   7.5000000e-01   5.2850808e-01
   7.8583019e-01   5.5000000e-01
   8.0000000e-01   5.6022235e-01
   8.5000000e-01   5.9647301e-01
   8.5345546e-01   6.0000000e-01
   9.0000000e-01   6.4195115e-01
   9.1085975e-01   6.5000000e-01
   9.5000000e-01   6.8156493e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/SOBAP.dat <==
   5.0000000e-02   2.4593375e-01
   5.8937330e-02   2.5000000e-01
   1.0000000e-01   2.8182259e-01
   1.4557133e-01   3.0000000e-01
   1.5000000e-01   3.0120257e-01
   2.0000000e-01   3.3316556e-01
   2.5000000e-01   3.4278511e-01
   2.5908651e-01   3.5000000e-01
   3.0000000e-01   3.7763217e-01
   3.4808897e-01   4.0000000e-01
   3.5000000e-01   4.0095211e-01
   4.0000000e-01   4.1857775e-01
   4.5000000e-01   4.4231905e-01
   4.7074056e-01   4.5000000e-01
   5.0000000e-01   4.6256244e-01
   5.5000000e-01   4.8358558e-01
   5.8042126e-01   5.0000000e-01
   6.0000000e-01   5.1112891e-01
   6.5000000e-01   5.3749046e-01
   6.7646216e-01   5.5000000e-01
   7.0000000e-01   5.6306235e-01
   7.5000000e-01   5.8522017e-01
   7.7260762e-01   6.0000000e-01
   8.0000000e-01   6.1943071e-01
   8.4545513e-01   6.5000000e-01
   8.5000000e-01   6.5372680e-01
   9.0000000e-01   6.9349916e-01
   9.0851873e-01   7.0000000e-01
   9.5000000e-01   7.4101676e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/SP.dat <==
   5.0000000e-02   2.4487473e-01
   9.6226901e-02   2.5000000e-01
   1.0000000e-01   2.5091098e-01
   1.5000000e-01   2.7080298e-01
   2.0000000e-01   2.8669044e-01
   2.5000000e-01   2.9534557e-01
   2.6896517e-01   3.0000000e-01
   3.0000000e-01   3.1552692e-01
   3.5000000e-01   3.4148238e-01
   3.6881911e-01   3.5000000e-01
   4.0000000e-01   3.6720339e-01
   4.5000000e-01   3.7972127e-01
   5.0000000e-01   3.9329146e-01
   5.1890439e-01   4.0000000e-01
   5.5000000e-01   4.1234670e-01
   6.0000000e-01   4.2817898e-01
   6.5000000e-01   4.4476507e-01
   6.7230433e-01   4.5000000e-01
   7.0000000e-01   4.5451514e-01
   7.5000000e-01   4.5984802e-01
   8.0000000e-01   4.6656519e-01
   8.5000000e-01   4.7284214e-01
   9.0000000e-01   4.7523351e-01
   9.5000000e-01   4.7449208e-01


==> Data_Simu_4/MSE_dat/CT_MSE-2/StOMP.dat <==
   5.0000000e-02   3.0039598e-01
   5.0507084e-02   3.0000000e-01
   1.0000000e-01   2.5739007e-01
   1.5000000e-01   2.7848224e-01
   2.0000000e-01   2.9164237e-01
   2.5000000e-01   2.9955657e-01
   2.5191664e-01   3.0000000e-01
   3.0000000e-01   3.2162282e-01
   3.5000000e-01   3.4080971e-01
   3.8388105e-01   3.5000000e-01
   4.0000000e-01   3.5605858e-01
   4.5000000e-01   3.6606557e-01
   5.0000000e-01   3.7457794e-01
   5.5000000e-01   3.8294275e-01
   6.0000000e-01   3.8935067e-01
   6.5000000e-01   3.9811674e-01
   6.7522611e-01   4.0000000e-01
   7.0000000e-01   4.0276718e-01
   7.5000000e-01   4.0813370e-01
   8.0000000e-01   4.1451857e-01
   8.5000000e-01   4.1650453e-01
   9.0000000e-01   4.2115897e-01
   9.5000000e-01   4.2367782e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/BMP.dat <==
   5.0000000e-02   9.8202076e-02
   5.7502485e-02   1.0000000e-01
   1.0000000e-01   1.4498249e-01
   1.1213296e-01   1.5000000e-01
   1.5000000e-01   1.6531607e-01
   2.0000000e-01   1.7523083e-01
   2.5000000e-01   1.9070333e-01
   3.0000000e-01   1.9389612e-01
   3.2192311e-01   2.0000000e-01
   3.5000000e-01   2.1059977e-01
   4.0000000e-01   2.1886032e-01
   4.5000000e-01   2.2559654e-01
   5.0000000e-01   2.3643259e-01
   5.5000000e-01   2.3810571e-01
   6.0000000e-01   2.4599044e-01
   6.2154262e-01   2.5000000e-01
   6.5000000e-01   2.5813159e-01
   7.0000000e-01   2.6669368e-01
   7.5000000e-01   2.7373098e-01
   8.0000000e-01   2.7871607e-01
   8.5000000e-01   2.8460765e-01
   9.0000000e-01   2.9104682e-01
   9.4713547e-01   3.0000000e-01
   9.5000000e-01   3.0082295e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/BOMP.dat <==
   5.0000000e-02   9.8094214e-02
   5.7145797e-02   1.0000000e-01
   1.0000000e-01   1.4694653e-01
   1.0311138e-01   1.5000000e-01
   1.5000000e-01   1.8545703e-01
   2.0000000e-01   1.9294285e-01
   2.0845844e-01   2.0000000e-01
   2.5000000e-01   2.3711388e-01
   3.0000000e-01   2.4290113e-01
   3.1491121e-01   2.5000000e-01
   3.5000000e-01   2.7318741e-01
   4.0000000e-01   2.9782502e-01
   4.0383716e-01   3.0000000e-01
   4.5000000e-01   3.2645995e-01
   5.0000000e-01   3.4301173e-01
   5.1150781e-01   3.5000000e-01
   5.5000000e-01   3.6496290e-01
   6.0000000e-01   3.9068203e-01
   6.1604559e-01   4.0000000e-01
   6.5000000e-01   4.1963605e-01
   7.0000000e-01   4.3818167e-01
   7.2774936e-01   4.5000000e-01
   7.5000000e-01   4.6167093e-01
   8.0000000e-01   4.9592888e-01
   8.0671708e-01   5.0000000e-01
   8.5000000e-01   5.2729767e-01
   8.8619721e-01   5.5000000e-01
   9.0000000e-01   5.6014607e-01
   9.5000000e-01   5.9669864e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/BPD.dat <==
   6.0511377e-02   5.0000000e-02
   7.1390764e-02   1.0000000e-01
   8.5185532e-02   1.5000000e-01
   1.0000000e-01   1.6905963e-01
   1.5000000e-01   1.9508178e-01
   1.6601132e-01   2.0000000e-01
   2.0000000e-01   2.1799240e-01
   2.5000000e-01   2.4337647e-01
   2.7866610e-01   2.5000000e-01
   3.0000000e-01   2.5546076e-01
   3.5000000e-01   2.8209700e-01
   3.9151190e-01   3.0000000e-01
   4.0000000e-01   3.0378210e-01
   4.5000000e-01   3.2171349e-01
   5.0000000e-01   3.4011596e-01
   5.2374009e-01   3.5000000e-01
   5.5000000e-01   3.6016347e-01
   6.0000000e-01   3.8063881e-01
   6.3918176e-01   4.0000000e-01
   6.5000000e-01   4.0537524e-01
   7.0000000e-01   4.2626067e-01
   7.5000000e-01   4.3976832e-01
   7.8561761e-01   4.5000000e-01
   8.0000000e-01   4.5445092e-01
   8.3158731e-01   4.5000000e-01
   8.5000000e-01   4.4288424e-01
   8.7001609e-01   4.0000000e-01
   8.8305399e-01   3.5000000e-01
   8.9006426e-01   3.0000000e-01
   8.9594569e-01   2.5000000e-01
   9.0000000e-01   2.0251815e-01
   9.0012012e-01   2.0000000e-01
   9.0188803e-01   1.5000000e-01
   9.0243587e-01   1.0000000e-01
   9.0384140e-01   5.0000000e-02


==> Data_Simu_4/MSE_dat/CT_MSE-3/BSP.dat <==
   5.0000000e-02   9.8886257e-02
   5.5406486e-02   1.0000000e-01
   7.2543913e-02   1.5000000e-01
   1.0000000e-01   1.5642291e-01
   1.5000000e-01   1.8630702e-01
   1.8381829e-01   2.0000000e-01
   2.0000000e-01   2.0946568e-01
   2.5000000e-01   2.4406941e-01
   2.6663388e-01   2.5000000e-01
   3.0000000e-01   2.6406186e-01
   3.5000000e-01   2.9550873e-01
   3.5898457e-01   3.0000000e-01
   4.0000000e-01   3.2373289e-01
   4.5000000e-01   3.4574143e-01
   4.5811641e-01   3.5000000e-01
   5.0000000e-01   3.6759880e-01
   5.5000000e-01   3.8883220e-01
   5.6833140e-01   4.0000000e-01
   6.0000000e-01   4.1444614e-01
   6.5000000e-01   4.3562611e-01
   6.7821252e-01   4.5000000e-01
   7.0000000e-01   4.6092417e-01
   7.5000000e-01   4.7546232e-01
   8.0000000e-01   4.9760841e-01
   8.0482612e-01   5.0000000e-01
   8.5000000e-01   5.2021299e-01
   9.0000000e-01   5.4338113e-01
   9.1365336e-01   5.5000000e-01
   9.5000000e-01   5.7224139e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/BStOMP.dat <==
   5.0000000e-02   9.9766353e-02
   5.0866415e-02   1.0000000e-01
   5.3122891e-02   1.5000000e-01
   1.0000000e-01   1.6442536e-01
   1.5000000e-01   1.9788193e-01
   1.5566210e-01   2.0000000e-01
   2.0000000e-01   2.2681888e-01
   2.4480773e-01   2.5000000e-01
   2.5000000e-01   2.5200262e-01
   3.0000000e-01   2.6920245e-01
   3.5000000e-01   2.9833410e-01
   3.5302201e-01   3.0000000e-01
   4.0000000e-01   3.2784431e-01
   4.5000000e-01   3.4593469e-01
   4.5759513e-01   3.5000000e-01
   5.0000000e-01   3.7146862e-01
   5.5000000e-01   3.9124509e-01
   5.6966353e-01   4.0000000e-01
   6.0000000e-01   4.1461418e-01
   6.5000000e-01   4.4497363e-01
   6.6266145e-01   4.5000000e-01
   7.0000000e-01   4.6823367e-01
   7.5000000e-01   4.8997062e-01
   7.6527713e-01   5.0000000e-01
   8.0000000e-01   5.2191981e-01
   8.5000000e-01   5.4457226e-01
   8.5808297e-01   5.5000000e-01
   9.0000000e-01   5.7755999e-01
   9.4030825e-01   6.0000000e-01
   9.5000000e-01   6.0657998e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/FBMP.dat <==
   5.0000000e-02   1.9139593e-01
   1.0000000e-01   1.9597065e-01
   1.0823727e-01   2.0000000e-01
   1.5000000e-01   2.3396379e-01
   1.6952143e-01   2.5000000e-01
   2.0000000e-01   2.7327504e-01
   2.5000000e-01   2.8542617e-01
   2.8164064e-01   3.0000000e-01
   3.0000000e-01   3.1272079e-01
   3.5000000e-01   3.3956764e-01
   3.7367167e-01   3.5000000e-01
   4.0000000e-01   3.6615434e-01
   4.5000000e-01   3.8104021e-01
   4.9894878e-01   4.0000000e-01
   5.0000000e-01   4.0050012e-01
   5.5000000e-01   4.2091922e-01
   6.0000000e-01   4.4034946e-01
   6.1763948e-01   4.5000000e-01
   6.5000000e-01   4.6988651e-01
   6.9817056e-01   5.0000000e-01
   7.0000000e-01   5.0116863e-01
   7.5000000e-01   5.2328996e-01
   8.0000000e-01   5.4934677e-01
   8.0094234e-01   5.5000000e-01
   8.5000000e-01   5.8330033e-01
   8.7520104e-01   6.0000000e-01
   9.0000000e-01   6.1991636e-01
   9.3777340e-01   6.5000000e-01
   9.5000000e-01   6.6118712e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/HTP.dat <==
   5.0000000e-02   9.7327918e-02
   6.3017568e-02   1.0000000e-01
   1.0000000e-01   1.4440395e-01
   1.0603449e-01   1.5000000e-01
   1.5000000e-01   1.8109424e-01
   2.0000000e-01   1.9995827e-01
   2.0010207e-01   2.0000000e-01
   2.5000000e-01   2.3107783e-01
   3.0000000e-01   2.4512843e-01
   3.0947875e-01   2.5000000e-01
   3.5000000e-01   2.7651999e-01
   4.0000000e-01   2.9497081e-01
   4.1617427e-01   3.0000000e-01
   4.5000000e-01   3.1404208e-01
   5.0000000e-01   3.2957192e-01
   5.5000000e-01   3.4670042e-01
   5.5867425e-01   3.5000000e-01
   6.0000000e-01   3.6922817e-01
   6.5000000e-01   3.8405763e-01
   7.0000000e-01   3.9995396e-01
   7.0016084e-01   4.0000000e-01
   7.5000000e-01   4.1751289e-01
   8.0000000e-01   4.3906724e-01
   8.1884355e-01   4.5000000e-01
   8.5000000e-01   4.6606973e-01
   9.0000000e-01   4.8054477e-01
   9.3306894e-01   5.0000000e-01
   9.5000000e-01   5.1214961e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/IHTM.dat <==
   6.8906872e-02   1.0000000e-01
   1.0000000e-01   1.2823567e-01
   1.4673689e-01   1.5000000e-01
   1.5000000e-01   1.5117949e-01
   2.0000000e-01   1.7140097e-01
   2.5000000e-01   1.9302357e-01
   2.7587564e-01   2.0000000e-01
   3.0000000e-01   2.0681744e-01
   3.5000000e-01   2.2851777e-01
   3.9811930e-01   2.5000000e-01
   4.0000000e-01   2.5092301e-01
   4.5000000e-01   2.6657867e-01
   5.0000000e-01   2.8227934e-01
   5.5000000e-01   2.9649384e-01
   5.6010188e-01   3.0000000e-01
   6.0000000e-01   3.2076039e-01
   6.5000000e-01   3.3629355e-01
   6.8198542e-01   3.5000000e-01
   7.0000000e-01   3.5858610e-01
   7.5000000e-01   3.7455450e-01
   8.0000000e-01   3.9440347e-01
   8.1579729e-01   4.0000000e-01
   8.5000000e-01   4.1422781e-01
   9.0000000e-01   4.3541853e-01
   9.2877289e-01   4.5000000e-01
   9.5000000e-01   4.6178006e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/MP.dat <==
   5.0000000e-02   9.7814929e-02
   5.7824418e-02   1.0000000e-01
   1.0000000e-01   1.4412273e-01
   1.1553105e-01   1.5000000e-01
   1.5000000e-01   1.6299718e-01
   2.0000000e-01   1.7116394e-01
   2.5000000e-01   1.8415694e-01
   3.0000000e-01   1.8714169e-01
   3.5000000e-01   1.9906653e-01
   3.6265101e-01   2.0000000e-01
   4.0000000e-01   2.0327974e-01
   4.5000000e-01   2.0662944e-01
   5.0000000e-01   2.1741358e-01
   5.5000000e-01   2.1818856e-01
   6.0000000e-01   2.2545947e-01
   6.5000000e-01   2.3019764e-01
   7.0000000e-01   2.3597612e-01
   7.5000000e-01   2.4026342e-01
   8.0000000e-01   2.4186851e-01
   8.5000000e-01   2.4731832e-01
   8.7670233e-01   2.5000000e-01
   9.0000000e-01   2.5265956e-01
   9.5000000e-01   2.5935886e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/OMP.dat <==
   5.0000000e-02   9.7664017e-02
   5.7234506e-02   1.0000000e-01
   1.0000000e-01   1.4682862e-01
   1.0324716e-01   1.5000000e-01
   1.5000000e-01   1.8526737e-01
   2.0000000e-01   1.9278653e-01
   2.0864034e-01   2.0000000e-01
   2.5000000e-01   2.3683784e-01
   3.0000000e-01   2.4310242e-01
   3.1391636e-01   2.5000000e-01
   3.5000000e-01   2.7367525e-01
   4.0000000e-01   2.9781325e-01
   4.0393087e-01   3.0000000e-01
   4.5000000e-01   3.2598462e-01
   5.0000000e-01   3.4170419e-01
   5.1382661e-01   3.5000000e-01
   5.5000000e-01   3.6398268e-01
   6.0000000e-01   3.8974723e-01
   6.1754008e-01   4.0000000e-01
   6.5000000e-01   4.1767227e-01
   7.0000000e-01   4.3642807e-01
   7.2998037e-01   4.5000000e-01
   7.5000000e-01   4.6004698e-01
   8.0000000e-01   4.9292168e-01
   8.1154815e-01   5.0000000e-01
   8.5000000e-01   5.2284122e-01
   8.8769466e-01   5.5000000e-01
   9.0000000e-01   5.5946662e-01
   9.5000000e-01   5.8932471e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/SOBAP.dat <==
   5.0000000e-02   9.9069401e-02
   5.3325776e-02   1.0000000e-01
   6.2145877e-02   1.5000000e-01
   1.0000000e-01   1.6259937e-01
   1.4992425e-01   2.0000000e-01
   1.5000000e-01   2.0007395e-01
   2.0000000e-01   2.3759240e-01
   2.1780655e-01   2.5000000e-01
   2.5000000e-01   2.6735133e-01
   3.0000000e-01   2.8684387e-01
   3.2368493e-01   3.0000000e-01
   3.5000000e-01   3.1787904e-01
   3.9652744e-01   3.5000000e-01
   4.0000000e-01   3.5216689e-01
   4.5000000e-01   3.6943053e-01
   5.0000000e-01   3.9247101e-01
   5.1100413e-01   4.0000000e-01
   5.5000000e-01   4.2407966e-01
   6.0000000e-01   4.4540312e-01
   6.0825094e-01   4.5000000e-01
   6.5000000e-01   4.7435037e-01
   6.9382130e-01   5.0000000e-01
   7.0000000e-01   5.0379090e-01
   7.5000000e-01   5.2501850e-01
   7.8968399e-01   5.5000000e-01
   8.0000000e-01   5.5736663e-01
   8.5000000e-01   5.8457382e-01
   8.7047915e-01   6.0000000e-01
   9.0000000e-01   6.2399983e-01
   9.3173653e-01   6.5000000e-01
   9.5000000e-01   6.6397974e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/SP.dat <==
   5.0000000e-02   1.5650286e-01
   1.0000000e-01   1.5416365e-01
   1.5000000e-01   1.8037987e-01
   2.0000000e-01   1.9693813e-01
   2.0542237e-01   2.0000000e-01
   2.5000000e-01   2.3427664e-01
   3.0000000e-01   2.4822647e-01
   3.0355615e-01   2.5000000e-01
   3.5000000e-01   2.8034046e-01
   3.9411277e-01   3.0000000e-01
   4.0000000e-01   3.0290978e-01
   4.5000000e-01   3.2293991e-01
   5.0000000e-01   3.4328918e-01
   5.1614101e-01   3.5000000e-01
   5.5000000e-01   3.6324635e-01
   6.0000000e-01   3.8676535e-01
   6.3387945e-01   4.0000000e-01
   6.5000000e-01   4.0625535e-01
   7.0000000e-01   4.1899576e-01
   7.5000000e-01   4.2987215e-01
   8.0000000e-01   4.4220422e-01
   8.1418094e-01   4.5000000e-01
   8.5000000e-01   4.5728719e-01
   9.0000000e-01   4.6017813e-01
   9.5000000e-01   4.5941208e-01


==> Data_Simu_4/MSE_dat/CT_MSE-3/StOMP.dat <==
   5.0000000e-02   9.4867118e-02
   6.2386344e-02   1.0000000e-01
   1.0000000e-01   1.4141170e-01
   1.0909232e-01   1.5000000e-01
   1.5000000e-01   1.7975034e-01
   1.9883019e-01   2.0000000e-01
   2.0000000e-01   2.0070809e-01
   2.5000000e-01   2.3174244e-01
   3.0000000e-01   2.4702970e-01
   3.0725644e-01   2.5000000e-01
   3.5000000e-01   2.7180388e-01
   4.0000000e-01   2.9000070e-01
   4.3438122e-01   3.0000000e-01
   4.5000000e-01   3.0549943e-01
   5.0000000e-01   3.1734135e-01
   5.5000000e-01   3.2767436e-01
   6.0000000e-01   3.3582432e-01
   6.5000000e-01   3.4415977e-01
   6.8111924e-01   3.5000000e-01
   7.0000000e-01   3.5337957e-01
   7.5000000e-01   3.5956306e-01
   8.0000000e-01   3.6809635e-01
   8.5000000e-01   3.6948309e-01
   9.0000000e-01   3.7610689e-01
   9.5000000e-01   3.7698931e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.05.dat <==
   1.0000000e+00   1.8798861e-06   2.0441420e-06   3.4267664e-05   5.4741231e-07   5.0216117e-07   5.0241790e-07   5.1394073e-07   5.4757899e-07             NaN   5.4741231e-07   3.2142286e-03   5.2969515e-07   5.6120814e-07   1.0897841e-06
   2.0000000e+00   1.3321961e-03   1.3545971e-03   1.4709976e-03   7.9876172e-04   1.3275706e-03   1.3512134e-03   1.0361959e-03   1.1866040e-03   1.5010802e-03   1.5280979e-03   6.7117762e-03   1.1537952e-03   9.2557632e-05   1.2286808e-03
   2.0000000e+00   1.3321961e-03   1.3545971e-03   1.4709976e-03   7.9876172e-04   1.3275706e-03   1.3512134e-03   1.0361959e-03   1.1866040e-03   1.5010802e-03   1.5280979e-03   6.7117762e-03   1.1537952e-03   9.2557632e-05   1.2286808e-03
   3.0000000e+00   5.4255548e-03   5.4795456e-03   4.7048645e-03   4.4949386e-03   5.4088188e-03   5.4711722e-03   4.8330009e-03   4.4603227e-03   5.5435102e-03   5.3177776e-03   1.0381852e-02   4.6888892e-03   1.6399449e-03   5.1949892e-03
   4.0000000e+00   1.2015915e-02   1.2285705e-02   9.9656327e-03   1.0956286e-02   1.2018017e-02   1.2263606e-02   1.1790272e-02   9.5963110e-03   1.1396319e-02   1.1625429e-02   1.4796917e-02   1.0693460e-02   6.1363155e-03   1.2320485e-02
   4.0000000e+00   1.2015915e-02   1.2285705e-02   9.9656327e-03   1.0956286e-02   1.2018017e-02   1.2263606e-02   1.1790272e-02   9.5963110e-03   1.1396319e-02   1.1625429e-02   1.4796917e-02   1.0693460e-02   6.1363155e-03   1.2320485e-02
   5.0000000e+00   1.9254650e-02   1.9716097e-02   1.5391978e-02   1.7837537e-02   1.9265488e-02   1.9694875e-02   1.7542941e-02   1.5359940e-02   1.6598567e-02   1.7354057e-02   1.8387406e-02   1.6968823e-02   1.3450896e-02   2.0663688e-02
   6.0000000e+00   2.6770299e-02   2.7845595e-02   2.1464181e-02   2.8687929e-02   2.6789234e-02   2.7823159e-02   2.4308850e-02   2.1833834e-02   2.1896968e-02   2.3991215e-02   2.2476384e-02   2.4481062e-02   2.1824442e-02   2.8933481e-02
   6.0000000e+00   2.6770299e-02   2.7845595e-02   2.1464181e-02   2.8687929e-02   2.6789234e-02   2.7823159e-02   2.4308850e-02   2.1833834e-02   2.1896968e-02   2.3991215e-02   2.2476384e-02   2.4481062e-02   2.1824442e-02   2.8933481e-02
   7.0000000e+00   3.5174115e-02   3.6962582e-02   2.8321979e-02   4.7633617e-02   3.5181477e-02   3.6911633e-02   3.0471091e-02   2.8521992e-02   2.7498988e-02   3.2185093e-02   2.6482818e-02   3.2445084e-02   3.1513688e-02   3.9315459e-02
   8.0000000e+00   4.3902206e-02   4.5915756e-02   3.4624365e-02   6.3160000e-02   4.3907089e-02   4.5877199e-02   3.6192324e-02   3.4643354e-02   3.2743031e-02   4.1909743e-02   3.0869117e-02   3.9952950e-02   4.3222955e-02   4.9272473e-02
   8.0000000e+00   4.3902206e-02   4.5915756e-02   3.4624365e-02   6.3160000e-02   4.3907089e-02   4.5877199e-02   3.6192324e-02   3.4643354e-02   3.2743031e-02   4.1909743e-02   3.0869117e-02   3.9952950e-02   4.3222955e-02   4.9272473e-02
   9.0000000e+00   5.1828797e-02   5.4331898e-02   4.0849846e-02   8.4118246e-02   5.1850482e-02   5.4274373e-02   4.2181465e-02   4.1040926e-02   3.7692498e-02   5.2960903e-02   3.4655614e-02   4.7260208e-02   5.5185030e-02   5.7967048e-02
   9.0000000e+00   5.1828797e-02   5.4331898e-02   4.0849846e-02   8.4118246e-02   5.1850482e-02   5.4274373e-02   4.2181465e-02   4.1040926e-02   3.7692498e-02   5.2960903e-02   3.4655614e-02   4.7260208e-02   5.5185030e-02   5.7967048e-02
   1.0000000e+01   6.0376220e-02   6.3597945e-02   4.6214526e-02   1.2006110e-01   6.0394718e-02   6.3544073e-02   4.7763075e-02   4.6113502e-02   4.3082705e-02   7.5896157e-02   3.9177080e-02   5.4176034e-02   6.6694539e-02   6.8579908e-02
   1.1000000e+01   6.8046693e-02   7.1529030e-02   5.3130738e-02   2.3981344e-01   6.8061812e-02   7.1458098e-02   5.2936823e-02   5.1869243e-02   4.6869681e-02   1.2340620e-01   4.2853243e-02   6.1325089e-02   7.6007027e-02   7.7159412e-02
   1.1000000e+01   6.8046693e-02   7.1529030e-02   5.3130738e-02   2.3981344e-01   6.8061812e-02   7.1458098e-02   5.2936823e-02   5.1869243e-02   4.6869681e-02   1.2340620e-01   4.2853243e-02   6.1325089e-02   7.6007027e-02   7.7159412e-02
   1.2000000e+01   7.6224559e-02   8.0135466e-02   5.8753687e-02   9.0240152e-01   7.6249339e-02   8.0080768e-02   5.8514480e-02   5.6347354e-02   5.0751933e-02   9.4286638e-01   4.6959776e-02   6.7501343e-02   8.4880804e-02   8.5924226e-02
   1.3000000e+01   8.3939200e-02   8.8592095e-02   6.4029527e-02   5.9017055e+04   8.3965269e-02   8.8501574e-02   6.3224787e-02   6.2345324e-02   5.5059184e-02   2.6225412e+02   5.0924999e-02   7.4474336e-02   9.4332678e-02   9.5230841e-02


==> Data_Simu_4/MSE_dat/MSE_rho0.1.dat <==
   2.0000000e+00   2.5697502e-05   1.8770797e-05   4.0111004e-05   1.5849101e-05   2.1581866e-05   1.6974171e-05   8.6445085e-06   2.8135127e-05   4.6996389e-05   8.1888196e-05   1.2446264e-05   3.7729294e-06   1.0462041e-06   1.5620922e-05
   3.0000000e+00   2.1308178e-04   1.6627534e-04   3.0975062e-04   1.6339441e-04   2.0088396e-04   1.6444961e-04   1.3313900e-04   2.4384531e-04   5.1273922e-04   2.9980111e-04   7.8368242e-05   1.3430135e-04   6.5616982e-06   1.0408463e-04
   4.0000000e+00   1.2286818e-03   1.1291925e-03   1.2751405e-03   8.6441494e-04   1.1960574e-03   1.1245798e-03   5.8641465e-04   8.1190167e-04   1.6734572e-03   1.1639455e-03   4.4861056e-04   6.4027743e-04   4.5672510e-05   9.0350621e-04
   6.0000000e+00   6.5870073e-03   5.6770441e-03   5.2360640e-03   4.9728591e-03   6.5268360e-03   5.6645921e-03   3.7293595e-03   4.1113649e-03   7.3954932e-03   5.0505578e-03   3.6739731e-03   3.7565285e-03   1.3106357e-03   5.1711445e-03
   7.0000000e+00   1.1361641e-02   1.0728614e-02   9.4338904e-03   9.9257338e-03   1.1331008e-02   1.0698824e-02   7.7756550e-03   7.6592782e-03   1.2425642e-02   9.4407452e-03   6.5245636e-03   7.3487895e-03   3.5668924e-03   1.0125554e-02
   8.0000000e+00   1.6916034e-02   1.6963708e-02   1.3993567e-02   1.4943385e-02   1.6928245e-02   1.6934765e-02   1.3071319e-02   1.1929173e-02   1.7043499e-02   1.4160219e-02   9.8830893e-03   1.1923918e-02   7.7495408e-03   1.6092625e-02
   9.0000000e+00   2.4653208e-02   2.5420841e-02   2.0074599e-02   2.2287332e-02   2.4711848e-02   2.5371373e-02   1.9034051e-02   1.7329391e-02   2.2891201e-02   2.1185229e-02   1.4153252e-02   1.8368675e-02   1.3556552e-02   2.4935188e-02
   1.1000000e+01   3.9110874e-02   4.2364729e-02   3.2145634e-02   3.8984409e-02   3.9197077e-02   4.2249723e-02   3.3526441e-02   3.0686105e-02   3.3593093e-02   3.4641369e-02   2.3186412e-02   3.2808384e-02   3.0329600e-02   4.3013588e-02
   1.2000000e+01   4.6277150e-02   5.0497130e-02   3.7383092e-02   5.4036057e-02   4.6380206e-02   5.0393662e-02   3.9561273e-02   3.6709047e-02   3.9017093e-02   4.1372750e-02   2.7559173e-02   3.9728384e-02   3.8948863e-02   5.2566679e-02
   1.3000000e+01   5.3195373e-02   5.9158563e-02   4.3608463e-02   9.3481521e-02   5.3304842e-02   5.9031538e-02   4.6415660e-02   4.3213924e-02   4.4257763e-02   4.8260257e-02   3.2028569e-02   4.7073589e-02   4.7767203e-02   6.1328397e-02
   1.5000000e+01   6.7976134e-02   7.6539851e-02   5.5574209e-02   9.2886759e-02   6.8119144e-02   7.6432082e-02   5.8500014e-02   5.5817727e-02   5.4054676e-02   6.4079801e-02   4.1581003e-02   6.2120139e-02   6.6019471e-02   8.1447610e-02
   1.6000000e+01   7.4584450e-02   8.4592309e-02   6.2259064e-02   1.0502948e-01   7.4747269e-02   8.4438802e-02   6.4287921e-02   6.2223569e-02   5.9029463e-02   7.1733364e-02   4.6162591e-02   6.8142212e-02   7.6287300e-02   8.9356616e-02
   1.7000000e+01   8.3952758e-02   9.4571335e-02   6.8746374e-02   1.1966334e-01   8.4094364e-02   9.4371945e-02   7.0860006e-02   6.7533999e-02   6.4020718e-02   8.2119175e-02   5.1328914e-02   7.5894289e-02   8.9752683e-02   1.0044061e-01
   1.8000000e+01   8.9783115e-02   1.0217845e-01   7.3668787e-02   1.3692159e-01   8.9946662e-02   1.0201581e-01   7.6201558e-02   7.3000255e-02   6.8355065e-02   9.2675188e-02   5.5829054e-02   8.2509612e-02   1.0222215e-01   1.0857041e-01
   2.0000000e+01   1.0487627e-01   1.1920485e-01   8.6443965e-02   1.9648059e-01   1.0503393e-01   1.1900558e-01   8.7436628e-02   8.2521331e-02   7.7392211e-02   1.2275809e-01   6.4924300e-02   9.5032703e-02   1.2417148e-01   1.2725658e-01
   2.1000000e+01   1.1351579e-01   1.2906465e-01   9.4076621e-02   2.4482329e-01   1.1368858e-01   1.2882980e-01   9.4074732e-02   8.9148361e-02   8.2714433e-02   1.4710351e-01   7.0973027e-02   1.0287348e-01   1.3507163e-01   1.3694731e-01
   2.2000000e+01   1.2214889e-01   1.3943019e-01   1.0051335e-01   3.3729950e-01   1.2229639e-01   1.3914318e-01   9.9244495e-02   9.3311277e-02   8.7312831e-02   1.8572166e-01   7.5715800e-02   1.1002342e-01   1.4748134e-01   1.4876805e-01
   2.4000000e+01   1.3947381e-01   1.5874013e-01   1.1554699e-01   8.8762850e-01   1.3966915e-01   1.5848057e-01   1.1332120e-01   1.0474774e-01   9.7264752e-02   4.9623880e-01   8.6863049e-02   1.2514749e-01   1.6819086e-01   1.6944012e-01
   2.5000000e+01   1.4505939e-01   1.6535007e-01   1.1989325e-01   3.6463000e+00   1.4520590e-01   1.6507015e-01   1.1551386e-01   1.0844684e-01   9.9527506e-02   2.0048845e+00   9.0247889e-02   1.2874621e-01   1.7572081e-01   1.7714497e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.15.dat <==
   2.0000000e+00   4.5789751e-06   3.0942165e-06   1.3967453e-05   1.0920871e-06   1.1025711e-06   1.0191122e-06   1.0106180e-06   1.0822804e-06   1.1905921e-06   1.9051840e-06   1.4379401e-05   1.0200040e-06   9.9816258e-07   2.7096474e-06
   4.0000000e+00   5.4674448e-05   3.1602500e-05   2.6699357e-05   1.2832967e-05   4.1295332e-05   3.0086005e-05   2.2215632e-06   1.7769977e-05   5.7722159e-05   2.8166525e-05   2.5967442e-05   8.5545833e-06   2.1171327e-06   8.1333710e-06
   6.0000000e+00   6.3314333e-04   1.7387698e-04   3.3502641e-04   2.9755831e-04   5.7192011e-04   1.7044151e-04   1.1624316e-04   3.0539539e-04   9.6468945e-04   3.3085259e-04   1.4962503e-04   7.3038470e-05   4.9349496e-06   1.3391223e-04
   8.0000000e+00   3.6738505e-03   2.0767401e-03   2.1050203e-03   2.1876673e-03   3.5442542e-03   2.0662129e-03   1.0998758e-03   1.5641594e-03   4.4281226e-03   1.9591574e-03   1.2302780e-03   9.9799396e-04   2.5372851e-04   1.6564413e-03
   1.0000000e+01   1.0006289e-02   7.2956118e-03   6.3098466e-03   7.0990794e-03   9.8791936e-03   7.2720018e-03   4.2469008e-03   4.9635648e-03   1.1054166e-02   6.2467682e-03   4.4175849e-03   3.8795007e-03   1.9108674e-03   6.3468191e-03
   1.2000000e+01   1.9547478e-02   1.6505246e-02   1.4160605e-02   1.6174772e-02   1.9504644e-02   1.6441520e-02   1.1270720e-02   1.1415745e-02   2.0723724e-02   1.4732369e-02   9.6733985e-03   9.8304528e-03   6.1769471e-03   1.5191635e-02
   1.4000000e+01   3.2343386e-02   3.1899655e-02   2.4208060e-02   2.8585557e-02   3.2404000e-02   3.1801026e-02   2.1549167e-02   2.0445854e-02   3.0447367e-02   2.5497730e-02   1.6763534e-02   2.0014723e-02   1.5515468e-02   3.0236997e-02
   1.6000000e+01   4.5479521e-02   4.7844526e-02   3.5744918e-02   4.5423060e-02   4.5654092e-02   4.7701088e-02   3.4672457e-02   3.3166720e-02   4.1172250e-02   3.9080863e-02   2.4847659e-02   3.3702607e-02   3.2065760e-02   4.8190201e-02
   1.8000000e+01   6.0848906e-02   6.7980761e-02   4.8180339e-02   7.4521904e-02   6.1053399e-02   6.7788287e-02   4.9854113e-02   4.5930237e-02   5.2035038e-02   5.2942477e-02   3.3727725e-02   4.9745257e-02   5.0355146e-02   6.9373296e-02
   2.0000000e+01   7.2919666e-02   8.3447829e-02   5.9555715e-02   1.1819423e-01   7.3158648e-02   8.3257804e-02   6.2697882e-02   5.8439443e-02   6.1314228e-02   6.6012637e-02   4.1782077e-02   6.3532941e-02   6.6542186e-02   8.6032973e-02
   2.2000000e+01   8.7902632e-02   1.0295809e-01   7.2566725e-02   1.2322565e-01   8.8157030e-02   1.0263032e-01   7.7293861e-02   7.2399587e-02   7.1418312e-02   8.1073199e-02   5.1543248e-02   7.7994714e-02   8.4359193e-02   1.0615053e-01
   2.4000000e+01   1.0404816e-01   1.2284153e-01   8.5828961e-02   1.4900256e-01   1.0436661e-01   1.2254992e-01   9.1977818e-02   8.4982992e-02   8.2231808e-02   9.8221870e-02   6.1121292e-02   9.3148768e-02   1.0353097e-01   1.2754825e-01
   2.5000000e+01   1.1032178e-01   1.3148106e-01   9.1231726e-02   1.6108763e-01   1.1062526e-01   1.3117196e-01   9.8203021e-02   9.0360727e-02   8.6653895e-02   1.0785125e-01   6.5861042e-02   9.9784337e-02   1.1482254e-01   1.3688626e-01
   2.7000000e+01   1.2475046e-01   1.4865515e-01   1.0409189e-01   1.9874949e-01   1.2510844e-01   1.4829288e-01   1.1152610e-01   1.0070135e-01   9.6123406e-02   1.2936479e-01   7.4959599e-02   1.1304501e-01   1.4208864e-01   1.5599910e-01
   2.9000000e+01   1.3882440e-01   1.6604251e-01   1.1605440e-01   2.3937064e-01   1.3922045e-01   1.6563050e-01   1.2382004e-01   1.0913277e-01   1.0424002e-01   1.5436465e-01   8.3621987e-02   1.2567355e-01   1.6837728e-01   1.7450689e-01
   3.1000000e+01   1.5447130e-01   1.8558052e-01   1.2967180e-01   3.1705256e-01   1.5483622e-01   1.8505219e-01   1.3702034e-01   1.2051178e-01   1.1474163e-01   1.9561053e-01   9.3921871e-02   1.4043288e-01   1.9181237e-01   1.9475849e-01
   3.3000000e+01   1.6843038e-01   2.0295160e-01   1.4082187e-01   4.4535664e-01   1.6908319e-01   2.0248618e-01   1.5010253e-01   1.2998799e-01   1.2323652e-01   2.6464223e-01   1.0331004e-01   1.5294830e-01   2.1234911e-01   2.1514855e-01
   3.5000000e+01   1.8009822e-01   2.1739515e-01   1.5165796e-01   7.9806042e-01   1.8008859e-01   2.1677885e-01   1.6036288e-01   1.3772760e-01   1.3071340e-01   4.0939295e-01   1.1181338e-01   1.6406661e-01   2.2835599e-01   2.2949037e-01
   3.7000000e+01   1.9775384e-01   2.3729767e-01   1.6682785e-01   2.2546972e+00   1.9793055e-01   2.3670163e-01   1.7354266e-01   1.4919193e-01   1.3941329e-01   1.0937465e+00   1.2217850e-01   1.7859422e-01   2.5007947e-01   2.5102881e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.2.dat <==
   3.0000000e+00   6.7768645e-06   3.6055479e-06   1.7151010e-05   1.7130116e-06   1.7658269e-06   1.5762140e-06   1.5781861e-06   1.6640623e-06   1.7330973e-06   2.6583235e-06   2.1370831e-05   1.5902179e-06   1.5197203e-06   4.0036683e-06
   6.0000000e+00   9.0582950e-05   1.0013407e-05   2.3270290e-05   3.9152494e-06   6.6717648e-05   8.5793600e-06   5.7875568e-06   1.5907395e-05   4.9610053e-05   4.4386980e-06   3.9266741e-05   3.3179286e-06   3.2246566e-06   7.8709193e-06
   8.0000000e+00   4.2616018e-04   1.2223632e-04   9.6142784e-05   5.7646049e-05   3.3444733e-04   1.1906712e-04   4.8887794e-05   6.1672275e-05   3.9888336e-04   8.7921481e-05   8.8496236e-05   4.9301248e-05   4.5243478e-06   1.1362943e-04
   1.1000000e+01   3.1967634e-03   1.4252492e-03   9.8232653e-04   1.2045856e-03   2.9306819e-03   1.4186741e-03   4.7451795e-04   8.0730654e-04   3.4151251e-03   1.0020330e-03   6.4408308e-04   2.9015382e-04   6.6387251e-05   1.0210282e-03
   1.3000000e+01   8.4155873e-03   4.1612355e-03   3.4600764e-03   3.8007261e-03   8.1390108e-03   4.1196879e-03   1.9047312e-03   2.5008263e-03   8.1577080e-03   3.2531479e-03   2.1871726e-03   1.5043980e-03   3.6384654e-04   3.3490434e-03
   1.6000000e+01   2.0894918e-02   1.4465238e-02   1.2373870e-02   1.4203801e-02   2.0744867e-02   1.4374682e-02   7.8888661e-03   8.4990670e-03   2.1141898e-02   1.2715122e-02   7.8404300e-03   6.1420506e-03   3.1927436e-03   1.2371884e-02
   1.8000000e+01   3.1829084e-02   2.6020917e-02   2.1737259e-02   2.5751380e-02   3.1800922e-02   2.5912084e-02   1.5670889e-02   1.5971978e-02   3.0728639e-02   2.1879427e-02   1.3743949e-02   1.2807065e-02   9.7662985e-03   2.3509137e-02
   2.1000000e+01   4.9261631e-02   4.9149944e-02   3.6281910e-02   4.7779245e-02   4.9386279e-02   4.8970605e-02   3.3005088e-02   3.0559914e-02   4.5358899e-02   3.9150968e-02   2.3797469e-02   2.9053329e-02   2.7118390e-02   4.7810105e-02
   2.4000000e+01   6.9724406e-02   7.6651070e-02   5.4163212e-02   8.7684949e-02   7.0003145e-02   7.6346044e-02   5.4860157e-02   5.0840686e-02   6.1187521e-02   5.9402278e-02   3.6241364e-02   5.1423681e-02   5.4266277e-02   7.8360705e-02
   2.6000000e+01   8.2808980e-02   9.6121032e-02   6.6288570e-02   1.7907577e-01   8.3151967e-02   9.5743580e-02   6.9076376e-02   6.3785082e-02   7.0989747e-02   7.2545249e-02   4.4407598e-02   6.6420131e-02   7.3105865e-02   9.7269266e-02
   2.9000000e+01   1.0383393e-01   1.2433670e-01   8.3112474e-02   1.5672511e-01   1.0426554e-01   1.2393172e-01   9.0031583e-02   8.3001627e-02   8.5105138e-02   9.4541982e-02   5.7175451e-02   8.8329349e-02   9.8406917e-02   1.2671545e-01
   3.1000000e+01   1.1724596e-01   1.4133166e-01   9.4879978e-02   1.7529601e-01   1.1774963e-01   1.4075711e-01   1.0266957e-01   9.1885906e-02   9.3785275e-02   1.0847309e-01   6.4862719e-02   1.0101605e-01   1.1422824e-01   1.4593928e-01
   3.4000000e+01   1.3690510e-01   1.6825021e-01   1.1395536e-01   2.1922359e-01   1.3744474e-01   1.6755433e-01   1.2474410e-01   1.1111956e-01   1.0914916e-01   1.3614084e-01   7.9178629e-02   1.2369083e-01   1.4386972e-01   1.7566123e-01
   3.6000000e+01   1.5294418e-01   1.8787789e-01   1.2672540e-01   2.5041835e-01   1.5377129e-01   1.8717672e-01   1.3919638e-01   1.2128092e-01   1.1853485e-01   1.5759902e-01   8.8545106e-02   1.3757258e-01   1.7093872e-01   1.9625239e-01
   3.9000000e+01   1.7242917e-01   2.1453696e-01   1.4420704e-01   3.1924582e-01   1.7299244e-01   2.1388866e-01   1.5732143e-01   1.3424479e-01   1.3030576e-01   1.9728616e-01   1.0123104e-01   1.5539508e-01   2.1132311e-01   2.2384466e-01
   4.1000000e+01   1.8522667e-01   2.3136426e-01   1.5730246e-01   4.0083181e-01   1.8579564e-01   2.3058820e-01   1.7157711e-01   1.4492644e-01   1.4107043e-01   2.3811038e-01   1.1122485e-01   1.6947065e-01   2.3602354e-01   2.4164901e-01
   4.4000000e+01   2.0427845e-01   2.5655233e-01   1.7487660e-01   5.7173973e-01   2.0482646e-01   2.5569071e-01   1.8951760e-01   1.5720996e-01   1.5247402e-01   3.2318170e-01   1.2427237e-01   1.8718586e-01   2.6628358e-01   2.6921563e-01
   4.7000000e+01   2.2667797e-01   2.8564898e-01   1.9199402e-01   1.0678145e+00   2.2712612e-01   2.8473539e-01   2.0854469e-01   1.7335511e-01   1.6571844e-01   5.3997672e-01   1.3842951e-01   2.0682760e-01   2.9933733e-01   3.0154614e-01
   4.9000000e+01   2.3946419e-01   3.0294129e-01   2.0606232e-01   2.1757237e+00   2.4015714e-01   3.0170919e-01   2.2108413e-01   1.8203002e-01   1.7334824e-01   1.0257152e+00   1.4845242e-01   2.1820682e-01   3.1503894e-01   3.1713660e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.25.dat <==
   4.0000000e+00   8.6664815e-06   4.0305550e-06   1.8654855e-05   2.2343985e-06   2.3411795e-06   2.0214338e-06   2.0491145e-06   2.1240517e-06   2.2101976e-06   2.1569238e-06   2.8482729e-05   2.0394062e-06   1.9521152e-06   5.3464023e-06
   7.0000000e+00   2.8965733e-05   5.2334761e-06   2.4115471e-05   6.7635405e-06   9.8917423e-06   3.8402814e-06   3.9071437e-06   1.0429791e-05   1.1002476e-05   4.2584239e-06   4.2466623e-05   3.8812272e-06   3.7294849e-06   9.2690108e-06
   1.0000000e+01   2.7445110e-04   4.7463602e-05   4.6520203e-05   4.4425361e-05   1.7443046e-04   4.5237222e-05   5.9945785e-06   4.1384342e-05   1.7557823e-04   5.1986327e-05   7.5702631e-05   3.8023420e-05   5.6464847e-06   5.9041858e-05
   1.3000000e+01   1.8216195e-03   1.8338089e-04   2.9122516e-04   2.1648564e-04   1.4900950e-03   1.7950034e-04   1.0616463e-04   1.7590676e-04   1.3259035e-03   3.7052311e-04   2.2660383e-04   6.1893448e-05   8.1739510e-06   1.5227192e-04
   1.6000000e+01   7.6103662e-03   1.8331738e-03   2.0331239e-03   2.0176764e-03   7.1817252e-03   1.8154835e-03   9.2805387e-04   1.2634709e-03   6.3456196e-03   1.8303444e-03   1.2544398e-03   4.7789887e-04   1.7623890e-04   1.2472909e-03
   2.0000000e+01   2.1878425e-02   1.1873492e-02   1.0143564e-02   1.1785623e-02   2.1580059e-02   1.1761325e-02   5.9866269e-03   6.1792957e-03   2.0034798e-02   1.0360770e-02   6.5574248e-03   4.0120733e-03   2.0424110e-03   9.3300181e-03
   2.3000000e+01   3.7317844e-02   2.7126629e-02   2.2496990e-02   2.7852347e-02   3.7297787e-02   2.6987515e-02   1.6496074e-02   1.4868794e-02   3.4031040e-02   2.3183634e-02   1.3664453e-02   1.1664987e-02   9.7954945e-03   2.5650803e-02
   2.6000000e+01   5.3273709e-02   4.9565521e-02   3.7214964e-02   4.7834684e-02   5.3369651e-02   4.9269435e-02   3.1299810e-02   2.8795453e-02   4.7229012e-02   3.8154723e-02   2.2601786e-02   2.5119155e-02   2.4703148e-02   4.7238245e-02
   2.9000000e+01   7.1827774e-02   7.6853647e-02   5.4253706e-02   8.3766222e-02   7.2067306e-02   7.6348389e-02   5.1552044e-02   4.5682118e-02   6.2152232e-02   5.7032521e-02   3.3658489e-02   4.5183913e-02   4.8726720e-02   7.5603339e-02
   3.2000000e+01   9.1006942e-02   1.0418431e-01   7.0986828e-02   2.1543200e-01   9.1343347e-02   1.0365046e-01   7.1928111e-02   6.5663030e-02   7.6913822e-02   7.8025906e-02   4.5018555e-02   6.6462013e-02   7.6101465e-02   1.0421401e-01
   3.6000000e+01   1.1719289e-01   1.4055337e-01   9.4671848e-02   1.8804746e-01   1.1765387e-01   1.3971980e-01   9.9808784e-02   8.9884533e-02   9.5120828e-02   1.0430659e-01   6.1101000e-02   9.5317690e-02   1.1062738e-01   1.4344087e-01
   3.9000000e+01   1.3656637e-01   1.6887633e-01   1.1282475e-01   2.1773007e-01   1.3713331e-01   1.6817305e-01   1.2106633e-01   1.0774523e-01   1.0951212e-01   1.2962507e-01   7.4086109e-02   1.1771139e-01   1.3591965e-01   1.7219086e-01
   4.2000000e+01   1.5510548e-01   1.9476996e-01   1.3058472e-01   2.6180014e-01   1.5568539e-01   1.9400303e-01   1.4067230e-01   1.2371085e-01   1.2274808e-01   1.5491752e-01   8.6666548e-02   1.3740242e-01   1.6290156e-01   2.0158366e-01
   4.5000000e+01   1.7582490e-01   2.2414673e-01   1.4884340e-01   3.1498356e-01   1.7651775e-01   2.2320155e-01   1.6140762e-01   1.3888479e-01   1.3766486e-01   1.8854562e-01   1.0037162e-01   1.5893807e-01   1.9851139e-01   2.3145510e-01
   4.8000000e+01   1.9725603e-01   2.5103859e-01   1.6727367e-01   3.9247275e-01   1.9795058e-01   2.5011314e-01   1.8276744e-01   1.5419386e-01   1.5240608e-01   2.2844446e-01   1.1464477e-01   1.7939920e-01   2.4321473e-01   2.6001085e-01
   5.2000000e+01   2.2142786e-01   2.8533686e-01   1.8927011e-01   5.4633692e-01   2.2218628e-01   2.8406000e-01   2.0686308e-01   1.7057120e-01   1.6685031e-01   3.0640818e-01   1.3074936e-01   2.0261025e-01   2.9115260e-01   2.9746351e-01
   5.5000000e+01   2.4240096e-01   3.1347261e-01   2.0738175e-01   7.9321498e-01   2.4319722e-01   3.1221178e-01   2.2699924e-01   1.8598628e-01   1.8105575e-01   4.2303794e-01   1.4521106e-01   2.2151945e-01   3.2235198e-01   3.2644239e-01
   5.8000000e+01   2.5952292e-01   3.4068143e-01   2.2627896e-01   1.2959865e+00   2.6035768e-01   3.3938110e-01   2.4435153e-01   1.9803907e-01   1.9155926e-01   6.2511275e-01   1.5766741e-01   2.3735028e-01   3.4934591e-01   3.5291504e-01
   6.1000000e+01   2.8029583e-01   3.6654417e-01   2.4327824e-01   3.4702140e+00   2.8111893e-01   3.6537033e-01   2.6302217e-01   2.1218735e-01   2.0274001e-01   1.5746734e+00   1.7082057e-01   2.5412510e-01   3.7940864e-01   3.8239591e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.3.dat <==
   4.0000000e+00   8.2455031e-06   4.0698079e-06   1.7765084e-05   2.2086538e-06   2.3086771e-06   2.0399519e-06   2.0423299e-06   2.1301628e-06   2.2038965e-06   2.1686594e-06   3.3972253e-05   2.0534562e-06   1.9717581e-06   5.3500300e-06
   8.0000000e+00   2.1815441e-05   5.6544610e-06   2.4370693e-05   5.1673974e-06   5.4276119e-06   4.2895050e-06   4.3461342e-06   4.7433880e-06   6.2270394e-06   4.7995315e-06   4.9124231e-05   4.3521602e-06   4.1688111e-06   1.0534900e-05
   1.2000000e+01   1.6360143e-04   8.0673127e-06   3.1825873e-05   1.5099721e-05   7.6995778e-05   7.0343908e-06   7.1476613e-06   2.2985467e-05   7.0435836e-05   1.5531067e-05   7.6189456e-05   6.9129183e-06   6.6701233e-06   1.6267280e-05
   1.6000000e+01   1.8714742e-03   1.5755345e-04   1.0631460e-04   6.8369198e-05   1.4283675e-03   1.5409011e-04   1.0525636e-05   7.7878111e-05   7.6874054e-04   9.1611992e-05   1.6383740e-04   2.0792451e-05   9.7470538e-06   1.0596426e-04
   2.0000000e+01   8.1900084e-03   1.3441065e-03   1.1520687e-03   1.1036923e-03   7.5362392e-03   1.3626969e-03   4.8594167e-04   6.2556008e-04   5.2903670e-03   1.2943636e-03   8.4475669e-04   2.1848441e-04   9.8454242e-05   9.8724712e-04
   2.4000000e+01   2.1635022e-02   6.7486582e-03   6.9935102e-03   7.6425425e-03   2.1078528e-02   6.7284763e-03   3.1817581e-03   3.3164923e-03   1.6187563e-02   6.7778822e-03   3.9590719e-03   1.7213862e-03   6.6075523e-04   5.7489433e-03
   2.7000000e+01   3.3603699e-02   1.5949530e-02   1.5988863e-02   1.8165063e-02   3.3254753e-02   1.5835697e-02   8.4450289e-03   8.3852493e-03   2.8621215e-02   1.6322508e-02   9.0821198e-03   4.9985345e-03   3.3680921e-03   1.3997650e-02
   3.1000000e+01   5.4937748e-02   4.3817209e-02   3.4327041e-02   4.2656631e-02   5.4947092e-02   4.3514791e-02   2.4420062e-02   2.2107644e-02   4.6568747e-02   3.4902027e-02   1.8951146e-02   1.7530017e-02   1.7461119e-02   3.9648286e-02
   3.5000000e+01   7.7831906e-02   7.7141941e-02   5.5968012e-02   8.7239702e-02   7.8037521e-02   7.6621997e-02   4.9455936e-02   4.3754950e-02   6.5044494e-02   5.7651682e-02   3.2001309e-02   4.0295034e-02   4.6323371e-02   7.5311007e-02
   3.9000000e+01   1.0061094e-01   1.1284594e-01   7.7983423e-02   2.1587217e-01   1.0105919e-01   1.1202459e-01   7.6302370e-02   6.7501031e-02   8.2997752e-02   8.2488262e-02   4.5821980e-02   6.8468844e-02   8.2087024e-02   1.1317067e-01
   4.3000000e+01   1.2603382e-01   1.5034904e-01   1.0264336e-01   2.1818570e-01   1.2658721e-01   1.4930606e-01   1.0328291e-01   9.3008190e-02   1.0203359e-01   1.1068928e-01   6.2057766e-02   9.6621785e-02   1.1754114e-01   1.5495089e-01
   4.7000000e+01   1.4971373e-01   1.8693652e-01   1.2533996e-01   2.6011687e-01   1.5023424e-01   1.8577757e-01   1.3033437e-01   1.1364330e-01   1.2011824e-01   1.4005757e-01   7.6952293e-02   1.2447011e-01   1.4881759e-01   1.9145124e-01
   5.0000000e+01   1.6715334e-01   2.1303023e-01   1.4168208e-01   2.9867601e-01   1.6781166e-01   2.1174732e-01   1.4928432e-01   1.2966355e-01   1.3392216e-01   1.6594794e-01   8.9941452e-02   1.4581909e-01   1.7345156e-01   2.1777253e-01
   5.4000000e+01   1.9025236e-01   2.4584379e-01   1.6461954e-01   3.6596913e-01   1.9096775e-01   2.4432839e-01   1.7456180e-01   1.4815002e-01   1.4952000e-01   2.0588003e-01   1.0493741e-01   1.6935304e-01   2.1067521e-01   2.5395059e-01
   5.8000000e+01   2.1730944e-01   2.8508272e-01   1.8852971e-01   4.6877871e-01   2.1812686e-01   2.8354088e-01   2.0080740e-01   1.6761817e-01   1.6802299e-01   2.6018423e-01   1.2308680e-01   1.9554122e-01   2.6676264e-01   2.9459460e-01
   6.2000000e+01   2.4151154e-01   3.2207926e-01   2.1304908e-01   6.2953752e-01   2.4244523e-01   3.2040164e-01   2.2803447e-01   1.8568598e-01   1.8516905e-01   3.4148929e-01   1.3981011e-01   2.2007347e-01   3.2083223e-01   3.3296205e-01
   6.6000000e+01   2.6499045e-01   3.5567352e-01   2.3589510e-01   9.0667211e-01   2.6596838e-01   3.5358554e-01   2.5216956e-01   2.0397051e-01   2.0075551e-01   4.7297300e-01   1.5706530e-01   2.4376000e-01   3.6369544e-01   3.6978332e-01
   7.0000000e+01   2.9193200e-01   3.9170376e-01   2.5863366e-01   1.6256691e+00   2.9290623e-01   3.8966654e-01   2.7771402e-01   2.2040671e-01   2.1411842e-01   7.7283066e-01   1.7392644e-01   2.6502950e-01   4.0094260e-01   4.0613479e-01
   7.3000000e+01   3.1037748e-01   4.1764284e-01   2.7663956e-01   3.4000408e+00   3.1143925e-01   4.1506180e-01   2.9661171e-01   2.3551542e-01   2.2675188e-01   1.4591961e+00   1.8871876e-01   2.8327111e-01   4.2940411e-01   4.3350817e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.35.dat <==
   5.0000000e+00   1.0051237e-05   4.6538872e-06   1.8757965e-05   2.8144311e-06   2.9580569e-06   2.5585450e-06   2.5935837e-06   2.7374871e-06   2.7842497e-06   2.7306731e-06   4.5327870e-05   2.5555409e-06   2.4853496e-06   6.7645999e-06
   9.0000000e+00   2.2453275e-05   6.2538982e-06   2.3677604e-05   5.6512224e-06   5.9751969e-06   4.7961699e-06   4.8572159e-06   5.1595213e-06   5.3496265e-06   5.2260564e-06   5.8198355e-05   4.8056989e-06   4.6497595e-06   1.1995738e-05
   1.4000000e+01   1.3920603e-04   9.2822093e-06   3.1888588e-05   9.9504289e-06   5.3570746e-05   8.0460930e-06   8.1060334e-06   1.0861883e-05   3.2992872e-05   9.0398881e-06   8.5520788e-05   7.9703877e-06   7.7189334e-06   1.9375411e-05
   1.8000000e+01   1.0382252e-03   1.2509580e-05   5.1770659e-05   3.9082737e-05   6.3342711e-04   1.1504297e-05   1.1536025e-05   2.2699351e-05   3.0533832e-04   3.7044639e-05   1.3441783e-04   1.1921744e-05   1.0876333e-05   2.6112753e-05
   2.3000000e+01   6.3676702e-03   4.6449952e-04   4.3437585e-04   2.7567623e-04   5.4589616e-03   4.8276326e-04   1.4510624e-04   1.9521169e-04   2.4440518e-03   3.3186727e-04   3.9445361e-04   1.0161909e-04   3.7508855e-05   4.1058693e-04
   2.7000000e+01   1.6797753e-02   2.3457536e-03   2.9396885e-03   2.3046303e-03   1.5897403e-02   2.3211956e-03   1.0687929e-03   1.1749523e-03   9.0769950e-03   2.6553624e-03   1.6801363e-03   5.4692541e-04   8.2732419e-05   2.4082453e-03
   3.2000000e+01   3.5532540e-02   1.3598779e-02   1.3174611e-02   1.3516919e-02   3.4941388e-02   1.3442854e-02   5.6301575e-03   5.5162740e-03   2.6618551e-02   1.2923459e-02   7.1029168e-03   2.9568597e-03   1.9291432e-03   1.1391316e-02
   3.6000000e+01   5.3826173e-02   3.1849255e-02   2.9010346e-02   3.4712856e-02   5.3585858e-02   3.1474600e-02   1.6629988e-02   1.4938006e-02   4.2175715e-02   2.7925762e-02   1.4487904e-02   9.7794002e-03   9.3614158e-03   2.8426345e-02
   4.1000000e+01   8.0273771e-02   7.0926029e-02   5.6276046e-02   8.8287779e-02   8.0267332e-02   7.0194940e-02   4.3985609e-02   3.7900451e-02   6.4659856e-02   5.5553440e-02   2.8128697e-02   3.1554878e-02   3.7969190e-02   6.8314311e-02
   4.5000000e+01   1.0244358e-01   1.0752522e-01   8.0015475e-02   2.8593760e-01   1.0264660e-01   1.0668230e-01   6.9782719e-02   6.0857250e-02   8.2067669e-02   7.9557503e-02   4.1289465e-02   5.8261070e-02   7.5366555e-02   1.0723801e-01
   5.0000000e+01   1.2903818e-01   1.5094675e-01   1.0701799e-01   2.4062025e-01   1.2951787e-01   1.4976461e-01   1.0311102e-01   8.8802447e-02   1.0274417e-01   1.0965929e-01   5.8578895e-02   9.3044055e-02   1.1513451e-01   1.5344495e-01
   5.4000000e+01   1.5402652e-01   1.8922856e-01   1.3161547e-01   2.8408850e-01   1.5439396e-01   1.8760475e-01   1.2956895e-01   1.1059956e-01   1.2029102e-01   1.3896778e-01   7.3371955e-02   1.2029575e-01   1.4998451e-01   1.9248168e-01
   5.9000000e+01   1.8019050e-01   2.3370391e-01   1.5893890e-01   3.4998715e-01   1.8083502e-01   2.3212079e-01   1.6057414e-01   1.3579283e-01   1.4244415e-01   1.8103486e-01   9.3058249e-02   1.5300296e-01   1.9073175e-01   2.4093954e-01
   6.3000000e+01   2.0400912e-01   2.6747334e-01   1.8230416e-01   4.1999115e-01   2.0478193e-01   2.6518113e-01   1.8688913e-01   1.5468290e-01   1.5885366e-01   2.2172537e-01   1.0812581e-01   1.7725456e-01   2.2386647e-01   2.7699997e-01
   6.8000000e+01   2.3518905e-01   3.1494754e-01   2.1135001e-01   5.5249208e-01   2.3600273e-01   3.1280297e-01   2.1897465e-01   1.7807724e-01   1.8129999e-01   2.8640767e-01   1.2959585e-01   2.1016948e-01   2.8791019e-01   3.2534655e-01
   7.2000000e+01   2.5628512e-01   3.4640321e-01   2.3167056e-01   7.0141491e-01   2.5724120e-01   3.4429613e-01   2.4154006e-01   1.9520886e-01   1.9670553e-01   3.5615136e-01   1.4448243e-01   2.3182858e-01   3.4020905e-01   3.5773635e-01
   7.7000000e+01   2.8663186e-01   3.8992780e-01   2.6211759e-01   1.0607962e+00   2.8746360e-01   3.8765612e-01   2.7410240e-01   2.1853684e-01   2.1705386e-01   5.1253430e-01   1.6682896e-01   2.6003121e-01   3.9411355e-01   4.0364917e-01
   8.1000000e+01   3.0862107e-01   4.2411694e-01   2.8201480e-01   1.6389593e+00   3.0958505e-01   4.2088013e-01   2.9682892e-01   2.3450674e-01   2.2921222e-01   7.5385605e-01   1.8262825e-01   2.8230480e-01   4.3442100e-01   4.4086743e-01
   8.6000000e+01   3.3694991e-01   4.6520208e-01   3.1066300e-01   4.8237274e+00   3.3804080e-01   4.6244044e-01   3.2441687e-01   2.5519306e-01   2.4503472e-01   1.9851699e+00   2.0299244e-01   3.0790646e-01   4.7858983e-01   4.8418993e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.4.dat <==
   6.0000000e+00   1.2103141e-05   5.1779244e-06   1.9335940e-05   3.4245612e-06   3.6070244e-06   3.0831949e-06   3.1374908e-06   3.2418655e-06   3.3248164e-06   3.2831974e-06   5.7427026e-05   3.1329526e-06   2.9956289e-06   8.0006355e-06
   1.1000000e+01   2.8378379e-05   7.4536111e-06   2.5165379e-05   6.9354908e-06   7.5593502e-06   5.9453612e-06   5.9981219e-06   6.5076891e-06   6.7068360e-06   6.5980274e-06   7.2849154e-05   5.9282105e-06   5.7497475e-06   1.4835739e-05
   1.6000000e+01   9.3130885e-05   1.0482300e-05   3.2158072e-05   1.1229817e-05   1.9003998e-05   9.2577245e-06   9.2982071e-06   1.0072572e-05   1.0445979e-05   1.0225043e-05   9.7053170e-05   9.1172526e-06   8.8024995e-06   2.2110617e-05
   2.1000000e+01   8.9516506e-04   1.4731950e-05   4.0885977e-05   1.6392782e-05   4.4764516e-04   1.3102580e-05   1.3172985e-05   1.4164169e-05   9.2171586e-05   1.4720768e-05   1.3992920e-04   1.2861143e-05   1.2438812e-05   3.0798233e-05
   2.6000000e+01   4.8433566e-03   8.8800385e-05   1.2919761e-04   6.4833504e-05   3.7699211e-03   8.5961267e-05   2.9026206e-05   3.8414612e-05   9.6567520e-04   7.5514950e-05   2.5919444e-04   1.7688144e-05   1.7125280e-05   8.2614398e-05
   3.1000000e+01   1.5813133e-02   1.1171064e-03   1.6678885e-03   8.9455649e-04   1.4647449e-02   1.1180616e-03   3.5550183e-04   4.7901704e-04   6.4053102e-03   1.3349717e-03   8.9933791e-04   7.4097476e-05   6.2417951e-05   7.0582845e-04
   3.6000000e+01   3.1247515e-02   6.2130534e-03   8.7707073e-03   6.0694881e-03   3.0278374e-02   6.0733904e-03   2.2771653e-03   2.2582989e-03   1.8432935e-02   6.8803078e-03   3.6565307e-03   9.2227344e-04   4.8151433e-04   5.0254455e-03
   4.1000000e+01   5.3288094e-02   2.4012980e-02   2.5891420e-02   2.5905954e-02   5.2738964e-02   2.3629123e-02   1.2246397e-02   1.0191976e-02   3.8025081e-02   2.2237111e-02   1.0686676e-02   5.9663374e-03   4.6235901e-03   2.0145610e-02
   4.7000000e+01   8.2005353e-02   6.3236190e-02   5.6111661e-02   8.3045710e-02   8.1876969e-02   6.2421460e-02   3.5990926e-02   2.9280520e-02   6.1561004e-02   5.0090768e-02   2.3272103e-02   2.3953339e-02   2.9714807e-02   6.0781488e-02
   5.2000000e+01   1.0676293e-01   1.0617690e-01   8.4587397e-02   2.7296956e-01   1.0674540e-01   1.0504956e-01   6.5592246e-02   5.5684251e-02   8.2587253e-02   7.8509063e-02   3.8172561e-02   5.0668948e-02   6.9457763e-02   1.0507372e-01
   5.7000000e+01   1.3131897e-01   1.5034519e-01   1.1189920e-01   2.6676687e-01   1.3151099e-01   1.4896585e-01   9.6707888e-02   8.1932049e-02   1.0302300e-01   1.0844833e-01   5.3514558e-02   8.3572683e-02   1.1118192e-01   1.5135091e-01
   6.2000000e+01   1.5914872e-01   1.9615941e-01   1.4144352e-01   3.2150229e-01   1.5946052e-01   1.9427828e-01   1.2866914e-01   1.0832167e-01   1.2365847e-01   1.4285918e-01   7.1216059e-02   1.1807519e-01   1.5139296e-01   1.9963743e-01
   6.7000000e+01   1.8868073e-01   2.4048649e-01   1.7072009e-01   3.8706056e-01   1.8909156e-01   2.3853121e-01   1.6102951e-01   1.3456900e-01   1.4495311e-01   1.8332334e-01   9.0427378e-02   1.5241098e-01   1.9474227e-01   2.4635038e-01
   7.2000000e+01   2.1327854e-01   2.8117436e-01   1.9735081e-01   4.8194198e-01   2.1384644e-01   2.7879503e-01   1.9248448e-01   1.5572640e-01   1.6460173e-01   2.3159244e-01   1.0761944e-01   1.8261084e-01   2.3182725e-01   2.9155867e-01
   7.7000000e+01   2.4170763e-01   3.2476763e-01   2.2560892e-01   6.0497578e-01   2.4236984e-01   3.2216507e-01   2.2350131e-01   1.7830401e-01   1.8567613e-01   2.9414602e-01   1.2800026e-01   2.1061365e-01   2.7951561e-01   3.3466255e-01
   8.2000000e+01   2.6901262e-01   3.6841934e-01   2.5390828e-01   7.8291673e-01   2.6974708e-01   3.6583727e-01   2.5222171e-01   2.0130745e-01   2.0502312e-01   3.7510550e-01   1.4775932e-01   2.3881669e-01   3.5017904e-01   3.8171219e-01
   8.8000000e+01   3.0041747e-01   4.1706965e-01   2.8525835e-01   1.1974852e+00   3.0135084e-01   4.1402284e-01   2.8673277e-01   2.2415044e-01   2.2539944e-01   5.4309114e-01   1.7045884e-01   2.7088774e-01   4.2154418e-01   4.3209464e-01
   9.3000000e+01   3.3012747e-01   4.6161852e-01   3.1408116e-01   1.9239540e+00   3.3093222e-01   4.5874612e-01   3.1794504e-01   2.4877595e-01   2.4453650e-01   8.1870187e-01   1.9147171e-01   2.9745925e-01   4.7027221e-01   4.7876312e-01
   9.8000000e+01   3.5491319e-01   5.0504843e-01   3.3955893e-01   4.7316923e+00   3.5570152e-01   5.0051838e-01   3.4412129e-01   2.6747159e-01   2.5909070e-01   1.8470091e+00   2.1050452e-01   3.2210686e-01   5.1417978e-01   5.2243656e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.45.dat <==
   6.0000000e+00   1.1754660e-05   5.2887843e-06   1.9207802e-05   3.3739915e-06   3.5264858e-06   3.0492505e-06   3.0850413e-06   3.2844172e-06   3.4117362e-06   3.3050924e-06   6.9211042e-05   3.0570371e-06   2.9765368e-06   8.3092688e-06
   1.2000000e+01   2.8875957e-05   7.9444434e-06   2.5425920e-05   7.5118091e-06   8.1810857e-06   6.4544834e-06   6.5096572e-06   6.9734570e-06   7.0994473e-06   7.0468182e-06   8.5316116e-05   6.4512629e-06   6.2372464e-06   1.6400402e-05
   1.8000000e+01   9.0503687e-05   1.1712091e-05   3.3172179e-05   1.2408367e-05   1.5265013e-05   1.0322759e-05   1.0439078e-05   1.1279764e-05   1.1688913e-05   1.1482959e-05   1.1023706e-04   1.0190290e-05   9.8665383e-06   2.5160749e-05
   2.4000000e+01   8.0711619e-04   1.7459598e-05   4.1365745e-05   1.8901917e-05   3.2517106e-04   1.5325033e-05   1.5427320e-05   1.6372858e-05   5.8137197e-05   1.6877874e-05   1.5312502e-04   1.4900249e-05   1.4434952e-05   3.5894417e-05
   2.9000000e+01   4.0628927e-03   7.2215709e-05   8.2749240e-05   6.8988922e-05   2.9184158e-03   6.9306944e-05   1.9915735e-05   2.1052278e-05   5.1159680e-04   4.8412954e-05   2.2666299e-04   1.9018085e-05   1.8459471e-05   4.5704573e-05
   3.5000000e+01   1.3678853e-02   2.7311176e-04   7.9263537e-04   3.4510812e-04   1.2065085e-02   2.6117714e-04   1.2283769e-04   2.2740910e-04   3.8617062e-03   5.4650791e-04   5.3888554e-04   6.1160394e-05   2.4847212e-05   1.8846514e-04
   4.1000000e+01   3.1460840e-02   3.3185065e-03   6.5566572e-03   3.5077728e-03   3.0017929e-02   3.3015861e-03   1.2039156e-03   1.1478410e-03   1.5455991e-02   4.6983280e-03   2.2376066e-03   4.8585387e-04   1.9643550e-04   2.7097527e-03
   4.7000000e+01   5.3834335e-02   1.8145466e-02   2.4389988e-02   2.0437307e-02   5.2850899e-02   1.7797743e-02   7.6130335e-03   6.1179988e-03   3.5236481e-02   1.8721063e-02   7.7306751e-03   3.1132292e-03   2.7021607e-03   1.4656992e-02
   5.2000000e+01   7.5217286e-02   4.4538521e-02   4.9425256e-02   6.1392688e-02   7.4564399e-02   4.3850905e-02   2.1870299e-02   1.8864444e-02   5.3537696e-02   3.9876938e-02   1.6608587e-02   1.2358983e-02   1.3879733e-02   4.0886319e-02
   5.8000000e+01   1.0261240e-01   9.1016419e-02   8.2162629e-02   3.4823741e-01   1.0220399e-01   8.9597246e-02   5.2517152e-02   4.3838009e-02   7.5629619e-02   6.8893095e-02   3.0165266e-02   3.5374204e-02   4.9308208e-02   8.6076438e-02
   6.4000000e+01   1.3342490e-01   1.4399653e-01   1.1720794e-01   2.9367998e-01   1.3348922e-01   1.4227600e-01   9.0189029e-02   7.5396969e-02   1.0013741e-01   1.0504853e-01   4.8925109e-02   7.2103642e-02   1.0418327e-01   1.4369526e-01
   7.0000000e+01   1.6265318e-01   1.9698521e-01   1.4996471e-01   3.6073239e-01   1.6283810e-01   1.9485793e-01   1.2753585e-01   1.0354284e-01   1.2288353e-01   1.4342444e-01   6.7271390e-02   1.0998134e-01   1.4964745e-01   2.0116322e-01
   7.5000000e+01   1.8487147e-01   2.3553335e-01   1.7685930e-01   4.2680512e-01   1.8531360e-01   2.3269857e-01   1.5649807e-01   1.2647507e-01   1.4181195e-01   1.8065261e-01   8.3914418e-02   1.4428254e-01   1.8629594e-01   2.4047743e-01
   8.1000000e+01   2.1871110e-01   2.9283924e-01   2.1486943e-01   5.3503270e-01   2.1945232e-01   2.8925590e-01   1.9494914e-01   1.5535030e-01   1.6748822e-01   2.3620292e-01   1.0621795e-01   1.8062329e-01   2.3471203e-01   2.9875167e-01
   8.7000000e+01   2.5009400e-01   3.4448432e-01   2.4805537e-01   6.8588014e-01   2.5074048e-01   3.4082211e-01   2.2889069e-01   1.8173975e-01   1.8919571e-01   3.0851450e-01   1.2730511e-01   2.1781085e-01   2.8813552e-01   3.5394843e-01
   9.3000000e+01   2.8019297e-01   3.9077793e-01   2.7861102e-01   9.1381417e-01   2.8070347e-01   3.8690337e-01   2.6276481e-01   2.0545492e-01   2.1127863e-01   4.0201064e-01   1.4950533e-01   2.4668014e-01   3.6771807e-01   4.0370566e-01
   9.8000000e+01   3.0744638e-01   4.3231732e-01   3.0700250e-01   1.2511121e+00   3.0844117e-01   4.2779823e-01   2.9192191e-01   2.2701113e-01   2.2933339e-01   5.3769408e-01   1.6813794e-01   2.7407349e-01   4.2542020e-01   4.4558303e-01
   1.0400000e+02   3.3616595e-01   4.8674262e-01   3.3885038e-01   2.0699606e+00   3.3684941e-01   4.8148092e-01   3.2690431e-01   2.5206656e-01   2.4961162e-01   8.3193451e-01   1.9156615e-01   3.0313670e-01   4.9304707e-01   5.0452754e-01
   1.1000000e+02   3.6851224e-01   5.3717877e-01   3.7221428e-01   4.8377009e+00   3.6922258e-01   5.3184668e-01   3.6050727e-01   2.7570231e-01   2.6433724e-01   1.7613942e+00   2.1372679e-01   3.3186009e-01   5.4154386e-01   5.5132636e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.5.dat <==
   7.0000000e+00   1.3332679e-05   5.7876084e-06   1.9352585e-05   4.0106120e-06   4.1566884e-06   3.5598163e-06   3.5637908e-06   3.8798661e-06   3.9627431e-06   3.9126178e-06   8.6226542e-05   3.5799932e-06   3.4664480e-06   9.5442351e-06
   1.3000000e+01   2.9952863e-05   8.4253646e-06   2.5202389e-05   7.9148534e-06   8.7689232e-06   6.9185604e-06   6.9743032e-06   7.4155445e-06   7.5983283e-06   7.5559213e-06   1.0163030e-04   6.8923597e-06   6.6486959e-06   1.7823511e-05
   2.0000000e+01   9.1485968e-05   1.3035941e-05   3.3332550e-05   1.3608127e-05   1.9211714e-05   1.1399118e-05   1.1485350e-05   1.2406466e-05   1.2877288e-05   1.2666681e-05   1.2646491e-04   1.1273898e-05   1.0958713e-05   2.8673671e-05
   2.6000000e+01   5.2597919e-04   1.8666058e-05   4.1548867e-05   1.9575003e-05   1.3997377e-04   1.6169959e-05   1.6272257e-05   1.7495391e-05   1.9517304e-05   1.7893961e-05   1.6315645e-04   1.5744810e-05   1.5297632e-05   3.9095499e-05
   3.2000000e+01   3.3278037e-03   2.6257107e-05   5.0816754e-05   4.2493508e-05   2.0797458e-03   2.1978204e-05   2.2008308e-05   4.5998999e-05   2.0927373e-04   3.7840894e-05   2.2192134e-04   2.1234939e-05   2.0474170e-05   5.0774026e-05
   3.9000000e+01   1.3007064e-02   2.7761184e-04   4.4754158e-04   1.3689295e-04   1.1163857e-02   2.6938523e-04   5.0198049e-05   3.1610452e-05   2.3600049e-03   3.0148428e-04   4.0267010e-04   4.1186526e-05   2.8670946e-05   1.4890907e-04
   4.5000000e+01   2.8312832e-02   1.2903620e-03   4.5454732e-03   1.3610709e-03   2.6567270e-02   1.2375112e-03   3.5482891e-04   4.9089498e-04   9.7306072e-03   2.2893932e-03   1.2512243e-03   1.3435958e-04   4.4712576e-05   1.1232322e-03
   5.2000000e+01   5.2447198e-02   1.1735774e-02   2.2603784e-02   1.3621213e-02   5.1009596e-02   1.1443114e-02   3.9629264e-03   3.7061396e-03   2.8207997e-02   1.3834960e-02   4.9209813e-03   1.4273647e-03   9.7887808e-04   9.4192240e-03
   5.8000000e+01   7.4409607e-02   3.4157993e-02   4.9053320e-02   5.6132206e-02   7.3409699e-02   3.3372089e-02   1.7119503e-02   1.3800361e-02   4.8940312e-02   3.4152952e-02   1.2722537e-02   7.4171431e-03   8.2725942e-03   3.0550183e-02
   6.4000000e+01   9.9849451e-02   7.7082102e-02   8.2700825e-02   3.8375320e-01   9.9029970e-02   7.5387256e-02   4.2800781e-02   3.4781384e-02   7.1259653e-02   6.2687904e-02   2.4514058e-02   2.4361836e-02   3.6121005e-02   7.5139599e-02
   7.1000000e+01   1.3200980e-01   1.3813183e-01   1.2394683e-01   3.2439462e-01   1.3171218e-01   1.3551568e-01   8.3627388e-02   6.8002604e-02   9.6776024e-02   1.0170721e-01   4.2926551e-02   6.3325007e-02   9.5540654e-02   1.4022009e-01
   7.7000000e+01   1.5823189e-01   1.8487651e-01   1.5778672e-01   3.8951307e-01   1.5815631e-01   1.8224924e-01   1.1705024e-01   9.3915909e-02   1.1870319e-01   1.3823181e-01   6.0338499e-02   9.9980317e-02   1.4440102e-01   1.8984349e-01
   8.4000000e+01   1.9293509e-01   2.4240038e-01   1.9499739e-01   4.8593217e-01   1.9313936e-01   2.3904589e-01   1.5529453e-01   1.2486494e-01   1.4257914e-01   1.8920351e-01   8.1047448e-02   1.4089966e-01   1.9075637e-01   2.5068287e-01
   9.0000000e+01   2.2110963e-01   2.9707008e-01   2.2709568e-01   5.9362451e-01   2.2138804e-01   2.9299261e-01   1.9292112e-01   1.5180455e-01   1.6523801e-01   2.4048349e-01   1.0248698e-01   1.7863740e-01   2.3719828e-01   3.0285937e-01
   9.6000000e+01   2.5087106e-01   3.4710078e-01   2.6260868e-01   7.5935934e-01   2.5122654e-01   3.4252205e-01   2.2813172e-01   1.7728484e-01   1.8741271e-01   3.0737590e-01   1.2279232e-01   2.1116852e-01   2.8279087e-01   3.5523862e-01
   1.0300000e+02   2.8428252e-01   4.0308628e-01   2.9871328e-01   1.0369084e+00   2.8474808e-01   3.9815279e-01   2.6743815e-01   2.0621009e-01   2.1352587e-01   4.2009644e-01   1.4751523e-01   2.4812659e-01   3.6720694e-01   4.1539080e-01
   1.0900000e+02   3.1404787e-01   4.5488120e-01   3.3358597e-01   1.4689754e+00   3.1452226e-01   4.4921949e-01   3.0437073e-01   2.3133253e-01   2.3254250e-01   5.7475239e-01   1.7080612e-01   2.8077321e-01   4.4563148e-01   4.7021226e-01
   1.1600000e+02   3.4866533e-01   5.1214747e-01   3.7426928e-01   2.6006062e+00   3.4945470e-01   5.0625888e-01   3.4176398e-01   2.5920501e-01   2.5538208e-01   9.5706271e-01   1.9596246e-01   3.1220465e-01   5.1786455e-01   5.3079409e-01
   1.2200000e+02   3.7727505e-01   5.5856160e-01   4.0271205e-01   5.9301820e+00   3.7776128e-01   5.5230969e-01   3.7285257e-01   2.8228993e-01   2.6977406e-01   2.0885849e+00   2.1735560e-01   3.3842420e-01   5.6300256e-01   5.7583612e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.55.dat <==
   8.0000000e+00   1.4991693e-05   6.4227968e-06   1.9771267e-05   4.6247629e-06   4.8253063e-06   4.1149805e-06   4.1309499e-06   4.5065090e-06   4.5669765e-06   4.5215040e-06   1.0820593e-04   4.1312710e-06   3.9976399e-06   1.0973586e-05
   1.5000000e+01   3.4947995e-05   9.9109337e-06   2.6202691e-05   9.3944994e-06   1.0359870e-05   8.1002173e-06   8.1401540e-06   8.8953065e-06   9.1061619e-06   9.0194242e-06   1.2598085e-04   8.0939685e-06   7.8439991e-06   2.0699113e-05
   2.2000000e+01   8.5628485e-05   1.4555699e-05   3.3888662e-05   1.5128910e-05   1.8112094e-05   1.2649515e-05   1.2708537e-05   1.3724637e-05   1.4288802e-05   1.3985798e-05   1.4786150e-04   1.2482014e-05   1.2109260e-05   3.1291893e-05
   2.9000000e+01   4.9844402e-04   2.1366733e-05   4.2082440e-05   2.1959753e-05   1.1512850e-04   1.7981551e-05   1.8094715e-05   1.9532834e-05   2.0497750e-05   2.0088004e-05   1.8341010e-04   1.7561516e-05   1.7064445e-05   4.3564723e-05
   3.6000000e+01   3.3795838e-03   3.0305964e-05   5.2742331e-05   3.0283293e-05   1.9635491e-03   2.4523686e-05   2.4639323e-05   2.6317995e-05   5.2849893e-05   2.7343212e-05   2.4301882e-04   2.3681913e-05   2.2887630e-05   5.8605802e-05
   4.3000000e+01   1.1841014e-02   4.2660064e-05   2.4419594e-04   7.0800961e-05   9.7248274e-03   3.2931264e-05   3.3345070e-05   3.4469766e-05   1.2482369e-03   7.4298216e-05   3.7952699e-04   3.1000650e-05   3.0114018e-05   7.7381514e-05
   5.0000000e+01   2.6661092e-02   5.1328035e-04   3.1183710e-03   5.2379130e-04   2.4466914e-02   4.9026933e-04   1.2619142e-04   2.8903166e-04   6.6408385e-03   1.2016281e-03   7.8042920e-04   6.5913685e-05   3.9300335e-05   4.7195176e-04
   5.7000000e+01   4.7557057e-02   5.5729270e-03   1.8282538e-02   6.0149223e-03   4.5804340e-02   5.3073512e-03   1.5517450e-03   1.4289837e-03   2.0685556e-02   7.5568294e-03   2.6424547e-03   2.8337836e-04   3.7439115e-04   4.1376821e-03
   6.4000000e+01   7.2346848e-02   2.3858235e-02   4.8436261e-02   4.7127475e-02   7.0912725e-02   2.3247289e-02   9.8536839e-03   7.9571699e-03   4.2280676e-02   2.7651491e-02   8.4804427e-03   3.8859301e-03   3.9186831e-03   2.0922573e-02
   7.1000000e+01   9.9500463e-02   6.4135763e-02   8.6422901e-02   3.5544018e-01   9.8592296e-02   6.3017045e-02   3.2389999e-02   2.6297423e-02   6.6616587e-02   5.7493099e-02   1.8973539e-02   1.5871857e-02   2.0760296e-02   5.7637669e-02
   7.8000000e+01   1.2768075e-01   1.2081703e-01   1.2626138e-01   3.4707187e-01   1.2691745e-01   1.1815070e-01   6.9174617e-02   5.5125945e-02   8.9271429e-02   9.2223848e-02   3.4309107e-02   4.4740686e-02   7.2204517e-02   1.1913364e-01
   8.5000000e+01   1.5626362e-01   1.7561873e-01   1.6457907e-01   4.2867398e-01   1.5593552e-01   1.7167746e-01   1.0529384e-01   8.3572900e-02   1.1173637e-01   1.3009258e-01   5.1720493e-02   8.4204869e-02   1.3089829e-01   1.7531244e-01
   9.2000000e+01   1.8726815e-01   2.3051518e-01   2.0483410e-01   5.2424539e-01   1.8686146e-01   2.2652666e-01   1.4690348e-01   1.1329871e-01   1.3412275e-01   1.7718597e-01   7.1648297e-02   1.2947799e-01   1.7946308e-01   2.3977282e-01
   9.9000000e+01   2.1705375e-01   2.9010109e-01   2.4319309e-01   6.5776307e-01   2.1706503e-01   2.8542879e-01   1.8473270e-01   1.4145024e-01   1.5918350e-01   2.3859008e-01   9.3735351e-02   1.6685858e-01   2.2538434e-01   2.9708906e-01
   1.0600000e+02   2.4852594e-01   3.4380972e-01   2.8072103e-01   8.3822212e-01   2.4866579e-01   3.3892980e-01   2.2307264e-01   1.6780205e-01   1.8211859e-01   3.1217278e-01   1.1527045e-01   2.0342007e-01   2.7580235e-01   3.5417552e-01
   1.1300000e+02   2.7917423e-01   3.9929468e-01   3.1696462e-01   1.1174195e+00   2.7917114e-01   3.9201103e-01   2.6090769e-01   1.9592975e-01   2.0600485e-01   4.1293820e-01   1.3924241e-01   2.4015952e-01   3.4895239e-01   4.1328150e-01
   1.2000000e+02   3.0611439e-01   4.5388321e-01   3.5389122e-01   1.6236515e+00   3.0669526e-01   4.4746435e-01   2.9566195e-01   2.2358567e-01   2.2871737e-01   5.8157899e-01   1.6237700e-01   2.7320742e-01   4.3875253e-01   4.6977631e-01
   1.2700000e+02   3.4246889e-01   5.1737636e-01   3.9197757e-01   2.6524401e+00   3.4279941e-01   5.0962624e-01   3.3508855e-01   2.5121515e-01   2.4843578e-01   9.1030673e-01   1.8666492e-01   3.0338057e-01   5.1221353e-01   5.3046250e-01
   1.3400000e+02   3.7608829e-01   5.7279983e-01   4.3272972e-01   5.8258846e+00   3.7620204e-01   5.6386768e-01   3.7519978e-01   2.8222039e-01   2.6746119e-01   1.9957330e+00   2.1366184e-01   3.3702619e-01   5.7361934e-01   5.8910385e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.6.dat <==
   8.0000000e+00   1.4480509e-05   6.2685273e-06   1.9101180e-05   4.3965060e-06   4.6787298e-06   3.9877965e-06   4.0285274e-06   4.2721740e-06   4.3661956e-06   4.2918210e-06   1.3357838e-04   4.0143756e-06   3.8992598e-06   1.0683414e-05
   1.6000000e+01   3.5241009e-05   1.0142919e-05   2.5858386e-05   9.6695895e-06   1.0652965e-05   8.3726177e-06   8.4132698e-06   9.1740387e-06   9.3649426e-06   9.3146925e-06   1.5159437e-04   8.3809434e-06   8.1493869e-06   2.1613416e-05
   2.4000000e+01   8.8398091e-05   1.6144849e-05   3.4268053e-05   1.6433547e-05   1.9587936e-05   1.3765981e-05   1.3868891e-05   1.5035782e-05   1.5635460e-05   1.5430183e-05   1.7632802e-04   1.3531781e-05   1.3200874e-05   3.4692350e-05
   3.1000000e+01   3.5767824e-04   2.3307664e-05   4.2203151e-05   2.2831678e-05   6.1843765e-05   1.9321245e-05   1.9364250e-05   2.0684595e-05   2.1515194e-05   2.1107299e-05   2.0480476e-04   1.8803575e-05   1.8175671e-05   4.7241140e-05
   3.9000000e+01   2.6939606e-03   3.3168572e-05   5.3607097e-05   3.1987895e-05   1.2746112e-03   2.6290974e-05   2.6386450e-05   2.8118944e-05   4.0192945e-05   2.8834600e-05   2.5811962e-04   2.5251588e-05   2.4518948e-05   6.4461696e-05
   4.7000000e+01   1.0611025e-02   4.7676450e-05   1.6237473e-04   4.4429498e-05   8.1990058e-03   3.5589918e-05   3.6069866e-05   3.7273069e-05   4.1655070e-04   9.3849111e-05   3.5487657e-04   3.3506892e-05   3.2616826e-05   8.5545387e-05
   5.4000000e+01   2.2555234e-02   1.5970307e-04   2.0530417e-03   1.1263180e-04   2.0016310e-02   1.2389340e-04   4.9351176e-05   7.6613626e-05   3.4329883e-03   4.1683131e-04   5.5837829e-04   4.2145752e-05   4.1600927e-05   1.7084826e-04
   6.2000000e+01   4.3585336e-02   1.6051098e-03   1.5349114e-02   2.1947221e-03   4.1232472e-02   1.6133615e-03   5.0769918e-04   5.3973553e-04   1.4337551e-02   4.0569259e-03   1.4451743e-03   1.2120762e-04   1.1864088e-04   1.1889741e-03
   7.0000000e+01   6.8250386e-02   1.2325822e-02   4.8324550e-02   3.2360669e-02   6.6494537e-02   1.2000269e-02   5.1620830e-03   4.5618151e-03   3.4939224e-02   1.9326033e-02   4.8869849e-03   1.2381943e-03   1.6650182e-03   1.0768483e-02
   7.7000000e+01   9.1554835e-02   4.2450115e-02   8.2837608e-02   4.5208410e-01   9.0159097e-02   4.1114828e-02   1.9314359e-02   1.6373883e-02   5.4855857e-02   4.3890342e-02   1.2027520e-02   7.4281137e-03   9.7252688e-03   3.9811111e-02
   8.5000000e+01   1.2074701e-01   9.6375136e-02   1.2949386e-01   3.8085410e-01   1.1985321e-01   9.4082988e-02   5.0463221e-02   4.1841458e-02   7.9138594e-02   8.0440610e-02   2.5368515e-02   2.8248519e-02   4.6443275e-02   9.3632167e-02
   9.3000000e+01   1.4957926e-01   1.5706556e-01   1.7122653e-01   4.6615872e-01   1.4891545e-01   1.5330929e-01   9.2443805e-02   7.0892938e-02   1.0242747e-01   1.2228577e-01   4.2586633e-02   6.7390875e-02   1.0772974e-01   1.5746796e-01
   1.0000000e+02   1.7782544e-01   2.1338560e-01   2.1186119e-01   5.6026594e-01   1.7719068e-01   2.0808571e-01   1.3124477e-01   1.0042883e-01   1.2559516e-01   1.6625878e-01   6.1378623e-02   1.1021549e-01   1.6517165e-01   2.1860834e-01
   1.0800000e+02   2.0863469e-01   2.7567906e-01   2.5628895e-01   7.1621621e-01   2.0844034e-01   2.7024521e-01   1.6991536e-01   1.2829444e-01   1.4970572e-01   2.2462771e-01   8.3181166e-02   1.5118900e-01   2.0911390e-01   2.8216781e-01
   1.1600000e+02   2.4169268e-01   3.3591681e-01   2.9956249e-01   9.4005270e-01   2.4150818e-01   3.2963051e-01   2.1577724e-01   1.6004814e-01   1.7403022e-01   3.0434379e-01   1.0811994e-01   1.9378766e-01   2.6460440e-01   3.4808650e-01
   1.2300000e+02   2.7320506e-01   3.9464432e-01   3.3919622e-01   1.2218134e+00   2.7318988e-01   3.8737018e-01   2.5380893e-01   1.8577031e-01   1.9716145e-01   4.0516971e-01   1.2903535e-01   2.3037032e-01   3.2953449e-01   4.0763027e-01
   1.3100000e+02   3.0464667e-01   4.5561932e-01   3.8102870e-01   1.7425420e+00   3.0481164e-01   4.4829547e-01   2.9476151e-01   2.1734074e-01   2.2056034e-01   5.8267165e-01   1.5549719e-01   2.6659875e-01   4.3301748e-01   4.7229510e-01
   1.3900000e+02   3.3772211e-01   5.1944146e-01   4.2462777e-01   2.7026444e+00   3.3792089e-01   5.1104429e-01   3.3554781e-01   2.4717304e-01   2.4148248e-01   9.2959990e-01   1.8121676e-01   2.9840510e-01   5.1370790e-01   5.3348332e-01
   1.4600000e+02   3.6852064e-01   5.7597823e-01   4.6241175e-01   5.3987948e+00   3.6874917e-01   5.6708305e-01   3.6943991e-01   2.7378919e-01   2.5812302e-01   1.8871181e+00   2.0522214e-01   3.2605695e-01   5.7283848e-01   5.9633900e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.65.dat <==
   9.0000000e+00   1.6107810e-05   6.7619693e-06   1.9441924e-05   5.0393670e-06   5.3042665e-06   4.5281911e-06   4.5264601e-06   4.8931278e-06   4.9668911e-06   4.9728618e-06   1.7047740e-04   4.5279949e-06   4.4114192e-06   1.2090650e-05
   1.7000000e+01   3.5920497e-05   1.0602711e-05   2.6018614e-05   1.0057586e-05   1.1201055e-05   8.8017145e-06   8.8827813e-06   9.5553641e-06   9.7405451e-06   9.6704613e-06   1.8678206e-04   8.7893629e-06   8.5375672e-06   2.3164693e-05
   2.5000000e+01   8.0026464e-05   1.6804342e-05   3.3898683e-05   1.6572053e-05   1.9706118e-05   1.4087867e-05   1.4175997e-05   1.5464943e-05   1.5965376e-05   1.5678895e-05   2.1031081e-04   1.3951207e-05   1.3584522e-05   3.6012981e-05
   3.4000000e+01   3.5968371e-04   2.5702920e-05   4.3398438e-05   2.4575198e-05   5.5543169e-05   2.0811876e-05   2.0902287e-05   2.2537703e-05   2.3360364e-05   2.2912079e-05   2.4172691e-04   2.0439098e-05   1.9814316e-05   5.2673075e-05
   4.2000000e+01   1.9552788e-03   3.6669105e-05   5.3558225e-05   3.3536295e-05   7.2576840e-04   2.8207076e-05   2.8246709e-05   3.0060258e-05   3.1444022e-05   3.0875258e-05   2.8678816e-04   2.7129806e-05   2.6190134e-05   7.0684533e-05
   5.0000000e+01   7.5724441e-03   5.1072600e-05   1.3405823e-04   4.5488448e-05   5.2087211e-03   3.7184070e-05   3.7475197e-05   3.9212699e-05   2.0802759e-04   4.0535316e-05   3.5718559e-04   3.5195256e-05   3.4394161e-05   9.2776602e-05
   5.9000000e+01   2.1014955e-02   9.2026963e-05   1.3044200e-03   8.7098769e-05   1.8333235e-02   8.3594319e-05   5.0683646e-05   6.1912017e-05   1.8093198e-03   2.8311521e-04   5.1082633e-04   4.5943976e-05   4.5169781e-05   1.2228589e-04
   6.7000000e+01   3.7618613e-02   4.1657192e-04   1.0829840e-02   6.8796195e-04   3.5109936e-02   3.6342478e-04   8.9866815e-05   2.2995088e-04   8.3150061e-03   1.8052445e-03   9.0332779e-04   5.9030396e-05   5.9216135e-05   4.5912976e-04
   7.5000000e+01   5.9142947e-02   4.9624671e-03   3.9056459e-02   1.3675336e-02   5.7111215e-02   4.7835144e-03   1.3090263e-03   1.8094973e-03   2.3581957e-02   1.0082347e-02   2.3257769e-03   3.3923189e-04   3.9246021e-04   3.7854388e-03
   8.4000000e+01   8.5494227e-02   2.5108722e-02   8.4032334e-02   3.9814572e-01   8.3871996e-02   2.4452874e-02   1.0561978e-02   1.0241998e-02   4.5763559e-02   3.5315890e-02   7.6053487e-03   3.1228749e-03   4.1219434e-03   2.3800616e-02
   9.2000000e+01   1.1042815e-01   6.7474766e-02   1.2877615e-01   4.0714171e-01   1.0914741e-01   6.5303531e-02   3.2747509e-02   2.8112240e-02   6.7407021e-02   6.5248434e-02   1.6418395e-02   1.4745289e-02   2.2239664e-02   6.2595511e-02
   1.0000000e+02   1.3798284e-01   1.2698105e-01   1.7560580e-01   4.9533073e-01   1.3724009e-01   1.2407852e-01   6.9054949e-02   5.5841784e-02   8.9374249e-02   1.0397784e-01   3.1242436e-02   4.4911124e-02   7.3120856e-02   1.2580183e-01
   1.0900000e+02   1.7025154e-01   1.9359336e-01   2.2508974e-01   6.2488314e-01   1.6983623e-01   1.8767406e-01   1.1201259e-01   8.5225696e-02   1.1281916e-01   1.5367133e-01   5.0308088e-02   8.9360486e-02   1.4709618e-01   1.9771032e-01
   1.1700000e+02   1.9841484e-01   2.5626578e-01   2.7149721e-01   7.7908005e-01   1.9800497e-01   2.4929028e-01   1.5492762e-01   1.1494428e-01   1.3739668e-01   2.1283900e-01   7.1279222e-02   1.3361213e-01   1.9230250e-01   2.6393679e-01
   1.2500000e+02   2.2799374e-01   3.1447882e-01   3.1323894e-01   9.8934130e-01   2.2801346e-01   3.0696544e-01   1.9461794e-01   1.4105666e-01   1.5943606e-01   2.8431972e-01   9.3696953e-02   1.7399827e-01   2.4213413e-01   3.2334555e-01
   1.3400000e+02   2.6096330e-01   3.8310455e-01   3.6058753e-01   1.2959580e+00   2.6108486e-01   3.7256506e-01   2.3698563e-01   1.7273435e-01   1.8404669e-01   3.9869174e-01   1.1819411e-01   2.1287661e-01   3.0790449e-01   3.9629795e-01
   1.4200000e+02   2.9186296e-01   4.4481647e-01   4.0632669e-01   1.7010252e+00   2.9240912e-01   4.3370611e-01   2.7953048e-01   2.0268569e-01   2.0629607e-01   5.5999801e-01   1.4377508e-01   2.5072656e-01   4.1169625e-01   4.5836023e-01
   1.5000000e+02   3.2138230e-01   5.0120426e-01   4.4622493e-01   2.4854110e+00   3.2156713e-01   4.9009455e-01   3.1479525e-01   2.3244875e-01   2.2654091e-01   8.6990616e-01   1.6695123e-01   2.8108391e-01   4.9443328e-01   5.1729217e-01
   1.5900000e+02   3.5390680e-01   5.7311172e-01   4.9451797e-01   5.6292607e+00   3.5465861e-01   5.6020017e-01   3.6097159e-01   2.6574357e-01   2.4589405e-01   1.9998931e+00   1.9639825e-01   3.1464420e-01   5.5580985e-01   5.8525665e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.7.dat <==
   9.0000000e+00   1.5866793e-05   7.1556342e-06   1.9048174e-05   5.0110120e-06   5.2782753e-06   4.5366459e-06   4.5649834e-06   4.8916398e-06   4.9639932e-06   4.9152199e-06   2.1846829e-04   4.5399970e-06   4.4138243e-06   1.2182428e-05
   1.8000000e+01   3.7651881e-05   1.1631085e-05   2.6408774e-05   1.0750277e-05   1.1983812e-05   9.5062199e-06   9.4829424e-06   1.0281581e-05   1.0411585e-05   1.0332404e-05   2.3543645e-04   9.4785198e-06   9.2047399e-06   2.4894526e-05
   2.7000000e+01   8.2706809e-05   1.8211367e-05   3.4233968e-05   1.7706187e-05   2.1248340e-05   1.5142298e-05   1.5132508e-05   1.6537657e-05   1.6840510e-05   1.6756717e-05   2.5719400e-04   1.4996964e-05   1.4537869e-05   3.8706780e-05
   3.6000000e+01   2.7412984e-04   2.7381659e-05   4.3032184e-05   2.5767592e-05   4.0005986e-05   2.1965487e-05   2.1958540e-05   2.3577617e-05   2.4305472e-05   2.4097020e-05   2.8686401e-04   2.1419495e-05   2.0779156e-05   5.5353957e-05
   4.5000000e+01   1.6561157e-03   3.9723403e-05   5.4409479e-05   3.5627870e-05   4.9311121e-04   2.9846394e-05   2.9857291e-05   3.2126968e-05   3.3588931e-05   3.2913148e-05   3.2980305e-04   2.8830535e-05   2.8131226e-05   7.5860543e-05
   5.4000000e+01   6.4536118e-03   5.6163456e-05   9.0111818e-05   4.7480527e-05   4.0984482e-03   3.9948830e-05   4.0204620e-05   4.1725872e-05   7.6406686e-05   4.3314438e-05   3.9623845e-04   3.7602304e-05   3.6547193e-05   1.0057717e-04
   6.3000000e+01   1.7462750e-02   7.8089971e-05   8.5108621e-04   7.4025035e-05   1.4684006e-02   5.2490183e-05   5.3089797e-05   5.3922240e-05   7.1608435e-04   9.2070256e-05   5.0213516e-04   4.8614119e-05   4.7540973e-05   1.3246545e-04
   7.2000000e+01   3.2800608e-02   1.8069436e-04   9.2469525e-03   3.0955370e-04   3.0290738e-02   1.4329571e-04   9.2154536e-05   1.1509298e-04   5.0068007e-03   1.0022005e-03   7.1156374e-04   6.2162143e-05   6.2250918e-05   2.2088720e-04
   8.1000000e+01   5.2838217e-02   1.8916399e-03   3.8051010e-02   6.7795902e-03   5.0754655e-02   1.8246110e-03   4.5198061e-04   6.3255389e-04   1.6140025e-02   5.7600065e-03   1.3601819e-03   8.4563554e-05   1.1966597e-04   9.2570307e-04
   9.0000000e+01   7.5143722e-02   1.1311895e-02   8.1981437e-02   5.0168423e-01   7.3659714e-02   1.0922964e-02   3.9888099e-03   5.1460637e-03   3.4790383e-02   2.3262028e-02   3.6492103e-03   8.5166539e-04   9.4763135e-04   9.9542127e-03
   9.9000000e+01   9.9837360e-02   4.2945260e-02   1.3124700e-01   4.2750221e-01   9.8933999e-02   4.1497113e-02   1.9927341e-02   1.8853310e-02   5.6441612e-02   5.2738143e-02   9.9872200e-03   7.0792047e-03   9.4650721e-03   3.9845849e-02
   1.0800000e+02   1.2658556e-01   9.8425661e-02   1.8303251e-01   5.3345555e-01   1.2612019e-01   9.5054385e-02   4.9715553e-02   4.1636543e-02   7.7992432e-02   9.0749259e-02   2.1664727e-02   2.6559100e-02   4.4313003e-02   9.6759827e-02
   1.1700000e+02   1.5415894e-01   1.5962918e-01   2.3502766e-01   6.5441810e-01   1.5387125e-01   1.5370921e-01   8.9986871e-02   6.8174329e-02   9.8301741e-02   1.3489599e-01   3.7238697e-02   6.4241374e-02   1.0918875e-01   1.6488368e-01
   1.2600000e+02   1.8256224e-01   2.2598353e-01   2.8417370e-01   8.3595096e-01   1.8297253e-01   2.1771835e-01   1.3131285e-01   9.5842078e-02   1.1971290e-01   1.9129029e-01   5.6896694e-02   1.0794715e-01   1.7113104e-01   2.3573681e-01
   1.3500000e+02   2.1211248e-01   2.9011011e-01   3.3189945e-01   1.0131588e+00   2.1261000e-01   2.8155256e-01   1.7369507e-01   1.2513857e-01   1.4370615e-01   2.6586673e-01   7.9376502e-02   1.5131967e-01   2.1883153e-01   3.0182939e-01
   1.4400000e+02   2.4127914e-01   3.5326348e-01   3.7924083e-01   1.2541769e+00   2.4200703e-01   3.4197537e-01   2.1764728e-01   1.5188618e-01   1.6442920e-01   3.6768976e-01   1.0249899e-01   1.8976156e-01   2.7702518e-01   3.6397084e-01
   1.5300000e+02   2.7087671e-01   4.1610377e-01   4.2945427e-01   1.6523987e+00   2.7226480e-01   4.0431416e-01   2.5875671e-01   1.8487770e-01   1.8917386e-01   5.3195381e-01   1.2810111e-01   2.2862748e-01   3.7839293e-01   4.2982498e-01
   1.6200000e+02   3.0071430e-01   4.8661389e-01   4.7399790e-01   2.4748393e+00   3.0233157e-01   4.7218163e-01   2.9910762e-01   2.1513850e-01   2.0761236e-01   8.5659694e-01   1.5302878e-01   2.5971560e-01   4.6841968e-01   4.9921370e-01
   1.7100000e+02   3.3498236e-01   5.4824297e-01   5.2409460e-01   4.9190586e+00   3.3605387e-01   5.3278788e-01   3.4127149e-01   2.4818215e-01   2.2379437e-01   1.8306113e+00   1.7931315e-01   2.9011749e-01   5.2256605e-01   5.6134902e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.75.dat <==
   1.0000000e+01   1.7569186e-05   7.5414885e-06   1.9678832e-05   5.7156884e-06   5.8876820e-06   5.0741764e-06   5.0678110e-06   5.5348458e-06   5.6101820e-06   5.5670335e-06   2.8085455e-04   5.0689100e-06   4.9414381e-06   1.3657381e-05
   2.0000000e+01   4.2035936e-05   1.2759525e-05   2.7146378e-05   1.2068852e-05   1.3466014e-05   1.0515048e-05   1.0542183e-05   1.1357823e-05   1.1594135e-05   1.1494971e-05   2.9906864e-04   1.0454408e-05   1.0157343e-05   2.7430633e-05
   2.9000000e+01   8.6098537e-05   1.9831072e-05   3.5479975e-05   1.9085746e-05   2.2933826e-05   1.6392421e-05   1.6384507e-05   1.7769039e-05   1.8144089e-05   1.8082444e-05   3.2012669e-04   1.6180021e-05   1.5704487e-05   4.1867143e-05
   3.9000000e+01   2.8060872e-04   3.0745665e-05   4.5218764e-05   2.8110273e-05   4.0322773e-05   2.3928891e-05   2.3915676e-05   2.5945885e-05   2.6722945e-05   2.6300968e-05   3.5409323e-04   2.3387678e-05   2.2725453e-05   6.1460906e-05
   4.8000000e+01   1.3597567e-03   4.3102447e-05   5.5270005e-05   3.7549177e-05   3.2755627e-04   3.1678169e-05   3.1769901e-05   3.4016327e-05   3.5329179e-05   3.4803219e-05   3.9094552e-04   3.0806077e-05   2.9840144e-05   8.2354692e-05
   5.8000000e+01   5.7394215e-03   6.1706957e-05   6.7937023e-05   5.0872354e-05   3.4399687e-03   4.3086703e-05   4.2795529e-05   4.5263451e-05   4.7557977e-05   4.6514814e-05   4.5299401e-04   4.1005251e-05   3.9701160e-05   1.1192122e-04
   6.8000000e+01   1.5737422e-02   8.6210915e-05   6.1738098e-04   6.9260906e-05   1.3106040e-02   5.6588556e-05   5.6912553e-05   5.8383582e-05   3.8069597e-04   7.1795834e-05   5.4792383e-04   5.2455793e-05   5.1531152e-05   1.4907734e-04
   7.7000000e+01   2.8376644e-02   1.1895128e-04   7.6848430e-03   1.3899323e-04   2.6115433e-02   7.4127508e-05   7.6028304e-05   7.9460106e-05   2.7204524e-03   5.0603927e-04   6.9785726e-04   6.6501641e-05   6.6119833e-05   1.9512717e-04
   8.7000000e+01   4.7561901e-02   6.5333943e-04   3.8785235e-02   3.7796424e-03   4.5977994e-02   6.1742238e-04   1.8086290e-04   3.6192901e-04   1.1198408e-02   3.5379380e-03   1.0969733e-03   8.6190636e-05   1.0408057e-04   5.3149781e-04
   9.6000000e+01   6.6024814e-02   5.4340305e-03   8.1895379e-02   5.2820382e-01   6.5107438e-02   4.8725738e-03   1.5358366e-03   2.6628608e-03   2.6951440e-02   1.5897384e-02   2.1155158e-03   3.2044056e-04   3.1816931e-04   3.3472589e-03
   1.0600000e+02   8.9330790e-02   2.4237786e-02   1.3678479e-01   4.5896437e-01   8.9276029e-02   2.3758492e-02   9.8729241e-03   1.2197423e-02   4.5208871e-02   4.2614184e-02   5.5610004e-03   3.1154567e-03   3.7185641e-03   2.2820824e-02
   1.1600000e+02   1.1425777e-01   7.3264018e-02   1.9298432e-01   5.7279287e-01   1.1465846e-01   7.1262744e-02   3.6357052e-02   3.1462843e-02   6.7064423e-02   7.9607054e-02   1.4455021e-02   1.6313198e-02   2.6039776e-02   7.1379054e-02
   1.2500000e+02   1.3921987e-01   1.2769700e-01   2.4319400e-01   7.0507856e-01   1.4032523e-01   1.2291105e-01   6.8494883e-02   5.5481685e-02   8.4055094e-02   1.1916391e-01   2.6657576e-02   4.3949586e-02   7.2869287e-02   1.3527673e-01
   1.3500000e+02   1.6553577e-01   1.9750149e-01   2.9685205e-01   8.5094975e-01   1.6721920e-01   1.8984816e-01   1.0988475e-01   8.1427018e-02   1.0552011e-01   1.7389976e-01   4.4554443e-02   8.6161763e-02   1.4184057e-01   2.0066563e-01
   1.4400000e+02   1.9212763e-01   2.6013816e-01   3.4996924e-01   1.0048488e+00   1.9421918e-01   2.4921238e-01   1.5127192e-01   1.0701563e-01   1.2509898e-01   2.3654497e-01   6.4229095e-02   1.2810138e-01   1.9065633e-01   2.6696019e-01
   1.5400000e+02   2.2217147e-01   3.3085056e-01   4.0109671e-01   1.2352883e+00   2.2454726e-01   3.1733554e-01   1.9631784e-01   1.3523522e-01   1.4596165e-01   3.4539119e-01   8.7480539e-02   1.6879272e-01   2.4655891e-01   3.3245916e-01
   1.6400000e+02   2.5064356e-01   3.9526803e-01   4.5300796e-01   1.6303510e+00   2.5319962e-01   3.8002976e-01   2.3529178e-01   1.6435606e-01   1.6724008e-01   5.0974375e-01   1.1155554e-01   2.0158957e-01   3.5069545e-01   4.0456378e-01
   1.7300000e+02   2.7672242e-01   4.5578814e-01   5.0245362e-01   2.3142842e+00   2.7953753e-01   4.4066181e-01   2.7790646e-01   1.9430073e-01   1.8538097e-01   8.0951531e-01   1.3623283e-01   2.3660112e-01   4.2557410e-01   4.6453811e-01
   1.8300000e+02   3.0768945e-01   5.2985417e-01   5.5241531e-01   4.8672644e+00   3.1150075e-01   5.1094567e-01   3.2131380e-01   2.3017064e-01   2.0278499e-01   1.8713760e+00   1.6413164e-01   2.6535960e-01   4.7262799e-01   5.3465128e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.8.dat <==
   1.1000000e+01   1.8769130e-05   7.8164031e-06   2.0228972e-05   5.9977475e-06   6.4178935e-06   5.4508577e-06   5.4755859e-06   5.9513575e-06   5.9392285e-06   5.9632721e-06   3.8453699e-04   5.4630500e-06   5.3066953e-06   1.4839440e-05
   2.1000000e+01   4.2487171e-05   1.3241317e-05   2.7188992e-05   1.2362526e-05   1.3917824e-05   1.0909916e-05   1.0947652e-05   1.1916504e-05   1.2172370e-05   1.2075503e-05   4.0198032e-04   1.0902607e-05   1.0583580e-05   2.8471044e-05
   3.1000000e+01   8.9692704e-05   2.1299165e-05   3.5975088e-05   2.0353986e-05   2.4570295e-05   1.7575501e-05   1.7584694e-05   1.9046945e-05   1.9564904e-05   1.9415889e-05   4.2557141e-04   1.7442790e-05   1.6924903e-05   4.5147451e-05
   4.1000000e+01   2.5684896e-04   3.1805234e-05   4.4891773e-05   2.8848553e-05   4.2008139e-05   2.4542399e-05   2.4593950e-05   2.6646909e-05   2.7255898e-05   2.7054932e-05   4.5479610e-04   2.4131399e-05   2.3409577e-05   6.4865017e-05
   5.2000000e+01   1.3021151e-03   4.7495361e-05   5.6768349e-05   4.0601815e-05   2.7258924e-04   3.4471945e-05   3.4318498e-05   3.6841133e-05   3.8419163e-05   3.7501905e-05   4.9962012e-04   3.3231251e-05   3.2243999e-05   9.0969794e-05
   6.2000000e+01   4.7758407e-03   6.7411786e-05   6.8776320e-05   5.3598510e-05   2.6205512e-03   4.5094043e-05   4.4995793e-05   4.7736197e-05   5.3769873e-05   4.9120477e-05   5.4405989e-04   4.2833707e-05   4.1687593e-05   1.2005325e-04
   7.2000000e+01   1.1937459e-02   9.1246635e-05   3.6272132e-04   7.1531549e-05   9.5074293e-03   5.9336567e-05   5.9721294e-05   6.1101330e-05   2.0130499e-04   6.6535465e-05   6.2312942e-04   5.4842333e-05   5.3816454e-05   1.6035303e-04
   8.2000000e+01   2.2994349e-02   1.2645532e-04   5.9767857e-03   9.9059369e-05   2.1302022e-02   7.7440001e-05   7.8739297e-05   8.9441808e-05   1.2238859e-03   2.1925569e-04   7.3934433e-04   6.9216048e-05   6.8438585e-05   2.1654137e-04
   9.3000000e+01   3.7911162e-02   1.9002628e-04   3.5178956e-02   1.5327588e-03   3.7096389e-02   1.0635822e-04   1.0910056e-04   2.0214118e-04   6.2957424e-03   1.5290843e-03   9.6331615e-04   9.1394751e-05   9.1958995e-05   3.0439690e-04
   1.0300000e+02   5.6205898e-02   1.3150211e-03   8.4064695e-02   4.4057689e-01   5.6638103e-02   1.2197382e-03   3.7710543e-04   1.0836280e-03   1.7105031e-02   8.6644546e-03   1.4658979e-03   1.2424293e-04   1.2849458e-04   1.1169617e-03
   1.1300000e+02   7.5251750e-02   9.2439960e-03   1.3795188e-01   4.8450933e-01   7.6626797e-02   8.8427533e-03   3.4879393e-03   5.9465049e-03   3.2985641e-02   2.7405258e-02   2.8419769e-03   7.4422980e-04   1.0275338e-03   7.2158965e-03
   1.2300000e+02   9.6555428e-02   3.8758348e-02   1.9660332e-01   6.0405320e-01   9.9150890e-02   3.8608252e-02   1.7626481e-02   1.9793673e-02   5.1567874e-02   5.9240457e-02   7.0924326e-03   5.5268573e-03   7.6923424e-03   3.5598105e-02
   1.3400000e+02   1.1966569e-01   9.1226931e-02   2.5526943e-01   7.2157214e-01   1.2328823e-01   8.8730435e-02   4.7041141e-02   4.1247153e-02   6.9283208e-02   1.0079917e-01   1.6067105e-02   2.5418211e-02   3.8146509e-02   8.7736241e-02
   1.4400000e+02   1.4226326e-01   1.5134216e-01   3.1119307e-01   8.3948034e-01   1.4726000e-01   1.4521161e-01   8.1133999e-02   6.1019039e-02   8.6581919e-02   1.4679837e-01   2.9102465e-02   5.7574190e-02   9.5773933e-02   1.5069650e-01
   1.5400000e+02   1.6496206e-01   2.1149428e-01   3.6505628e-01   9.7865546e-01   1.6991630e-01   2.0084032e-01   1.1812312e-01   8.4873144e-02   1.0427543e-01   2.0861628e-01   4.6886909e-02   9.5604248e-02   1.5089830e-01   2.1379354e-01
   1.6400000e+02   1.9064970e-01   2.7837739e-01   4.1592336e-01   1.1767582e+00   1.9619474e-01   2.6442277e-01   1.5760925e-01   1.0896170e-01   1.2060710e-01   2.9282870e-01   6.6536011e-02   1.3235633e-01   1.9843625e-01   2.7987235e-01
   1.7500000e+02   2.1721550e-01   3.4519364e-01   4.7672350e-01   1.5198159e+00   2.2392343e-01   3.2848334e-01   2.0296833e-01   1.3781515e-01   1.4117388e-01   4.4973539e-01   9.1385124e-02   1.6874217e-01   3.0085894e-01   3.4824869e-01
   1.8500000e+02   2.4454053e-01   4.1518455e-01   5.3081319e-01   2.1674956e+00   2.5145229e-01   3.9574503e-01   2.4062449e-01   1.6800305e-01   1.5675994e-01   7.4392388e-01   1.1454764e-01   1.9930002e-01   3.6013845e-01   4.1815288e-01
   1.9500000e+02   2.6850514e-01   4.7322789e-01   5.8209710e-01   4.2009459e+00   2.7640395e-01   4.4864980e-01   2.7903471e-01   2.0034954e-01   1.7104246e-01   1.5747714e+00   1.3893541e-01   2.2603992e-01   3.8867416e-01   4.7786920e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.85.dat <==
   1.1000000e+01   1.8309795e-05   8.0968371e-06   1.9676062e-05   6.0100507e-06   6.3584197e-06   5.4931814e-06   5.4869011e-06   5.9322042e-06   5.9872830e-06   5.9201689e-06   5.5873319e-04   5.4909895e-06   5.3298869e-06   1.4851429e-05
   2.2000000e+01   4.3357774e-05   1.4245264e-05   2.7674644e-05   1.3108824e-05   1.4540573e-05   1.1536760e-05   1.1550155e-05   1.2537332e-05   1.2783152e-05   1.2689433e-05   5.7514159e-04   1.1431340e-05   1.1134943e-05   3.0084051e-05
   3.3000000e+01   9.3252601e-05   2.3043134e-05   3.6013438e-05   2.1157085e-05   2.6048616e-05   1.8364819e-05   1.8376436e-05   1.9968785e-05   2.0486994e-05   2.0243937e-05   6.0091321e-04   1.8181201e-05   1.7654037e-05   4.7442816e-05
   4.4000000e+01   2.5703334e-04   3.5551109e-05   4.6179254e-05   3.0906030e-05   4.4182204e-05   2.6562762e-05   2.6504412e-05   2.8683927e-05   2.9515325e-05   2.9214714e-05   6.2678817e-04   2.6058818e-05   2.5363606e-05   6.9327330e-05
   5.5000000e+01   1.0800347e-03   5.1874183e-05   5.7608693e-05   4.2392857e-05   2.0152494e-04   3.6482435e-05   3.6444322e-05   3.8713354e-05   4.0216994e-05   3.9491400e-05   6.6745996e-04   3.5243230e-05   3.4231744e-05   9.6617779e-05
   6.6000000e+01   4.0049907e-03   7.2208325e-05   7.0916744e-05   5.6849772e-05   2.0389747e-03   4.8052351e-05   4.7943120e-05   5.0884095e-05   6.3396505e-05   5.1972588e-05   7.1959326e-04   4.5648982e-05   4.4467490e-05   1.3230338e-04
   7.7000000e+01   1.0139050e-02   9.9216847e-05   3.2729632e-04   7.6687872e-05   8.1035976e-03   6.3971829e-05   6.4095828e-05   6.5474525e-05   9.6329208e-05   6.7429349e-05   7.9361458e-04   5.9080832e-05   5.7777587e-05   1.8058898e-04
   8.8000000e+01   1.9027830e-02   1.3844587e-04   5.7512407e-03   1.0560543e-04   1.8004316e-02   8.3870767e-05   8.4997608e-05   8.3004369e-05   6.4570196e-04   1.3153451e-04   8.7695951e-04   7.5324225e-05   7.4446000e-05   2.4943238e-04
   9.8000000e+01   3.0215387e-02   1.9147694e-04   3.0729603e-02   3.4003154e-04   3.0637122e-02   1.0763347e-04   1.1084177e-04   1.0898454e-04   3.0034861e-03   4.9551396e-04   1.0220247e-03   9.3597433e-05   9.3880510e-05   3.4622033e-04
   1.0900000e+02   4.3547602e-02   4.0178156e-04   8.0402470e-02   5.5709693e-01   4.5888541e-02   2.7805021e-04   1.9071764e-04   4.7153198e-04   1.0495155e-02   4.4042414e-03   1.2891563e-03   1.2321977e-04   1.3067035e-04   6.0053849e-04
   1.2000000e+02   5.9267282e-02   2.9570971e-03   1.3918550e-01   5.1963879e-01   6.3471498e-02   2.8993419e-03   1.2235722e-03   3.0278374e-03   2.2920123e-02   1.6333168e-02   1.8667273e-03   3.0370942e-04   2.4316519e-04   2.7170511e-03
   1.3100000e+02   7.7408380e-02   1.5993492e-02   2.0347090e-01   6.2455432e-01   8.3533521e-02   1.6639013e-02   7.2317406e-03   1.0807102e-02   3.7893216e-02   4.1801470e-02   3.4060901e-03   1.7018347e-03   2.0321798e-03   1.1039469e-02
   1.4200000e+02   9.6554117e-02   4.9084734e-02   2.6423229e-01   7.1081426e-01   1.0446059e-01   4.9518995e-02   2.4660286e-02   2.5368048e-02   5.2399490e-02   7.5980096e-02   7.5250568e-03   9.1094304e-03   1.1698016e-02   4.1455132e-02
   1.5300000e+02   1.1543121e-01   1.0083178e-01   3.2307963e-01   8.1936042e-01   1.2516219e-01   9.8438633e-02   5.2397585e-02   4.4178115e-02   6.7679821e-02   1.1789331e-01   1.5895592e-02   3.1839837e-02   4.7522289e-02   9.5944444e-02
   1.6400000e+02   1.3696328e-01   1.5968828e-01   3.8489822e-01   9.5980888e-01   1.4871533e-01   1.5264155e-01   8.7593891e-02   6.3893820e-02   8.2250817e-02   1.7206589e-01   2.9408325e-02   6.4274133e-02   1.0362597e-01   1.5809003e-01
   1.7500000e+02   1.5718818e-01   2.1920780e-01   4.4113012e-01   1.1295641e+00   1.6990160e-01   2.0638833e-01   1.2286374e-01   8.3769654e-02   9.4850206e-02   2.4635355e-01   4.6350796e-02   9.7608977e-02   1.5308805e-01   2.1908885e-01
   1.8500000e+02   1.7607100e-01   2.7694136e-01   4.9664071e-01   1.3920511e+00   1.9013962e-01   2.6033184e-01   1.5666810e-01   1.0322849e-01   1.0730795e-01   3.5784289e-01   6.3140837e-02   1.2585210e-01   2.2906533e-01   2.7544754e-01
   1.9600000e+02   1.9826984e-01   3.4149217e-01   5.5218831e-01   1.8598559e+00   2.1310658e-01   3.2092921e-01   1.9452176e-01   1.3134563e-01   1.2166997e-01   5.8861146e-01   8.6178280e-02   1.5643136e-01   2.8261542e-01   3.3713783e-01
   2.0700000e+02   2.2038824e-01   4.0694646e-01   6.0711032e-01   3.4046336e+00   2.3663183e-01   3.8287175e-01   2.3318531e-01   1.6421950e-01   1.3425040e-01   1.2749320e+00   1.1031233e-01   1.8126057e-01   2.9060061e-01   4.0480717e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.9.dat <==
   1.2000000e+01   2.0215268e-05   8.7965098e-06   2.0188722e-05   6.5740153e-06   6.8616933e-06   5.8865007e-06   5.9285071e-06   6.4954243e-06   6.5547448e-06   6.5319761e-06   9.3598666e-04   5.9308976e-06   5.7743273e-06   1.6060146e-05
   2.4000000e+01   4.7343088e-05   1.5642462e-05   2.8537308e-05   1.4384526e-05   1.5975098e-05   1.2590497e-05   1.2601341e-05   1.3766381e-05   1.3916444e-05   1.3863514e-05   9.6082765e-04   1.2522471e-05   1.2177368e-05   3.3114591e-05
   3.5000000e+01   9.5597364e-05   2.5331649e-05   3.7245344e-05   2.2584384e-05   2.7821877e-05   1.9573663e-05   1.9622250e-05   2.1187187e-05   2.1636784e-05   2.1591879e-05   9.6963711e-04   1.9395960e-05   1.8853602e-05   5.1441586e-05
   4.7000000e+01   2.5201667e-04   3.9274539e-05   4.7759738e-05   3.3211572e-05   4.8198544e-05   2.8934071e-05   2.8839689e-05   3.0991169e-05   3.1903187e-05   3.1669345e-05   9.9810986e-04   2.8213949e-05   2.7421549e-05   7.4866876e-05
   5.8000000e+01   9.3503039e-04   5.4922112e-05   5.8726444e-05   4.3980542e-05   1.4246116e-04   3.8352759e-05   3.8257398e-05   4.0611832e-05   4.2049167e-05   4.1575549e-05   1.0363178e-03   3.7123296e-05   3.5971463e-05   1.0286455e-04
   7.0000000e+01   3.3060094e-03   7.7619922e-05   7.1935731e-05   5.9506791e-05   1.5296660e-03   5.1207043e-05   5.1089339e-05   5.3626030e-05   5.5655370e-05   5.4696111e-05   1.0850299e-03   4.8753064e-05   4.7390363e-05   1.4215715e-04
   8.1000000e+01   7.4383361e-03   1.0509262e-04   1.9223498e-04   7.7998716e-05   5.7275326e-03   6.6276256e-05   6.6155330e-05   6.7825628e-05   7.4311537e-05   6.9393575e-05   1.1258169e-03   6.1704206e-05   6.0076876e-05   1.9456543e-04
   9.3000000e+01   1.4633735e-02   1.4587237e-04   4.5231304e-03   1.0998239e-04   1.4480983e-02   8.6981661e-05   8.7444318e-05   8.5992758e-05   3.8480635e-04   9.5304842e-05   1.2173518e-03   7.8771243e-05   7.7602493e-05   2.7889029e-04
   1.0400000e+02   2.2971302e-02   1.9921703e-04   2.9488888e-02   2.1084032e-04   2.4901068e-02   1.1347322e-04   1.1627567e-04   1.1224337e-04   1.4816710e-03   2.5459195e-04   1.3335438e-03   9.8258163e-05   9.8537484e-05   4.1970847e-04
   1.1600000e+02   3.3493668e-02   3.2045181e-04   8.1244136e-02   4.4159748e-01   3.8261687e-02   1.8437169e-04   1.6092910e-04   2.4960650e-04   6.1746972e-03   2.3902435e-03   1.5132757e-03   1.2807076e-04   1.3118724e-04   7.6042714e-04
   1.2700000e+02   4.4377955e-02   7.0191889e-04   1.4220242e-01   5.4507323e-01   5.2094052e-02   6.6636955e-04   3.5120957e-04   1.2358437e-03   1.4002204e-02   9.1818734e-03   1.8097577e-03   1.6805073e-04   2.0740639e-04   2.1509216e-03
   1.3900000e+02   5.8724178e-02   4.5515126e-03   2.1055961e-01   6.1897246e-01   6.9570973e-02   4.9254943e-03   2.3442875e-03   5.5069151e-03   2.5534609e-02   2.6894953e-02   2.4230242e-03   4.6465515e-04   4.9768130e-04   2.6393301e-03
   1.5000000e+02   7.1923853e-02   1.8737880e-02   2.7036770e-01   6.9601825e-01   8.5950745e-02   2.1255660e-02   1.0571690e-02   1.4313042e-02   3.6510593e-02   5.2174762e-02   3.6277102e-03   2.2941042e-03   2.8691600e-03   1.2912005e-02
   1.6200000e+02   8.6048725e-02   5.0256017e-02   3.3616203e-01   7.8849006e-01   1.0302791e-01   5.3061793e-02   2.8766455e-02   2.8229718e-02   4.8120569e-02   8.5318695e-02   7.3259782e-03   1.2461055e-02   1.5373239e-02   4.5620689e-02
   1.7300000e+02   9.9735272e-02   9.3882418e-02   3.9396783e-01   9.0076399e-01   1.1961168e-01   9.4491892e-02   5.3896028e-02   4.2061231e-02   5.7938875e-02   1.2498166e-01   1.3416051e-02   3.2471083e-02   4.3645712e-02   9.1986590e-02
   1.8500000e+02   1.1749560e-01   1.4703868e-01   4.6020102e-01   1.0567645e+00   1.4032101e-01   1.4334246e-01   8.4760669e-02   5.8264254e-02   6.9118014e-02   1.8530266e-01   2.4388646e-02   6.1880166e-02   8.8436034e-02   1.4091296e-01
   1.9600000e+02   1.3212554e-01   1.9845075e-01   5.1386710e-01   1.2623304e+00   1.5774613e-01   1.8994012e-01   1.1310869e-01   7.2315157e-02   7.5240995e-02   2.6799873e-01   3.8392132e-02   8.5481463e-02   1.5687494e-01   1.9559152e-01
   2.0800000e+02   1.4992439e-01   2.5971346e-01   5.7815903e-01   1.6669756e+00   1.7820162e-01   2.4292219e-01   1.4822125e-01   9.2182211e-02   8.4685903e-02   4.5436014e-01   5.6819445e-02   1.1044123e-01   2.0411517e-01   2.5502861e-01
   2.1900000e+02   1.6710021e-01   3.1713236e-01   6.3707956e-01   2.7814047e+00   1.9752266e-01   2.9720556e-01   1.8097970e-01   1.1705648e-01   9.2477725e-02   9.2728134e-01   7.5974958e-02   1.2978134e-01   1.8931395e-01   3.1532317e-01


==> Data_Simu_4/MSE_dat/MSE_rho0.95.dat <==
   1.3000000e+01   2.1728155e-05   9.3191550e-06   2.0846043e-05   7.3038761e-06   7.6580130e-06   6.5036934e-06   6.5040902e-06   7.0976477e-06   7.1535882e-06   7.1553195e-06   2.2142493e-03   6.5501230e-06   6.3504826e-06   1.7586577e-05
   2.5000000e+01   4.7932346e-05   1.6257209e-05   2.9012014e-05   1.4750702e-05   1.6647399e-05   1.2992883e-05   1.3051501e-05   1.4299034e-05   1.4568041e-05   1.4444285e-05   2.1820925e-03   1.2949962e-05   1.2641017e-05   3.4249953e-05
   3.7000000e+01   9.7669026e-05   2.6253110e-05   3.7213371e-05   2.3311090e-05   2.8784469e-05   2.0483300e-05   2.0523397e-05   2.2315600e-05   2.2929883e-05   2.2785842e-05   2.1939805e-03   2.0292109e-05   1.9779557e-05   5.3862359e-05
   4.9000000e+01   2.3882526e-04   4.0763448e-05   4.8115223e-05   3.3995042e-05   4.8478123e-05   2.9387434e-05   2.9353320e-05   3.1695475e-05   3.2443699e-05   3.2241464e-05   2.1937487e-03   2.8867903e-05   2.8043259e-05   7.8893986e-05
   6.1000000e+01   8.0741714e-04   5.7716881e-05   5.8979428e-05   4.5804332e-05   1.2096757e-04   3.9776418e-05   3.9815060e-05   4.2267995e-05   4.3530554e-05   4.3093378e-05   2.2702006e-03   3.8451632e-05   3.7291976e-05   1.1039961e-04
   7.3000000e+01   2.5318024e-03   7.9809692e-05   7.3200976e-05   6.0376641e-05   9.7449958e-04   5.2446164e-05   5.2093283e-05   5.4824701e-05   5.6865255e-05   5.6027238e-05   2.3139863e-03   5.0046073e-05   4.8522634e-05   1.5100725e-04
   8.6000000e+01   5.9788243e-03   1.1264356e-04   1.9429981e-04   8.1508385e-05   4.6813715e-03   6.9792299e-05   6.9670245e-05   7.1541543e-05   8.4378716e-05   7.3442482e-05   2.3762417e-03   6.5287022e-05   6.3677673e-05   2.1643323e-04
   9.8000000e+01   1.0769672e-02   1.5387887e-04   4.0423899e-03   1.1426101e-04   1.1146884e-02   9.0692369e-05   9.1010911e-05   8.9958245e-05   1.5356664e-04   9.2511098e-05   2.4250679e-03   8.2207818e-05   8.0779448e-05   3.1517334e-04
   1.1000000e+02   1.6606191e-02   2.1106167e-04   2.7371130e-02   2.3760556e-04   1.9740232e-02   1.1855321e-04   1.1979047e-04   1.1431527e-04   7.4821836e-04   1.3094987e-04   2.5040786e-03   1.0382698e-04   1.0355741e-04   5.2254180e-04
   1.2200000e+02   2.3421410e-02   2.9983769e-04   7.8148958e-02   4.9148042e-01   3.0347817e-02   1.6063553e-04   1.6288972e-04   1.9261472e-04   2.5627717e-03   6.4008903e-04   2.6504494e-03   1.3109456e-04   1.3416747e-04   1.3458817e-03
   1.3400000e+02   3.1322449e-02   5.0659557e-04   1.4183891e-01   5.1945574e-01   4.2358158e-02   3.0165843e-04   2.6273465e-04   5.6909346e-04   8.3683317e-03   4.0144896e-03   2.8206542e-03   1.6907024e-04   1.7762436e-04   4.6258665e-04
   1.4600000e+02   3.9334861e-02   1.2027465e-03   2.0926525e-01   5.8907546e-01   5.4772693e-02   1.0884178e-03   8.1476863e-04   2.0209047e-03   1.4737213e-02   1.4402321e-02   3.1055376e-03   2.6303360e-04   2.8070752e-04   4.3155300e-04
   1.5900000e+02   4.8739872e-02   5.3212872e-03   2.8179423e-01   6.7221282e-01   6.9100639e-02   6.5286113e-03   3.8642731e-03   7.4225622e-03   2.4753128e-02   3.3617067e-02   3.6078299e-03   6.2012244e-04   7.1093948e-04   3.9807177e-03
   1.7100000e+02   5.8202339e-02   1.7934480e-02   3.4790137e-01   7.5030844e-01   8.3125162e-02   2.2851648e-02   1.2896837e-02   1.5675795e-02   3.2577617e-02   5.6750827e-02   4.4581568e-03   3.4253368e-03   3.2662973e-03   1.7125260e-02
   1.8300000e+02   6.7867833e-02   4.0076928e-02   4.1619121e-01   8.5212171e-01   9.7708302e-02   4.8108630e-02   2.8996387e-02   2.5865075e-02   3.8552882e-02   8.7955084e-02   6.2286371e-03   1.2644638e-02   1.1456513e-02   4.1920858e-02
   1.9500000e+02   7.7615872e-02   7.1883876e-02   4.7744728e-01   9.8274061e-01   1.1274857e-01   7.9040398e-02   4.8462860e-02   3.3822288e-02   4.4143026e-02   1.1994029e-01   9.6580211e-03   2.9004807e-02   2.7822637e-02   7.7110279e-02
   2.0700000e+02   8.7533160e-02   1.0833975e-01   5.3686709e-01   1.1412114e+00   1.2740420e-01   1.1560973e-01   7.1596104e-02   4.1981189e-02   4.6269159e-02   1.7037443e-01   1.6128314e-02   4.7479425e-02   6.9347824e-02   1.1925970e-01
   2.1900000e+02   9.8485070e-02   1.5107823e-01   6.0048006e-01   1.4036280e+00   1.4301187e-01   1.5371822e-01   9.6656384e-02   5.1441276e-02   4.8526661e-02   2.6418358e-01   2.5677363e-02   6.4935276e-02   1.1118618e-01   1.6393395e-01
   2.3200000e+02   1.0802833e-01   2.0304326e-01   6.6745980e-01   2.1394935e+00   1.5741373e-01   1.9830145e-01   1.2641302e-01   6.4553404e-02   4.8710551e-02   5.8061145e-01   4.0269203e-02   7.6235046e-02   8.6681031e-02   2.1719249e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/BMP.dat <==
   5.0000000e-02   8.3164568e-02
   9.9334581e-02   1.0000000e-01
   1.0000000e-01   1.0100392e-01
   1.5000000e-01   1.4432430e-01
   1.6551467e-01   1.5000000e-01
   2.0000000e-01   1.6466309e-01
   2.5000000e-01   1.8686204e-01
   3.0000000e-01   1.9563795e-01
   3.1200956e-01   2.0000000e-01
   3.5000000e-01   2.1827347e-01
   4.0000000e-01   2.3119208e-01
   4.5000000e-01   2.4105247e-01
   4.9021073e-01   2.5000000e-01
   5.0000000e-01   2.5285126e-01
   5.5000000e-01   2.5907533e-01
   6.0000000e-01   2.7252191e-01
   6.5000000e-01   2.8842069e-01
   7.0000000e-01   2.9726093e-01
   7.2147442e-01   3.0000000e-01
   7.5000000e-01   3.0582080e-01
   8.0000000e-01   3.2019127e-01
   8.5000000e-01   3.3112594e-01
   9.0000000e-01   3.4661253e-01
   9.1598232e-01   3.5000000e-01
   9.5000000e-01   3.6116526e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/BOMP.dat <==
   5.0000000e-02   8.3180804e-02
   9.3919569e-02   1.0000000e-01
   1.0000000e-01   1.0940964e-01
   1.2891017e-01   1.5000000e-01
   1.5000000e-01   1.7175761e-01
   2.0000000e-01   1.8751001e-01
   2.1224886e-01   2.0000000e-01
   2.5000000e-01   2.4003928e-01
   2.8950937e-01   2.5000000e-01
   3.0000000e-01   2.5372304e-01
   3.5000000e-01   2.9395409e-01
   3.6016039e-01   3.0000000e-01
   4.0000000e-01   3.2197932e-01
   4.5000000e-01   3.4739702e-01
   4.5574221e-01   3.5000000e-01
   5.0000000e-01   3.7229812e-01
   5.5000000e-01   3.9331083e-01
   5.6209691e-01   4.0000000e-01
   6.0000000e-01   4.2477786e-01
   6.4851395e-01   4.5000000e-01
   6.5000000e-01   4.5093642e-01
   7.0000000e-01   4.8075669e-01
   7.3859583e-01   5.0000000e-01
   7.5000000e-01   5.0636528e-01
   8.0000000e-01   5.4219988e-01
   8.1281662e-01   5.5000000e-01
   8.5000000e-01   5.7532920e-01
   8.8361186e-01   6.0000000e-01
   9.0000000e-01   6.1440720e-01
   9.4141457e-01   6.5000000e-01
   9.5000000e-01   6.5856341e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/BPD.dat <==
   8.1788931e-02   5.0000000e-02
   9.3678219e-02   1.0000000e-01
   1.0000000e-01   1.2189098e-01
   1.2605964e-01   1.5000000e-01
   1.5000000e-01   1.7038535e-01
   2.0000000e-01   1.9718094e-01
   2.0391184e-01   2.0000000e-01
   2.5000000e-01   2.3784514e-01
   2.7955484e-01   2.5000000e-01
   3.0000000e-01   2.5958773e-01
   3.5000000e-01   2.9570832e-01
   3.5727100e-01   3.0000000e-01
   4.0000000e-01   3.2664018e-01
   4.4666345e-01   3.5000000e-01
   4.5000000e-01   3.5190397e-01
   5.0000000e-01   3.7954454e-01
   5.3505667e-01   4.0000000e-01
   5.5000000e-01   4.1020370e-01
   6.0000000e-01   4.4122706e-01
   6.1193461e-01   4.5000000e-01
   6.5000000e-01   4.7874727e-01
   6.7870871e-01   5.0000000e-01
   7.0000000e-01   5.1852244e-01
   7.4488643e-01   5.5000000e-01
   7.5000000e-01   5.5377947e-01
   8.0000000e-01   5.9724775e-01
   8.0295481e-01   6.0000000e-01
   8.4948454e-01   6.5000000e-01
   8.5000000e-01   6.5059886e-01
   8.9187990e-01   7.0000000e-01
   9.0000000e-01   7.1170970e-01
   9.2651405e-01   7.5000000e-01
   9.5000000e-01   7.9582214e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/BSP.dat <==
   5.0000000e-02   8.3299713e-02
   1.0000000e-01   8.6932462e-02
   1.0769361e-01   1.0000000e-01
   1.4860853e-01   1.5000000e-01
   1.5000000e-01   1.5141841e-01
   2.0000000e-01   1.9270959e-01
   2.0961922e-01   2.0000000e-01
   2.5000000e-01   2.3885506e-01
   2.7098672e-01   2.5000000e-01
   3.0000000e-01   2.6843838e-01
   3.4078882e-01   3.0000000e-01
   3.5000000e-01   3.0776292e-01
   4.0000000e-01   3.4494640e-01
   4.0863445e-01   3.5000000e-01
   4.5000000e-01   3.7234875e-01
   5.0000000e-01   3.9341469e-01
   5.1187499e-01   4.0000000e-01
   5.5000000e-01   4.2489845e-01
   6.0000000e-01   4.4589215e-01
   6.0831067e-01   4.5000000e-01
   6.5000000e-01   4.7516226e-01
   7.0000000e-01   4.9853316e-01
   7.0416949e-01   5.0000000e-01
   7.5000000e-01   5.2230760e-01
   8.0000000e-01   5.4933191e-01
   8.0149763e-01   5.5000000e-01
   8.5000000e-01   5.7908620e-01
   8.8484823e-01   6.0000000e-01
   9.0000000e-01   6.1226844e-01
   9.4794756e-01   6.5000000e-01
   9.5000000e-01   6.5207031e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/BStOMP.dat <==
   5.0000000e-02   8.3424015e-02
   9.2597740e-02   1.0000000e-01
   1.0000000e-01   1.1573707e-01
   1.1996809e-01   1.5000000e-01
   1.5000000e-01   1.8205725e-01
   1.8004518e-01   2.0000000e-01
   2.0000000e-01   2.1875247e-01
   2.4091103e-01   2.5000000e-01
   2.5000000e-01   2.5511825e-01
   3.0000000e-01   2.8035009e-01
   3.2728935e-01   3.0000000e-01
   3.5000000e-01   3.1809643e-01
   3.9757117e-01   3.5000000e-01
   4.0000000e-01   3.5158003e-01
   4.5000000e-01   3.7338341e-01
   5.0000000e-01   3.9628740e-01
   5.0821370e-01   4.0000000e-01
   5.5000000e-01   4.2405663e-01
   6.0000000e-01   4.4597151e-01
   6.0611327e-01   4.5000000e-01
   6.5000000e-01   4.8136444e-01
   6.8608966e-01   5.0000000e-01
   7.0000000e-01   5.0931273e-01
   7.5000000e-01   5.3594165e-01
   7.7312378e-01   5.5000000e-01
   8.0000000e-01   5.6862405e-01
   8.5000000e-01   5.9863427e-01
   8.5203254e-01   6.0000000e-01
   9.0000000e-01   6.3806937e-01
   9.1661384e-01   6.5000000e-01
   9.5000000e-01   6.7986021e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/FBMP.dat <==
   5.0000000e-02   1.5493955e-01
   1.0000000e-01   1.8015094e-01
   1.2947863e-01   2.0000000e-01
   1.5000000e-01   2.2282719e-01
   1.7632307e-01   2.5000000e-01
   2.0000000e-01   2.7298735e-01
   2.5000000e-01   2.9190175e-01
   2.6354792e-01   3.0000000e-01
   3.0000000e-01   3.3141430e-01
   3.4143450e-01   3.5000000e-01
   3.5000000e-01   3.5408273e-01
   4.0000000e-01   3.8760200e-01
   4.4018919e-01   4.0000000e-01
   4.5000000e-01   4.0418269e-01
   5.0000000e-01   4.3031769e-01
   5.4819852e-01   4.5000000e-01
   5.5000000e-01   4.5094046e-01
   6.0000000e-01   4.7847752e-01
   6.3877041e-01   5.0000000e-01
   6.5000000e-01   5.0646246e-01
   7.0000000e-01   5.3868282e-01
   7.2524467e-01   5.5000000e-01
   7.5000000e-01   5.6301901e-01
   8.0000000e-01   5.9677165e-01
   8.0462145e-01   6.0000000e-01
   8.5000000e-01   6.3666517e-01
   8.6559876e-01   6.5000000e-01
   9.0000000e-01   6.8043938e-01
   9.2010306e-01   7.0000000e-01
   9.5000000e-01   7.3901126e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/HTP.dat <==
   5.0000000e-02   8.1701544e-02
   1.0000000e-01   6.4371266e-02
   1.1162959e-01   1.0000000e-01
   1.4914327e-01   1.5000000e-01
   1.5000000e-01   1.5097578e-01
   2.0000000e-01   1.8910940e-01
   2.1973510e-01   2.0000000e-01
   2.5000000e-01   2.2563015e-01
   3.0000000e-01   2.4771978e-01
   3.0370384e-01   2.5000000e-01
   3.5000000e-01   2.8628290e-01
   3.8227077e-01   3.0000000e-01
   4.0000000e-01   3.0961407e-01
   4.5000000e-01   3.3241216e-01
   4.9324933e-01   3.5000000e-01
   5.0000000e-01   3.5328814e-01
   5.5000000e-01   3.7503170e-01
   6.0000000e-01   3.9630540e-01
   6.0910043e-01   4.0000000e-01
   6.5000000e-01   4.2212404e-01
   7.0000000e-01   4.4192768e-01
   7.2378199e-01   4.5000000e-01
   7.5000000e-01   4.6031910e-01
   8.0000000e-01   4.8601025e-01
   8.3141074e-01   5.0000000e-01
   8.5000000e-01   5.1102790e-01
   9.0000000e-01   5.3651565e-01
   9.1964712e-01   5.5000000e-01
   9.5000000e-01   5.7190601e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/IHTM.dat <==
   5.0000000e-02   7.1738812e-02
   1.0000000e-01   6.9498756e-02
   1.2349317e-01   1.0000000e-01
   1.5000000e-01   1.2771948e-01
   1.9527958e-01   1.5000000e-01
   2.0000000e-01   1.5307688e-01
   2.5000000e-01   1.8270372e-01
   2.8931049e-01   2.0000000e-01
   3.0000000e-01   2.0487201e-01
   3.5000000e-01   2.3324667e-01
   3.7941710e-01   2.5000000e-01
   4.0000000e-01   2.6265090e-01
   4.5000000e-01   2.8212836e-01
   5.0000000e-01   2.9853944e-01
   5.0440298e-01   3.0000000e-01
   5.5000000e-01   3.2186334e-01
   6.0000000e-01   3.4671735e-01
   6.0892846e-01   3.5000000e-01
   6.5000000e-01   3.7120803e-01
   7.0000000e-01   3.9355505e-01
   7.1727990e-01   4.0000000e-01
   7.5000000e-01   4.1688016e-01
   8.0000000e-01   4.4215296e-01
   8.1519206e-01   4.5000000e-01
   8.5000000e-01   4.7369436e-01
   9.0000000e-01   4.9900990e-01
   9.0142553e-01   5.0000000e-01
   9.5000000e-01   5.4026294e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/MP.dat <==
   5.0000000e-02   8.3345199e-02
   1.0000000e-01   9.9219880e-02
   1.0078949e-01   1.0000000e-01
   1.5000000e-01   1.4083029e-01
   1.7866560e-01   1.5000000e-01
   2.0000000e-01   1.5807586e-01
   2.5000000e-01   1.7767933e-01
   3.0000000e-01   1.8732532e-01
   3.3798973e-01   2.0000000e-01
   3.5000000e-01   2.0534786e-01
   4.0000000e-01   2.1568687e-01
   4.5000000e-01   2.2430778e-01
   5.0000000e-01   2.3683296e-01
   5.5000000e-01   2.4043058e-01
   6.0000000e-01   2.4967156e-01
   6.0145160e-01   2.5000000e-01
   6.5000000e-01   2.6613588e-01
   7.0000000e-01   2.7630509e-01
   7.5000000e-01   2.8556410e-01
   8.0000000e-01   2.9541869e-01
   8.2089276e-01   3.0000000e-01
   8.5000000e-01   3.0902833e-01
   9.0000000e-01   3.2971580e-01
   9.4797817e-01   3.5000000e-01
   9.5000000e-01   3.5118027e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/OMP.dat <==
   5.0000000e-02   8.3063820e-02
   9.3934805e-02   1.0000000e-01
   1.0000000e-01   1.0938846e-01
   1.2890736e-01   1.5000000e-01
   1.5000000e-01   1.7174835e-01
   2.0000000e-01   1.8750124e-01
   2.1221330e-01   2.0000000e-01
   2.5000000e-01   2.3999089e-01
   2.8823497e-01   2.5000000e-01
   3.0000000e-01   2.5430189e-01
   3.5000000e-01   2.9400610e-01
   3.6026098e-01   3.0000000e-01
   4.0000000e-01   3.2194881e-01
   4.5000000e-01   3.4747646e-01
   4.5562889e-01   3.5000000e-01
   5.0000000e-01   3.7176662e-01
   5.5000000e-01   3.9244619e-01
   5.6299361e-01   4.0000000e-01
   6.0000000e-01   4.2483594e-01
   6.4943278e-01   4.5000000e-01
   6.5000000e-01   4.5035790e-01
   7.0000000e-01   4.8023816e-01
   7.4272276e-01   5.0000000e-01
   7.5000000e-01   5.0396248e-01
   8.0000000e-01   5.4133137e-01
   8.1357151e-01   5.5000000e-01
   8.5000000e-01   5.7631718e-01
   8.8023761e-01   6.0000000e-01
   9.0000000e-01   6.1852981e-01
   9.3343757e-01   6.5000000e-01
   9.5000000e-01   6.6811947e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/SBR.dat <==
   5.0000000e-02   8.3841163e-02
   8.5623069e-02   1.0000000e-01
   1.0000000e-01   1.2206577e-01
   1.2257067e-01   1.5000000e-01
   1.5000000e-01   1.7802849e-01
   2.0000000e-01   1.9504516e-01
   2.0436701e-01   2.0000000e-01
   2.4970540e-01   2.5000000e-01
   2.5000000e-01   2.5019717e-01
   3.0000000e-01   2.6386079e-01
   3.5000000e-01   2.9554484e-01
   3.5542909e-01   3.0000000e-01
   4.0000000e-01   3.3236514e-01
   4.4157161e-01   3.5000000e-01
   4.5000000e-01   3.5401638e-01
   5.0000000e-01   3.7717237e-01
   5.5000000e-01   3.9947572e-01
   5.5079650e-01   4.0000000e-01
   6.0000000e-01   4.3140864e-01
   6.3587804e-01   4.5000000e-01
   6.5000000e-01   4.5891087e-01
   7.0000000e-01   4.8908011e-01
   7.2156430e-01   5.0000000e-01
   7.5000000e-01   5.1753899e-01
   7.9978140e-01   5.5000000e-01
   8.0000000e-01   5.5017088e-01
   8.5000000e-01   5.8777114e-01
   8.6174204e-01   6.0000000e-01
   9.0000000e-01   6.3555227e-01
   9.1945956e-01   6.5000000e-01
   9.5000000e-01   6.7522226e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/SOBAP.dat <==
   5.0000000e-02   8.3677755e-02
   9.1251710e-02   1.0000000e-01
   1.0000000e-01   1.1739036e-01
   1.1629338e-01   1.5000000e-01
   1.5000000e-01   1.8781936e-01
   1.6864190e-01   2.0000000e-01
   2.0000000e-01   2.3253511e-01
   2.1849536e-01   2.5000000e-01
   2.5000000e-01   2.7246455e-01
   3.0000000e-01   2.9947651e-01
   3.0077456e-01   3.0000000e-01
   3.5000000e-01   3.4037528e-01
   3.6181067e-01   3.5000000e-01
   4.0000000e-01   3.7744427e-01
   4.4961825e-01   4.0000000e-01
   4.5000000e-01   4.0023224e-01
   5.0000000e-01   4.2822038e-01
   5.4693910e-01   4.5000000e-01
   5.5000000e-01   4.5167241e-01
   6.0000000e-01   4.8707362e-01
   6.2336517e-01   5.0000000e-01
   6.5000000e-01   5.1678053e-01
   7.0000000e-01   5.4499983e-01
   7.1170753e-01   5.5000000e-01
   7.5000000e-01   5.7114333e-01
   7.9083315e-01   6.0000000e-01
   8.0000000e-01   6.0697945e-01
   8.5000000e-01   6.4375193e-01
   8.5714731e-01   6.5000000e-01
   9.0000000e-01   6.8657662e-01
   9.1678725e-01   7.0000000e-01
   9.5000000e-01   7.3450585e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/SP.dat <==
   5.0000000e-02   8.4984324e-02
   1.0000000e-01   9.9503556e-02
   1.0033618e-01   1.0000000e-01
   1.4650459e-01   1.5000000e-01
   1.5000000e-01   1.5304742e-01
   2.0000000e-01   1.8832282e-01
   2.1670915e-01   2.0000000e-01
   2.5000000e-01   2.3103053e-01
   2.9572052e-01   2.5000000e-01
   3.0000000e-01   2.5204650e-01
   3.5000000e-01   2.9099469e-01
   3.6626399e-01   3.0000000e-01
   4.0000000e-01   3.2091954e-01
   4.5000000e-01   3.4195218e-01
   4.6661209e-01   3.5000000e-01
   5.0000000e-01   3.6612256e-01
   5.5000000e-01   3.8764234e-01
   5.7605291e-01   4.0000000e-01
   6.0000000e-01   4.1015682e-01
   6.5000000e-01   4.3034463e-01
   7.0000000e-01   4.4390257e-01
   7.2703098e-01   4.5000000e-01
   7.5000000e-01   4.5312879e-01
   8.0000000e-01   4.6121478e-01
   8.5000000e-01   4.6872844e-01
   9.0000000e-01   4.7117512e-01
   9.5000000e-01   4.7097057e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-2/StOMP.dat <==
   5.0000000e-02   7.1194459e-02
   1.0000000e-01   9.4775762e-02
   1.0409219e-01   1.0000000e-01
   1.4616122e-01   1.5000000e-01
   1.5000000e-01   1.5394427e-01
   2.0000000e-01   1.9120556e-01
   2.1349816e-01   2.0000000e-01
   2.5000000e-01   2.2852232e-01
   3.0000000e-01   2.4996273e-01
   3.0007554e-01   2.5000000e-01
   3.5000000e-01   2.8128777e-01
   4.0000000e-01   2.9955426e-01
   4.0128584e-01   3.0000000e-01
   4.5000000e-01   3.2127731e-01
   5.0000000e-01   3.3403766e-01
   5.5000000e-01   3.4488523e-01
   5.7577624e-01   3.5000000e-01
   6.0000000e-01   3.5632647e-01
   6.5000000e-01   3.6900062e-01
   7.0000000e-01   3.7737718e-01
   7.5000000e-01   3.8367234e-01
   8.0000000e-01   3.9099559e-01
   8.5000000e-01   3.9282078e-01
   9.0000000e-01   3.9825913e-01
   9.3526611e-01   4.0000000e-01
   9.5000000e-01   4.0124220e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-3/BPD.dat <==
   9.8386672e-02   5.0000000e-02
   1.0000000e-01   5.5945866e-02
   1.4622553e-01   1.0000000e-01
   1.5000000e-01   1.0403479e-01
   2.0000000e-01   1.1049727e-01
   2.5000000e-01   1.4043714e-01
   2.6519366e-01   1.5000000e-01
   3.0000000e-01   1.6559296e-01
   3.5000000e-01   1.9520289e-01
   3.5964207e-01   2.0000000e-01
   4.0000000e-01   2.1376295e-01
   4.5000000e-01   2.3883456e-01
   4.7028140e-01   2.5000000e-01
   5.0000000e-01   2.6040504e-01
   5.5000000e-01   2.7363004e-01
   5.9725707e-01   3.0000000e-01
   6.0000000e-01   3.0149721e-01
   6.5000000e-01   3.2296732e-01
   7.0000000e-01   3.4468803e-01
   7.2877367e-01   3.5000000e-01
   7.5000000e-01   3.5374613e-01
   8.0000000e-01   3.5612264e-01
   8.0851508e-01   3.5000000e-01
   8.5000000e-01   3.0217746e-01
   8.5078393e-01   3.0000000e-01
   8.6176464e-01   2.5000000e-01
   8.6967930e-01   2.0000000e-01
   8.7513823e-01   1.5000000e-01
   8.7816430e-01   1.0000000e-01
   8.8090350e-01   5.0000000e-02


==> Data_Simu_4/MSEa_dat/CT_MSEa-3/BStOMP.dat <==
   5.0000000e-02   6.5765871e-02
   1.0000000e-01   5.2850367e-02
   1.2473796e-01   1.0000000e-01
   1.5000000e-01   1.3236016e-01
   2.0000000e-01   1.4991039e-01
   2.0007467e-01   1.5000000e-01
   2.5000000e-01   1.9532032e-01
   2.5490020e-01   2.0000000e-01
   3.0000000e-01   2.2914497e-01
   3.4967680e-01   2.5000000e-01
   3.5000000e-01   2.5023698e-01
   4.0000000e-01   2.8542955e-01
   4.2587057e-01   3.0000000e-01
   4.5000000e-01   3.1329685e-01
   5.0000000e-01   3.4185730e-01
   5.1282555e-01   3.5000000e-01
   5.5000000e-01   3.6686047e-01
   6.0000000e-01   3.9116509e-01
   6.1068798e-01   4.0000000e-01
   6.5000000e-01   4.2631919e-01
   6.9973896e-01   4.5000000e-01
   7.0000000e-01   4.5013683e-01
   7.5000000e-01   4.7183371e-01
   7.8904309e-01   5.0000000e-01
   8.0000000e-01   5.0721547e-01
   8.5000000e-01   5.2817093e-01
   8.8001950e-01   5.5000000e-01
   9.0000000e-01   5.6343181e-01
   9.5000000e-01   5.8907156e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-3/FBMP.dat <==
   5.0000000e-02   7.5546918e-02
   8.4342798e-02   1.0000000e-01
   1.0000000e-01   1.3185162e-01
   1.1186477e-01   1.5000000e-01
   1.5000000e-01   1.7681911e-01
   1.9688153e-01   2.0000000e-01
   2.0000000e-01   2.0323459e-01
   2.5000000e-01   2.4011757e-01
   2.8111990e-01   2.5000000e-01
   3.0000000e-01   2.5861705e-01
   3.3395959e-01   3.0000000e-01
   3.5000000e-01   3.1126307e-01
   4.0000000e-01   3.2899622e-01
   4.3759269e-01   3.5000000e-01
   4.5000000e-01   3.5487570e-01
   5.0000000e-01   3.7891168e-01
   5.5000000e-01   3.9661911e-01
   5.5536875e-01   4.0000000e-01
   6.0000000e-01   4.2124066e-01
   6.4718296e-01   4.5000000e-01
   6.5000000e-01   4.5185869e-01
   7.0000000e-01   4.8237204e-01
   7.2858620e-01   5.0000000e-01
   7.5000000e-01   5.1013114e-01
   8.0000000e-01   5.3557316e-01
   8.1905362e-01   5.5000000e-01
   8.5000000e-01   5.7156151e-01
   8.8976701e-01   6.0000000e-01
   9.0000000e-01   6.0869764e-01
   9.4822672e-01   6.5000000e-01
   9.5000000e-01   6.5171918e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-3/IHTM.dat <==
   1.2134122e-01   5.0000000e-02
   1.5000000e-01   8.3936587e-02
   2.0000000e-01   9.1021320e-02
   2.1399828e-01   1.0000000e-01
   2.5000000e-01   1.2518134e-01
   3.0000000e-01   1.4803565e-01
   3.0437805e-01   1.5000000e-01
   3.5000000e-01   1.7086313e-01
   3.9201159e-01   2.0000000e-01
   4.0000000e-01   2.0495182e-01
   4.5000000e-01   2.2011192e-01
   5.0000000e-01   2.4533655e-01
   5.0667789e-01   2.5000000e-01
   5.5000000e-01   2.7130083e-01
   6.0000000e-01   2.8818381e-01
   6.3282077e-01   3.0000000e-01
   6.5000000e-01   3.0632869e-01
   7.0000000e-01   3.3139191e-01
   7.5000000e-01   3.4809059e-01
   7.5506497e-01   3.5000000e-01
   8.0000000e-01   3.6850160e-01
   8.5000000e-01   3.8964616e-01
   8.8165287e-01   4.0000000e-01
   9.0000000e-01   4.0819322e-01
   9.5000000e-01   4.3918027e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-3/SOBAP.dat <==
   5.0000000e-02   6.5845395e-02
   1.0000000e-01   6.8512852e-02
   1.3236378e-01   1.0000000e-01
   1.5000000e-01   1.3200114e-01
   1.9821887e-01   1.5000000e-01
   2.0000000e-01   1.5075884e-01
   2.4108506e-01   2.0000000e-01
   2.5000000e-01   2.0850273e-01
   3.0000000e-01   2.3716442e-01
   3.2885992e-01   2.5000000e-01
   3.5000000e-01   2.6225283e-01
   3.7820796e-01   3.0000000e-01
   4.0000000e-01   3.1898573e-01
   4.5000000e-01   3.3281570e-01
   4.7327540e-01   3.5000000e-01
   5.0000000e-01   3.6592303e-01
   5.4415565e-01   4.0000000e-01
   5.5000000e-01   4.0385956e-01
   6.0000000e-01   4.2371389e-01
   6.4079413e-01   4.5000000e-01
   6.5000000e-01   4.5580618e-01
   7.0000000e-01   4.8730838e-01
   7.2524358e-01   5.0000000e-01
   7.5000000e-01   5.1083843e-01
   8.0000000e-01   5.4262093e-01
   8.1272732e-01   5.5000000e-01
   8.5000000e-01   5.7012537e-01
   8.8694603e-01   6.0000000e-01
   9.0000000e-01   6.1123558e-01
   9.4490798e-01   6.5000000e-01
   9.5000000e-01   6.5403095e-01


==> Data_Simu_4/MSEa_dat/CT_MSEa-3/StOMP.dat <==
   1.0506655e-01   5.0000000e-02
   1.4162916e-01   1.0000000e-01
   1.5000000e-01   1.0953826e-01
   2.0000000e-01   1.3633035e-01
   2.2040480e-01   1.5000000e-01
   2.5000000e-01   1.6837817e-01
   3.0000000e-01   1.9986790e-01
   3.0018958e-01   2.0000000e-01
   3.5000000e-01   2.2327265e-01
   3.9309193e-01   2.5000000e-01
   4.0000000e-01   2.5373088e-01
   4.5000000e-01   2.6778101e-01
   5.0000000e-01   2.8289072e-01
   5.5000000e-01   2.9811702e-01
   5.5582433e-01   3.0000000e-01
   6.0000000e-01   3.0917995e-01
   6.5000000e-01   3.1536272e-01
   7.0000000e-01   3.2670183e-01
   7.5000000e-01   3.3509148e-01
   8.0000000e-01   3.4771585e-01
   8.2710518e-01   3.5000000e-01
   8.5000000e-01   3.5119092e-01
   9.0000000e-01   3.6089360e-01
   9.5000000e-01   3.6171949e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.05.dat <==
   1.0000000e+00   1.1372872e-04   1.2885692e-04   1.6319251e-03   1.1281348e-04   1.2319753e-04   1.2318364e-04   1.2798571e-04   1.1286176e-04   1.3533524e-03   1.1281348e-04   8.2272844e-01   1.2924826e-04   1.1504286e-04   1.3116923e-04
   2.0000000e+00   9.3546421e-02   9.2908142e-02   1.1749645e-01   6.8540801e-02   9.3169468e-02   9.2873072e-02   8.6839271e-02   9.4771090e-02   1.3464650e-01   1.3310586e-01   8.5757625e-01   8.2284123e-02   7.9237247e-03   7.9198598e-02
   2.0000000e+00   9.3546421e-02   9.2908142e-02   1.1749645e-01   6.8540801e-02   9.3169468e-02   9.2873072e-02   8.6839271e-02   9.4771090e-02   1.3464650e-01   1.3310586e-01   8.5757625e-01   8.2284123e-02   7.9237247e-03   7.9198598e-02
   3.0000000e+00   2.5856749e-01   2.5136747e-01   2.6890835e-01   2.4849539e-01   2.5732095e-01   2.5125577e-01   2.6816643e-01   2.4116508e-01   3.0993901e-01   2.8576961e-01   8.8053561e-01   2.2396163e-01   8.3561338e-02   2.2316886e-01
   4.0000000e+00   4.3708328e-01   4.2900299e-01   4.4036179e-01   4.3687672e-01   4.3659482e-01   4.2894243e-01   4.5956578e-01   3.9018932e-01   4.7308203e-01   4.5901236e-01   9.3634395e-01   3.9189859e-01   2.3375059e-01   4.0325647e-01
   4.0000000e+00   4.3708328e-01   4.2900299e-01   4.4036179e-01   4.3687672e-01   4.3659482e-01   4.2894243e-01   4.5956578e-01   3.9018932e-01   4.7308203e-01   4.5901236e-01   9.3634395e-01   3.9189859e-01   2.3375059e-01   4.0325647e-01
   5.0000000e+00   5.6193512e-01   5.5918214e-01   5.4777831e-01   5.5109659e-01   5.6159009e-01   5.5904394e-01   5.7776048e-01   5.0365637e-01   5.5825444e-01   5.4474733e-01   9.2846090e-01   5.0538037e-01   4.0564507e-01   5.4558258e-01
   6.0000000e+00   6.4791872e-01   6.5089639e-01   6.3233491e-01   6.4900432e-01   6.4778730e-01   6.5090904e-01   6.6786337e-01   5.9042572e-01   6.2161488e-01   6.1797441e-01   9.4527618e-01   6.0417139e-01   5.4892601e-01   6.3464286e-01
   6.0000000e+00   6.4791872e-01   6.5089639e-01   6.3233491e-01   6.4900432e-01   6.4778730e-01   6.5090904e-01   6.6786337e-01   5.9042572e-01   6.2161488e-01   6.1797441e-01   9.4527618e-01   6.0417139e-01   5.4892601e-01   6.3464286e-01
   7.0000000e+00   7.2954236e-01   7.3605058e-01   7.1544185e-01   8.2428545e-01   7.2946756e-01   7.3591880e-01   7.3390452e-01   6.6205494e-01   6.8289120e-01   6.9746309e-01   9.5354764e-01   6.8670153e-01   6.6634480e-01   7.3826149e-01
   8.0000000e+00   7.9832683e-01   8.0799414e-01   7.7968075e-01   8.9353467e-01   7.9806252e-01   8.0773818e-01   7.6887943e-01   7.1623578e-01   7.2738226e-01   7.6724940e-01   9.6969240e-01   7.5191225e-01   7.6515678e-01   8.1257215e-01
   8.0000000e+00   7.9832683e-01   8.0799414e-01   7.7968075e-01   8.9353467e-01   7.9806252e-01   8.0773818e-01   7.6887943e-01   7.1623578e-01   7.2738226e-01   7.6724940e-01   9.6969240e-01   7.5191225e-01   7.6515678e-01   8.1257215e-01
   9.0000000e+00   8.3965255e-01   8.5005655e-01   8.1726118e-01   9.3189991e-01   8.3964261e-01   8.4978324e-01   8.1508785e-01   7.5954806e-01   7.6329310e-01   8.2029596e-01   9.7009766e-01   7.9667722e-01   8.3689696e-01   8.5424704e-01
   9.0000000e+00   8.3965255e-01   8.5005655e-01   8.1726118e-01   9.3189991e-01   8.3964261e-01   8.4978324e-01   8.1508785e-01   7.5954806e-01   7.6329310e-01   8.2029596e-01   9.7009766e-01   7.9667722e-01   8.3689696e-01   8.5424704e-01
   1.0000000e+01   8.7913166e-01   8.9231924e-01   8.4585385e-01   1.0201975e+00   8.7891022e-01   8.9214033e-01   8.3519922e-01   7.8587978e-01   7.9637078e-01   9.3840450e-01   9.8628914e-01   8.2751366e-01   8.8466781e-01   8.9864558e-01
   1.1000000e+01   8.9639598e-01   9.0851519e-01   8.7504131e-01   1.2027493e+00   8.9632060e-01   9.0828420e-01   8.4157467e-01   8.0758215e-01   8.0538553e-01   1.1174100e+00   9.8041738e-01   8.5388670e-01   9.1610989e-01   9.2074390e-01
   1.1000000e+01   8.9639598e-01   9.0851519e-01   8.7504131e-01   1.2027493e+00   8.9632060e-01   9.0828420e-01   8.4157467e-01   8.0758215e-01   8.0538553e-01   1.1174100e+00   9.8041738e-01   8.5388670e-01   9.1610989e-01   9.2074390e-01
   1.2000000e+01   9.2046472e-01   9.3331435e-01   8.8796814e-01   2.6447372e+00   9.2043304e-01   9.3316749e-01   8.5488114e-01   8.1718741e-01   8.1193075e-01   5.9768415e+00   9.8412380e-01   8.6776560e-01   9.4095005e-01   9.4465561e-01
   1.3000000e+01   9.4946017e-01   9.6569116e-01   9.1646202e-01   2.8063218e+03   9.4948462e-01   9.6531104e-01   8.7249821e-01   8.3513143e-01   8.3116471e-01   1.8370475e+03   9.8547247e-01   8.9660513e-01   9.7745923e-01   9.8123891e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.1.dat <==
   2.0000000e+00   1.8618520e-03   1.3606356e-03   1.1631491e-03   1.5283312e-03   1.6835934e-03   1.3581213e-03   8.9003621e-04   2.7883804e-03   4.7571997e-03   7.8109819e-03   7.9946289e-04   3.3587567e-04   1.2691371e-04   1.1404309e-03
   3.0000000e+00   1.0270017e-02   7.3512345e-03   1.2853385e-02   1.0190161e-02   9.7034583e-03   7.3451520e-03   6.8687574e-03   1.5712561e-02   3.1967474e-02   1.8450172e-02   5.2503365e-03   6.3956994e-03   3.8919721e-04   4.3380169e-03
   4.0000000e+00   4.4939113e-02   3.7851578e-02   4.4618382e-02   3.7481811e-02   4.3455959e-02   3.7847086e-02   2.2654301e-02   3.7265001e-02   7.4602606e-02   5.0895775e-02   2.2871388e-02   2.3120134e-02   1.7120349e-03   2.8785409e-02
   6.0000000e+00   1.6310236e-01   1.3003922e-01   1.4309586e-01   1.3788509e-01   1.6068057e-01   1.2999518e-01   9.4881814e-02   1.2228994e-01   2.0910154e-01   1.3950616e-01   1.2194910e-01   8.9968175e-02   3.1959236e-02   1.1253545e-01
   7.0000000e+00   2.4111960e-01   2.1126323e-01   2.2116133e-01   2.2756698e-01   2.3934059e-01   2.1103114e-01   1.6666524e-01   1.9450638e-01   2.9354258e-01   2.1742210e-01   1.8464568e-01   1.5039892e-01   7.3165632e-02   1.8954317e-01
   8.0000000e+00   3.1612576e-01   2.9311930e-01   2.8501399e-01   2.9263443e-01   3.1489493e-01   2.9308059e-01   2.4616466e-01   2.5387934e-01   3.4891471e-01   2.7914625e-01   2.4261749e-01   2.1681555e-01   1.4063540e-01   2.6536909e-01
   9.0000000e+00   4.0797556e-01   3.8885485e-01   3.6992648e-01   3.8009288e-01   4.0722794e-01   3.8868529e-01   3.2462470e-01   3.2908039e-01   4.1812374e-01   3.6610752e-01   3.0870761e-01   2.9845812e-01   2.1968357e-01   3.6069239e-01
   1.1000000e+01   5.3516443e-01   5.3596060e-01   4.9327486e-01   5.0792165e-01   5.3467857e-01   5.3560562e-01   4.6884347e-01   4.5825034e-01   5.0573993e-01   4.8177351e-01   4.1181951e-01   4.3971337e-01   4.0384721e-01   5.1722369e-01
   1.2000000e+01   5.8413211e-01   5.8801643e-01   5.2530395e-01   5.9602499e-01   5.8380684e-01   5.8754404e-01   5.1500616e-01   4.9663489e-01   5.4225327e-01   5.2895053e-01   4.4931328e-01   4.9470435e-01   4.7396852e-01   5.8128060e-01
   1.3000000e+01   6.2257916e-01   6.4024225e-01   5.7151482e-01   7.9762155e-01   6.2229674e-01   6.3977844e-01   5.6168664e-01   5.3398439e-01   5.7450972e-01   5.6564538e-01   4.8270179e-01   5.4240509e-01   5.3935285e-01   6.3438566e-01
   1.5000000e+01   6.9008034e-01   7.1987735e-01   6.3842362e-01   8.3252044e-01   6.8986859e-01   7.1952122e-01   6.2502325e-01   5.9616177e-01   6.1968670e-01   6.4064826e-01   5.4325439e-01   6.2555642e-01   6.3742353e-01   7.2735524e-01
   1.6000000e+01   7.1406387e-01   7.4362082e-01   6.7112137e-01   8.5531131e-01   7.1392836e-01   7.4337427e-01   6.4751145e-01   6.2763981e-01   6.4092602e-01   6.6455719e-01   5.6638320e-01   6.4614027e-01   6.8744262e-01   7.4946522e-01
   1.7000000e+01   7.5618613e-01   7.8489790e-01   6.9722614e-01   8.9038855e-01   7.5587514e-01   7.8408670e-01   6.8094818e-01   6.4628335e-01   6.6080297e-01   7.0155813e-01   5.9315000e-01   6.8249527e-01   7.4373442e-01   7.9210641e-01
   1.8000000e+01   7.6605238e-01   8.0263882e-01   7.0998121e-01   9.0132049e-01   7.6601631e-01   8.0214271e-01   6.9212504e-01   6.6373848e-01   6.7136243e-01   7.2671792e-01   6.0890282e-01   7.0408003e-01   7.8574573e-01   8.1192066e-01
   2.0000000e+01   8.0968601e-01   8.4680442e-01   7.5216144e-01   1.0019633e+00   8.0956275e-01   8.4610015e-01   7.2444005e-01   6.9140245e-01   6.9654375e-01   8.0511014e-01   6.4005546e-01   7.3949005e-01   8.5010071e-01   8.5970373e-01
   2.1000000e+01   8.3433895e-01   8.7365015e-01   7.7950269e-01   1.0742806e+00   8.3437260e-01   8.7302486e-01   7.4954110e-01   7.1562114e-01   7.1722490e-01   8.7292387e-01   6.6600779e-01   7.6691737e-01   8.8068157e-01   8.8765623e-01
   2.2000000e+01   8.5977865e-01   9.0327521e-01   7.9796494e-01   1.1890438e+00   8.5961432e-01   9.0249931e-01   7.6142592e-01   7.2262878e-01   7.2712068e-01   9.6352892e-01   6.7791460e-01   7.8335605e-01   9.1145601e-01   9.1586723e-01
   2.4000000e+01   9.0169242e-01   9.4754297e-01   8.4749381e-01   1.9211419e+00   9.0181394e-01   9.4703993e-01   7.9911234e-01   7.5530778e-01   7.5494173e-01   1.7145425e+00   7.1531288e-01   8.2529694e-01   9.6264501e-01   9.6648989e-01
   2.5000000e+01   9.0892870e-01   9.5376970e-01   8.4624670e-01   5.7158647e+00   9.0887615e-01   9.5277330e-01   7.9463066e-01   7.5797293e-01   7.5132080e-01   5.8093384e+00   7.1597693e-01   8.2310820e-01   9.7359354e-01   9.7716857e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.15.dat <==
   2.0000000e+00   2.4776544e-04   1.2454736e-04   2.6175967e-04   1.1341934e-04   1.3852176e-04   1.2678764e-04   1.2774473e-04   1.1116205e-04   1.2313902e-04   1.8313165e-04   6.2876193e-04   1.2691994e-04   1.2233354e-04   1.2437915e-04
   4.0000000e+00   1.8999812e-03   9.3902910e-04   5.9840817e-04   6.1860431e-04   1.4301311e-03   9.4057370e-04   1.3976303e-04   8.3340812e-04   2.6949367e-03   1.3254526e-03   8.7336204e-04   3.6378236e-04   1.3073919e-04   2.3729195e-04
   6.0000000e+00   1.4520424e-02   3.7861097e-03   8.8305198e-03   9.0546174e-03   1.2827845e-02   3.7872874e-03   2.9231776e-03   9.6304353e-03   2.8689103e-02   9.7203123e-03   4.6765610e-03   1.7660468e-03   1.7760451e-04   2.7668404e-03
   8.0000000e+00   6.7932808e-02   3.5313241e-02   4.2726591e-02   4.6186728e-02   6.4734887e-02   3.5265459e-02   1.9905178e-02   3.6319480e-02   9.4988471e-02   4.1587362e-02   3.0165570e-02   1.7479186e-02   4.4537761e-03   2.7379675e-02
   1.0000000e+01   1.4889965e-01   9.8000309e-02   1.0465105e-01   1.1688122e-01   1.4550805e-01   9.7979362e-02   6.1049327e-02   8.9033533e-02   1.8538601e-01   1.0279282e-01   8.6160255e-02   5.4430741e-02   2.6190470e-02   8.2281080e-02
   1.2000000e+01   2.4487878e-01   1.8783994e-01   1.9762201e-01   2.1146651e-01   2.4244338e-01   1.8762983e-01   1.3790972e-01   1.6605735e-01   2.8283200e-01   1.9567591e-01   1.5601973e-01   1.1843394e-01   7.2637672e-02   1.6631988e-01
   1.4000000e+01   3.5025728e-01   3.1406355e-01   2.9473402e-01   3.0840765e-01   3.4873151e-01   3.1376706e-01   2.2905656e-01   2.4821381e-01   3.5322718e-01   2.8503043e-01   2.3034457e-01   2.0720696e-01   1.5934761e-01   2.8647015e-01
   1.6000000e+01   4.3478515e-01   4.1763616e-01   3.8142170e-01   4.0831178e-01   4.3404493e-01   4.1720560e-01   3.2597826e-01   3.4185408e-01   4.2071490e-01   3.7800708e-01   2.9872960e-01   3.1172356e-01   2.9165755e-01   4.0371537e-01
   1.8000000e+01   5.2148937e-01   5.2910128e-01   4.6166867e-01   5.4133840e-01   5.2076428e-01   5.2838126e-01   4.2216224e-01   4.1170230e-01   4.7635271e-01   4.5211411e-01   3.6134965e-01   4.1060079e-01   4.0858274e-01   5.1774533e-01
   2.0000000e+01   5.6627598e-01   5.8476859e-01   5.1651291e-01   7.7365347e-01   5.6560083e-01   5.8420745e-01   4.7914531e-01   4.6390525e-01   5.0740430e-01   5.0065474e-01   4.0225459e-01   4.7578917e-01   4.8737945e-01   5.8304411e-01
   2.2000000e+01   6.2237842e-01   6.5753829e-01   5.7667266e-01   7.9400343e-01   6.2177312e-01   6.5670031e-01   5.4122845e-01   5.1909082e-01   5.4421590e-01   5.5528616e-01   4.5206396e-01   5.3637075e-01   5.6375639e-01   6.5545206e-01
   2.4000000e+01   6.8090877e-01   7.2502326e-01   6.2850870e-01   8.4586602e-01   6.8077653e-01   7.2419428e-01   5.9607648e-01   5.6351274e-01   5.8169864e-01   6.0507821e-01   4.9236716e-01   5.9143319e-01   6.3573972e-01   7.2610155e-01
   2.5000000e+01   6.9650143e-01   7.4493644e-01   6.4584889e-01   8.5881321e-01   6.9628869e-01   7.4400414e-01   6.1280399e-01   5.7918001e-01   5.9166073e-01   6.3242272e-01   5.0912770e-01   6.0759814e-01   6.6865280e-01   7.5238901e-01
   2.7000000e+01   7.3270479e-01   7.8400502e-01   6.8391613e-01   9.1682050e-01   7.3273520e-01   7.8316935e-01   6.5209719e-01   6.0687459e-01   6.1603148e-01   6.8414932e-01   5.3897966e-01   6.5102521e-01   7.5491799e-01   7.9921527e-01
   2.9000000e+01   7.5920804e-01   8.1681827e-01   7.1310481e-01   9.6085915e-01   7.5935095e-01   8.1590006e-01   6.7786328e-01   6.2312646e-01   6.2985322e-01   7.3229358e-01   5.6170184e-01   6.7624230e-01   8.1362623e-01   8.3210465e-01
   3.1000000e+01   7.9696404e-01   8.6159665e-01   7.5035473e-01   1.0564258e+00   7.9697758e-01   8.6036243e-01   7.0983703e-01   6.5080199e-01   6.5478719e-01   8.1672166e-01   5.9037687e-01   7.1253085e-01   8.6938191e-01   8.7606242e-01
   3.3000000e+01   8.1883902e-01   8.8366995e-01   7.6909912e-01   1.2269703e+00   8.1838717e-01   8.8270998e-01   7.3284217e-01   6.6954881e-01   6.6907053e-01   9.5515107e-01   6.1164103e-01   7.3667093e-01   8.9764089e-01   9.0446928e-01
   3.5000000e+01   8.3089147e-01   9.0422568e-01   7.8720506e-01   1.6131085e+00   8.2927475e-01   9.0298074e-01   7.4519006e-01   6.7729622e-01   6.7698243e-01   1.2221974e+00   6.2568507e-01   7.4929365e-01   9.2255495e-01   9.2525503e-01
   3.7000000e+01   8.6322485e-01   9.3471024e-01   8.1987247e-01   3.4602570e+00   8.6301248e-01   9.3345829e-01   7.6915202e-01   7.0155712e-01   6.9324082e-01   2.6932341e+00   6.4866518e-01   7.7978016e-01   9.5400850e-01   9.5534009e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.2.dat <==
   3.0000000e+00   2.9861728e-04   1.2340109e-04   2.3524452e-04   1.1915360e-04   1.4815579e-04   1.3032216e-04   1.3322097e-04   1.1525775e-04   1.2123724e-04   1.7605190e-04   5.4918201e-04   1.3117633e-04   1.2480473e-04   1.2515570e-04
   6.0000000e+00   2.0519048e-03   2.7956751e-04   2.5954007e-04   1.3931208e-04   1.4677328e-03   2.8467999e-04   2.0757531e-04   5.2687553e-04   1.5869829e-03   1.5378717e-04   8.4917673e-04   1.3841464e-04   1.3241041e-04   1.4613766e-04
   8.0000000e+00   7.5761183e-03   2.0179641e-03   1.6611594e-03   1.3366369e-03   5.7491125e-03   2.0096133e-03   1.0028267e-03   1.5229609e-03   8.9594800e-03   1.9683426e-03   1.8500791e-03   9.7921064e-04   1.3917627e-04   1.9630704e-03
   1.1000000e+01   4.2250005e-02   1.7047666e-02   1.4668523e-02   1.8463276e-02   3.7961480e-02   1.7062708e-02   6.3305085e-03   1.3788364e-02   5.3419343e-02   1.5724193e-02   1.1060770e-02   3.9088406e-03   9.0541528e-04   1.1961207e-02
   1.3000000e+01   9.5613526e-02   4.2638970e-02   4.4858780e-02   4.8530756e-02   9.1093531e-02   4.2440530e-02   2.1422295e-02   3.5548315e-02   1.0594811e-01   4.2070414e-02   3.2219944e-02   1.6557285e-02   4.2062096e-03   3.3330800e-02
   1.6000000e+01   1.9651221e-01   1.2179502e-01   1.3226501e-01   1.4081066e-01   1.9293856e-01   1.2155034e-01   7.2277399e-02   9.4055325e-02   2.1714949e-01   1.2848644e-01   9.3328362e-02   5.5135990e-02   2.7667465e-02   1.0194896e-01
   1.8000000e+01   2.6875353e-01   1.9955416e-01   2.0829775e-01   2.1971963e-01   2.6582880e-01   1.9934376e-01   1.2911303e-01   1.5333383e-01   2.7837417e-01   1.9415846e-01   1.4501466e-01   1.0328932e-01   7.6371782e-02   1.7475276e-01
   2.1000000e+01   3.6195683e-01   3.2462648e-01   3.0338461e-01   3.3050295e-01   3.6011665e-01   3.2431666e-01   2.3525311e-01   2.4410851e-01   3.5025895e-01   2.9283883e-01   2.1492491e-01   2.0262150e-01   1.8665458e-01   3.0549704e-01
   2.4000000e+01   4.5348846e-01   4.5005662e-01   4.0259954e-01   4.8355552e-01   4.5242217e-01   4.4938492e-01   3.4932377e-01   3.4236237e-01   4.1647072e-01   3.8448335e-01   2.8687242e-01   3.1999840e-01   3.3267549e-01   4.4510307e-01
   2.6000000e+01   5.0111486e-01   5.2164152e-01   4.5923407e-01   8.2173601e-01   5.0024796e-01   5.2066958e-01   4.0693845e-01   3.9034786e-01   4.4639341e-01   4.2847218e-01   3.2518163e-01   3.8443761e-01   4.1432464e-01   5.1233952e-01
   2.9000000e+01   5.6673436e-01   6.0525851e-01   5.2175184e-01   7.8211457e-01   5.6611757e-01   6.0447544e-01   4.7928586e-01   4.5184634e-01   4.8482359e-01   4.9353319e-01   3.7597032e-01   4.6387760e-01   5.0487810e-01   6.0253448e-01
   3.1000000e+01   6.0121325e-01   6.4941305e-01   5.5775637e-01   8.0609789e-01   6.0095273e-01   6.4807213e-01   5.1465130e-01   4.6954727e-01   5.0301828e-01   5.2429819e-01   3.9952703e-01   4.9776644e-01   5.4835843e-01   6.5252550e-01
   3.4000000e+01   6.4659130e-01   7.1140524e-01   6.1957772e-01   8.7119906e-01   6.4639992e-01   7.0966055e-01   5.7764918e-01   5.2628095e-01   5.4071271e-01   5.8920085e-01   4.4641903e-01   5.6366162e-01   6.3080904e-01   7.2304644e-01
   3.6000000e+01   6.8572649e-01   7.5278175e-01   6.5439286e-01   9.0249669e-01   6.8728397e-01   7.5116019e-01   6.1404831e-01   5.5027741e-01   5.5986845e-01   6.3310399e-01   4.7330029e-01   5.9719992e-01   6.9664737e-01   7.6668866e-01
   3.9000000e+01   7.1852954e-01   7.9860019e-01   6.8947511e-01   9.8227136e-01   7.1858635e-01   7.9751268e-01   6.4234387e-01   5.7140153e-01   5.7530564e-01   6.9997460e-01   5.0058191e-01   6.2959874e-01   7.7896667e-01   8.1216305e-01
   4.1000000e+01   7.4015000e-01   8.2619914e-01   7.2138633e-01   1.0709836e+00   7.4011682e-01   8.2473028e-01   6.7336882e-01   5.9376250e-01   5.9717421e-01   7.6878867e-01   5.2482686e-01   6.5815443e-01   8.2867500e-01   8.4262244e-01
   4.4000000e+01   7.6474371e-01   8.5828998e-01   7.4647459e-01   1.2734378e+00   7.6445882e-01   8.5673957e-01   6.9794374e-01   6.0798172e-01   6.1144018e-01   9.0955476e-01   5.4846445e-01   6.8391653e-01   8.7331740e-01   8.7957557e-01
   4.7000000e+01   7.9838493e-01   9.0169213e-01   7.7726451e-01   1.8373768e+00   7.9827050e-01   8.9990414e-01   7.2641074e-01   6.3363529e-01   6.2900960e-01   1.2878072e+00   5.7395377e-01   7.1700769e-01   9.2095946e-01   9.2512753e-01
   4.9000000e+01   8.1684679e-01   9.2474596e-01   8.0261308e-01   3.1287828e+00   8.1702638e-01   9.2239154e-01   7.4622273e-01   6.4700991e-01   6.4055052e-01   2.0804318e+00   5.9316216e-01   7.3519123e-01   9.4019702e-01   9.4353347e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.25.dat <==
   4.0000000e+00   3.1921745e-04   1.2156014e-04   2.0856019e-04   1.1794309e-04   1.4661819e-04   1.2566160e-04   1.2882082e-04   1.1241381e-04   1.1726511e-04   1.1375576e-04   4.9930183e-04   1.2673117e-04   1.1995224e-04   1.2631651e-04
   7.0000000e+00   6.5587863e-04   1.3406679e-04   2.3073877e-04   1.9672051e-04   2.6187926e-04   1.3828545e-04   1.4156737e-04   3.1565075e-04   3.0489814e-04   1.2729540e-04   6.6621194e-04   1.3859911e-04   1.3203805e-04   1.4569479e-04
   1.0000000e+01   4.0558938e-03   6.0891834e-04   4.7897694e-04   8.2212254e-04   2.4999176e-03   6.0914753e-04   1.5146599e-04   8.1015274e-04   3.2241532e-03   9.8179992e-04   1.1008125e-03   6.3143554e-04   1.3917695e-04   8.1554309e-04
   1.3000000e+01   2.0703315e-02   1.9197838e-03   3.5485968e-03   2.9472270e-03   1.6390216e-02   1.9267495e-03   1.2151754e-03   2.5961839e-03   1.8196510e-02   4.9951806e-03   3.0488272e-03   7.4393164e-04   1.5344009e-04   1.5391847e-03
   1.6000000e+01   7.0207590e-02   1.5114406e-02   2.1817908e-02   2.1103575e-02   6.4821912e-02   1.5063178e-02   8.4429347e-03   1.4722728e-02   6.7360218e-02   1.9347542e-02   1.4644782e-02   4.2362154e-03   1.5868401e-03   9.9288989e-03
   2.0000000e+01   1.6463940e-01   7.9260668e-02   8.9277936e-02   9.4138102e-02   1.6009092e-01   7.8931346e-02   4.4114003e-02   5.5698770e-02   1.6559683e-01   8.5700725e-02   6.1502856e-02   2.8656536e-02   1.4272858e-02   6.0637489e-02
   2.3000000e+01   2.4911503e-01   1.6290331e-01   1.7332490e-01   1.8462239e-01   2.4619516e-01   1.6265888e-01   1.0633211e-01   1.1376600e-01   2.4191207e-01   1.6194431e-01   1.1134413e-01   7.3169128e-02   6.0282335e-02   1.4891242e-01
   2.6000000e+01   3.1749969e-01   2.6474885e-01   2.5919142e-01   2.6745815e-01   3.1496841e-01   2.6426674e-01   1.8202377e-01   1.8643267e-01   2.9482236e-01   2.3270439e-01   1.6285571e-01   1.4216057e-01   1.3489496e-01   2.4712712e-01
   2.9000000e+01   3.8709761e-01   3.7172128e-01   3.4195795e-01   3.8977311e-01   3.8518598e-01   3.7019717e-01   2.7152455e-01   2.5808170e-01   3.4836726e-01   3.0820925e-01   2.1777521e-01   2.3255827e-01   2.4647735e-01   3.5923200e-01
   3.2000000e+01   4.5017076e-01   4.6213512e-01   4.1094403e-01   8.2134384e-01   4.4884620e-01   4.6089979e-01   3.4492812e-01   3.2669636e-01   3.9188942e-01   3.7634177e-01   2.6452229e-01   3.1422773e-01   3.5122254e-01   4.5173918e-01
   3.6000000e+01   5.2049978e-01   5.5898377e-01   4.9520374e-01   7.6777291e-01   5.1941478e-01   5.5685366e-01   4.3155536e-01   3.9646556e-01   4.3340188e-01   4.4142583e-01   3.2084501e-01   4.0655841e-01   4.6111039e-01   5.5831384e-01
   3.9000000e+01   5.6427703e-01   6.2395744e-01   5.4774675e-01   8.0354275e-01   5.6363167e-01   6.2269982e-01   4.8888700e-01   4.4153391e-01   4.6526529e-01   4.9882074e-01   3.6012238e-01   4.6725312e-01   5.2541124e-01   6.2484318e-01
   4.2000000e+01   6.0335368e-01   6.7388209e-01   5.9716480e-01   8.5449785e-01   6.0270153e-01   6.7230679e-01   5.3202059e-01   4.7714451e-01   4.8996824e-01   5.4760814e-01   3.9365806e-01   5.1360304e-01   5.8878577e-01   6.8405807e-01
   4.5000000e+01   6.4217053e-01   7.3053635e-01   6.3757886e-01   9.1541082e-01   6.4183443e-01   7.2879463e-01   5.7588751e-01   5.0660218e-01   5.1576310e-01   6.0464330e-01   4.2702843e-01   5.5923859e-01   6.6387068e-01   7.4097720e-01
   4.8000000e+01   6.8253646e-01   7.7715979e-01   6.7661852e-01   1.0085385e+00   6.8214701e-01   7.7545889e-01   6.1755954e-01   5.3525580e-01   5.4139212e-01   6.6973943e-01   4.5916051e-01   5.9971915e-01   7.5005669e-01   7.8537014e-01
   5.2000000e+01   7.1419091e-01   8.2203167e-01   7.1331305e-01   1.1684056e+00   7.1424517e-01   8.2008032e-01   6.5206035e-01   5.5734217e-01   5.5662064e-01   7.8688639e-01   4.8664372e-01   6.3466905e-01   8.2769167e-01   8.4075848e-01
   5.5000000e+01   7.4460984e-01   8.6019406e-01   7.4481339e-01   1.4485101e+00   7.4461894e-01   8.5825898e-01   6.8351321e-01   5.7994203e-01   5.7702349e-01   9.6729259e-01   5.1281369e-01   6.6242274e-01   8.7060801e-01   8.7835626e-01
   5.8000000e+01   7.5843879e-01   8.8844698e-01   7.6926327e-01   2.0026400e+00   7.5867340e-01   8.8630008e-01   7.0059781e-01   5.9296261e-01   5.8662756e-01   1.2680004e+00   5.2993646e-01   6.7828540e-01   8.9721353e-01   9.0369865e-01
   6.1000000e+01   7.8641282e-01   9.2527417e-01   7.9421738e-01   4.4871915e+00   7.8622396e-01   9.2306123e-01   7.2427991e-01   6.0790054e-01   5.9705327e-01   2.7080138e+00   5.4785921e-01   6.9905547e-01   9.4165619e-01   9.4647175e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.3.dat <==
   4.0000000e+00   3.0561219e-04   1.2416934e-04   1.8465775e-04   1.1812197e-04   1.4605780e-04   1.2769580e-04   1.2976502e-04   1.1335939e-04   1.1770466e-04   1.1487436e-04   4.2941587e-04   1.2812139e-04   1.2253299e-04   1.2416408e-04
   8.0000000e+00   4.6807607e-04   1.3213637e-04   2.0199052e-04   1.3506104e-04   1.6975548e-04   1.3412934e-04   1.3690865e-04   1.2374202e-04   1.6222551e-04   1.2470692e-04   5.7653532e-04   1.3438195e-04   1.2835086e-04   1.3955014e-04
   1.2000000e+01   2.0671142e-03   1.4735244e-04   2.3152938e-04   2.4436167e-04   9.5993729e-04   1.4869175e-04   1.5124910e-04   3.8908002e-04   1.0772116e-03   2.4573926e-04   8.0249265e-04   1.4442012e-04   1.3827317e-04   1.5877294e-04
   1.6000000e+01   1.7079843e-02   1.3738378e-03   1.0038830e-03   7.8139840e-04   1.2510554e-02   1.3686092e-03   1.6634561e-04   9.8957031e-04   8.4977249e-03   1.0293783e-03   1.6250175e-03   2.5194234e-04   1.4976696e-04   8.1268905e-04
   2.0000000e+01   6.0638793e-02   8.8064472e-03   1.0017160e-02   9.3248100e-03   5.4556509e-02   8.9693124e-03   3.6092287e-03   5.8581844e-03   4.5169787e-02   1.1147631e-02   7.6804284e-03   1.6098089e-03   7.5568138e-04   6.4102556e-03
   2.4000000e+01   1.3563942e-01   3.8580697e-02   5.2353637e-02   5.1451131e-02   1.2988199e-01   3.8654333e-02   1.9344086e-02   2.4976304e-02   1.1293081e-01   4.7241037e-02   3.0415877e-02   1.0195132e-02   3.8394807e-03   3.1881118e-02
   2.7000000e+01   1.9002983e-01   8.1890843e-02   1.0786565e-01   1.0557340e-01   1.8527445e-01   8.1703446e-02   4.6748452e-02   5.4993214e-02   1.7493804e-01   9.8961356e-02   6.2185671e-02   2.6911491e-02   1.7618044e-02   7.0188308e-02
   3.1000000e+01   2.7503209e-01   1.9794883e-01   2.0684863e-01   2.0453668e-01   2.7193474e-01   1.9745381e-01   1.1917449e-01   1.2225276e-01   2.4605392e-01   1.8192402e-01   1.1304603e-01   8.3437610e-02   8.1130511e-02   1.7550976e-01
   3.5000000e+01   3.4921148e-01   3.1272218e-01   3.0271083e-01   3.4547317e-01   3.4723006e-01   3.1180258e-01   2.1791121e-01   2.0698561e-01   3.0314011e-01   2.6261609e-01   1.6992002e-01   1.7347194e-01   1.9281830e-01   2.9904420e-01
   3.9000000e+01   4.1112921e-01   4.1668210e-01   3.8578858e-01   7.5967278e-01   4.0967631e-01   4.1515450e-01   3.0437410e-01   2.7978722e-01   3.4841572e-01   3.3114099e-01   2.1923788e-01   2.6824206e-01   3.1408734e-01   4.0902620e-01
   4.3000000e+01   4.7291872e-01   5.0632738e-01   4.6570678e-01   7.6181854e-01   4.7196077e-01   5.0425847e-01   3.7805972e-01   3.4561319e-01   3.8989433e-01   3.9697111e-01   2.7081611e-01   3.4845673e-01   4.1191536e-01   5.1124064e-01
   4.7000000e+01   5.2044400e-01   5.8081954e-01   5.2695387e-01   8.0970171e-01   5.1907027e-01   5.7884902e-01   4.4058480e-01   3.8978713e-01   4.2180966e-01   4.5255799e-01   3.0896890e-01   4.1477139e-01   4.8419737e-01   5.8482343e-01
   5.0000000e+01   5.5179866e-01   6.2991028e-01   5.6205463e-01   8.4923737e-01   5.5105637e-01   6.2736732e-01   4.7920288e-01   4.2221406e-01   4.4585902e-01   4.9874589e-01   3.4078531e-01   4.6169204e-01   5.3292468e-01   6.3306507e-01
   5.4000000e+01   5.8782172e-01   6.8101405e-01   6.0983998e-01   9.1191646e-01   5.8729282e-01   6.7817908e-01   5.2395452e-01   4.5307549e-01   4.6509070e-01   5.6127889e-01   3.7076346e-01   5.0457454e-01   6.0285379e-01   6.9149163e-01
   5.8000000e+01   6.3138484e-01   7.4338179e-01   6.5581004e-01   1.0239624e+00   6.3106423e-01   7.4074757e-01   5.7039076e-01   4.8550197e-01   4.9250782e-01   6.4129230e-01   4.0739076e-01   5.5116684e-01   7.0134063e-01   7.5603391e-01
   6.2000000e+01   6.6257457e-01   7.9257976e-01   6.9794605e-01   1.1927999e+00   6.6271351e-01   7.8993646e-01   6.1046367e-01   5.1017232e-01   5.1284483e-01   7.5648808e-01   4.3500123e-01   5.8561902e-01   7.8585489e-01   8.0682240e-01
   6.6000000e+01   6.9263603e-01   8.3515623e-01   7.3148581e-01   1.4912882e+00   6.9282649e-01   8.3175515e-01   6.4373450e-01   5.3323441e-01   5.3031604e-01   9.3617857e-01   4.6241422e-01   6.1889637e-01   8.4402045e-01   8.5480610e-01
   7.0000000e+01   7.2620433e-01   8.7752608e-01   7.5999773e-01   2.2731103e+00   7.2644100e-01   8.7478681e-01   6.7436588e-01   5.5068741e-01   5.4126659e-01   1.3574604e+00   4.8543963e-01   6.4376213e-01   8.8709810e-01   8.9551644e-01
   7.3000000e+01   7.4656334e-01   9.0529529e-01   7.8538348e-01   4.2122794e+00   7.4699224e-01   9.0139778e-01   6.9766439e-01   5.6912064e-01   5.5721617e-01   2.3120118e+00   5.0855786e-01   6.6565510e-01   9.2002058e-01   9.2651306e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.35.dat <==
   5.0000000e+00   3.1339258e-04   1.2597893e-04   1.7327972e-04   1.2056635e-04   1.4950899e-04   1.2807866e-04   1.3131991e-04   1.1666982e-04   1.1939509e-04   1.1645315e-04   4.3582583e-04   1.2787104e-04   1.2341859e-04   1.2625164e-04
   9.0000000e+00   4.3861252e-04   1.3315260e-04   1.8559737e-04   1.3420368e-04   1.6739661e-04   1.3415892e-04   1.3646708e-04   1.2240967e-04   1.2637028e-04   1.2328775e-04   5.1689541e-04   1.3317119e-04   1.2832725e-04   1.4044719e-04
   1.4000000e+01   1.5406390e-03   1.4861190e-04   2.1024273e-04   1.5209244e-04   5.9960098e-04   1.4538735e-04   1.4723322e-04   1.6697017e-04   4.6068476e-04   1.3690217e-04   6.9641784e-04   1.4243567e-04   1.3681280e-04   1.6165447e-04
   1.8000000e+01   8.4430881e-03   1.6554206e-04   3.6121421e-04   4.2594315e-04   4.9235705e-03   1.6161416e-04   1.6214525e-04   2.6272399e-04   2.9517585e-03   3.8498916e-04   1.0391429e-03   1.6182219e-04   1.4882052e-04   1.8298944e-04
   2.3000000e+01   4.1084677e-02   2.7210702e-03   3.2201979e-03   2.0488199e-03   3.4218862e-02   2.8467262e-03   9.9168420e-04   1.5866778e-03   1.8494032e-02   2.5718211e-03   2.9009239e-03   7.0556412e-04   3.0139992e-04   2.3567780e-03
   2.7000000e+01   9.3206892e-02   1.1939659e-02   1.9693370e-02   1.4165834e-02   8.6453553e-02   1.1886529e-02   5.7747062e-03   8.1325689e-03   5.7482380e-02   1.6709525e-02   1.1232177e-02   2.9282777e-03   5.2969494e-04   1.1518587e-02
   3.2000000e+01   1.6893830e-01   5.8489678e-02   7.7434899e-02   6.7167157e-02   1.6361688e-01   5.8194092e-02   2.6327947e-02   3.0792139e-02   1.3937408e-01   6.8104473e-02   4.0569197e-02   1.3401387e-02   8.8951792e-03   4.7502478e-02
   3.6000000e+01   2.3191434e-01   1.2501507e-01   1.5458121e-01   1.4646773e-01   2.2813928e-01   1.2432515e-01   7.0284267e-02   7.1491864e-02   1.9327466e-01   1.2838190e-01   7.3657386e-02   4.0110053e-02   3.7311444e-02   1.0873712e-01
   4.1000000e+01   3.0926351e-01   2.4754663e-01   2.6758164e-01   3.0338459e-01   3.0623171e-01   2.4634605e-01   1.6608403e-01   1.5392080e-01   2.5884209e-01   2.1912447e-01   1.2595375e-01   1.1610314e-01   1.3647152e-01   2.3525561e-01
   4.5000000e+01   3.6515245e-01   3.4579081e-01   3.5142894e-01   8.2374209e-01   3.6282038e-01   3.4459014e-01   2.4263229e-01   2.2096931e-01   2.9973786e-01   2.8109913e-01   1.6980624e-01   1.9896997e-01   2.4971176e-01   3.3898592e-01
   5.0000000e+01   4.1804620e-01   4.4370053e-01   4.2902475e-01   7.4045765e-01   4.1682189e-01   4.4189123e-01   3.2652025e-01   2.8824227e-01   3.3855693e-01   3.4328346e-01   2.1836650e-01   2.9033255e-01   3.5131671e-01   4.4348834e-01
   5.4000000e+01   4.6817663e-01   5.2058806e-01   4.9175786e-01   7.9260365e-01   4.6656296e-01   5.1766476e-01   3.8428696e-01   3.3384550e-01   3.6791714e-01   3.9773906e-01   2.5480669e-01   3.5373494e-01   4.2958014e-01   5.2262383e-01
   5.9000000e+01   5.1063220e-01   5.9591108e-01   5.5252341e-01   8.5617264e-01   5.0963085e-01   5.9339595e-01   4.4402274e-01   3.8069611e-01   4.0310013e-01   4.6671213e-01   2.9861022e-01   4.1776128e-01   5.0603042e-01   6.0548186e-01
   6.3000000e+01   5.4639745e-01   6.4768982e-01   5.9731604e-01   9.2260135e-01   5.4577007e-01   6.4399519e-01   4.8730472e-01   4.0996357e-01   4.2320235e-01   5.2544657e-01   3.2657881e-01   4.5914882e-01   5.5977125e-01   6.5967484e-01
   6.8000000e+01   5.9242318e-01   7.1596405e-01   6.4680257e-01   1.0658424e+00   5.9212073e-01   7.1279648e-01   5.3865877e-01   4.4437755e-01   4.5236067e-01   6.1426322e-01   3.6559659e-01   5.1239502e-01   6.6165861e-01   7.2884484e-01
   7.2000000e+01   6.1437572e-01   7.5139552e-01   6.7462490e-01   1.2096808e+00   6.1444295e-01   7.4849710e-01   5.6714255e-01   4.6630143e-01   4.6860805e-01   7.0681727e-01   3.8771712e-01   5.4071259e-01   7.3807588e-01   7.6583471e-01
   7.7000000e+01   6.5241059e-01   8.0543531e-01   7.1927854e-01   1.5714367e+00   6.5204149e-01   8.0212524e-01   6.1061781e-01   4.9576178e-01   4.9146461e-01   9.1784183e-01   4.2283889e-01   5.7813136e-01   8.0978442e-01   8.2265193e-01
   8.1000000e+01   6.7427889e-01   8.4347386e-01   7.4158113e-01   2.1675428e+00   6.7420848e-01   8.3844757e-01   6.3528197e-01   5.1118281e-01   5.0106605e-01   1.2281022e+00   4.4221626e-01   6.0255488e-01   8.5733456e-01   8.6688236e-01
   8.6000000e+01   7.0403964e-01   8.8348276e-01   7.7395662e-01   5.4935056e+00   7.0430235e-01   8.7964353e-01   6.6144107e-01   5.3081459e-01   5.1324541e-01   2.8345634e+00   4.6744710e-01   6.2919773e-01   9.0039274e-01   9.0821180e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.4.dat <==
   6.0000000e+00   3.2809082e-04   1.2665554e-04   1.6382523e-04   1.2191095e-04   1.5188904e-04   1.2825955e-04   1.3079677e-04   1.1534788e-04   1.1849173e-04   1.1640643e-04   4.1867900e-04   1.2866369e-04   1.2377175e-04   1.2586428e-04
   1.1000000e+01   4.5863692e-04   1.3830248e-04   1.7834768e-04   1.3452649e-04   1.7276637e-04   1.3607971e-04   1.3783966e-04   1.2527823e-04   1.2873147e-04   1.2634396e-04   5.0260481e-04   1.3450897e-04   1.2964213e-04   1.4305372e-04
   1.6000000e+01   9.6920557e-04   1.5142580e-04   1.9567270e-04   1.5099862e-04   2.5101169e-04   1.4638435e-04   1.4706029e-04   1.3417489e-04   1.3952856e-04   1.3561486e-04   6.2508073e-04   1.4254522e-04   1.3627647e-04   1.6011748e-04
   2.1000000e+01   6.3131137e-03   1.6981918e-04   2.1937115e-04   1.6848669e-04   3.0187119e-03   1.5780034e-04   1.5856006e-04   1.4449066e-04   8.1398272e-04   1.4920021e-04   8.5153771e-04   1.5245885e-04   1.4623303e-04   1.8204150e-04
   2.6000000e+01   2.7349096e-02   5.1983297e-04   8.2905113e-04   4.7847771e-04   2.0589822e-02   5.0150806e-04   2.4200352e-04   2.9534080e-04   6.5036954e-03   5.4375724e-04   1.5267544e-03   1.6991474e-04   1.6137680e-04   3.9219081e-04
   3.1000000e+01   7.5783178e-02   5.0329576e-03   1.0226507e-02   4.8560377e-03   6.8598651e-02   5.0781293e-03   1.7922733e-03   2.9112477e-03   3.5612694e-02   7.5423341e-03   5.0517545e-03   4.3603270e-04   3.7426089e-04   3.1328127e-03
   3.6000000e+01   1.3199720e-01   2.4047950e-02   4.6574498e-02   2.7296224e-02   1.2593902e-01   2.3724012e-02   9.5177628e-03   1.1488328e-02   8.6844323e-02   3.2701136e-02   1.8198719e-02   3.8803085e-03   2.0378703e-03   1.8821371e-02
   4.1000000e+01   2.0044111e-01   8.2512039e-02   1.2353059e-01   9.8247796e-02   1.9605761e-01   8.1901775e-02   4.5477661e-02   4.3567718e-02   1.5542949e-01   9.1439311e-02   4.7360332e-02   2.1772088e-02   1.6895693e-02   6.7652395e-02
   4.7000000e+01   2.7514024e-01   1.9436840e-01   2.3875643e-01   2.5419732e-01   2.7225260e-01   1.9304528e-01   1.1896477e-01   1.0581022e-01   2.1708425e-01   1.7511480e-01   9.0378951e-02   7.7353635e-02   9.3792682e-02   1.8182636e-01
   5.2000000e+01   3.2981490e-01   2.9991407e-01   3.3085326e-01   7.5016326e-01   3.2711092e-01   2.9837265e-01   2.0034894e-01   1.7795091e-01   2.6254280e-01   2.4390597e-01   1.3504746e-01   1.5156859e-01   2.0146986e-01   2.9183649e-01
   5.7000000e+01   3.7500388e-01   3.9111860e-01   4.0446859e-01   7.3330631e-01   3.7313574e-01   3.8897516e-01   2.7169436e-01   2.3672098e-01   2.9878290e-01   3.0166153e-01   1.7382241e-01   2.3196077e-01   2.9948366e-01   3.8697850e-01
   6.2000000e+01   4.2402832e-01   4.7552754e-01   4.7635708e-01   7.9485211e-01   4.2238971e-01   4.7277947e-01   3.3625308e-01   2.8895215e-01   3.3075719e-01   3.6129062e-01   2.1446800e-01   3.0570776e-01   3.8107451e-01   4.7646841e-01
   6.7000000e+01   4.7135380e-01   5.4586787e-01   5.3488256e-01   8.5602105e-01   4.6990719e-01   5.4326367e-01   3.9452504e-01   3.3461750e-01   3.6104394e-01   4.2392476e-01   2.5402069e-01   3.6936977e-01   4.5772820e-01   5.5269551e-01
   7.2000000e+01   5.0499699e-01   6.0595427e-01   5.8218403e-01   9.5004040e-01   5.0411148e-01   6.0265183e-01   4.4585464e-01   3.6651632e-01   3.8367336e-01   4.8871604e-01   2.8426470e-01   4.1965800e-01   5.1558479e-01   6.1955260e-01
   7.7000000e+01   5.4162284e-01   6.6510827e-01   6.2795492e-01   1.0688724e+00   5.4120167e-01   6.6155689e-01   4.9153173e-01   3.9708424e-01   4.0989002e-01   5.7217054e-01   3.1914617e-01   4.5993866e-01   5.8661940e-01   6.7774315e-01
   8.2000000e+01   5.7554425e-01   7.2238529e-01   6.6723660e-01   1.2348204e+00   5.7502308e-01   7.1887480e-01   5.2956154e-01   4.2725639e-01   4.3076994e-01   6.7281122e-01   3.4938756e-01   4.9802011e-01   6.8761662e-01   7.3640896e-01
   8.8000000e+01   6.0631034e-01   7.7239703e-01   7.0367160e-01   1.6499443e+00   6.0661525e-01   7.6825516e-01   5.6828480e-01   4.5020617e-01   4.4763446e-01   8.7731468e-01   3.7866332e-01   5.3638635e-01   7.7419689e-01   7.8948326e-01
   9.3000000e+01   6.4078629e-01   8.2256850e-01   7.3921704e-01   2.3853149e+00   6.4059749e-01   8.1895666e-01   6.0622953e-01   4.7836180e-01   4.6712643e-01   1.2163578e+00   4.0707637e-01   5.6691709e-01   8.3347597e-01   8.4546109e-01
   9.8000000e+01   6.6292815e-01   8.6575057e-01   7.6271435e-01   5.2684189e+00   6.6277185e-01   8.6016292e-01   6.3140285e-01   4.9367542e-01   4.7754720e-01   2.4896563e+00   4.2814276e-01   5.9157165e-01   8.7536640e-01   8.8708232e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.45.dat <==
   6.0000000e+00   3.1988433e-04   1.2791656e-04   1.5814970e-04   1.1985074e-04   1.4852623e-04   1.2752291e-04   1.2979615e-04   1.1626224e-04   1.2038431e-04   1.1669797e-04   3.9933580e-04   1.2691743e-04   1.2350407e-04   1.2645566e-04
   1.2000000e+01   4.3563418e-04   1.3719709e-04   1.6705166e-04   1.3389757e-04   1.7155856e-04   1.3514813e-04   1.3670665e-04   1.2326364e-04   1.2560692e-04   1.2423876e-04   4.6146490e-04   1.3343181e-04   1.2854413e-04   1.4095660e-04
   1.8000000e+01   8.6304266e-04   1.5354199e-04   1.8712115e-04   1.4880172e-04   2.0823712e-04   1.4523492e-04   1.4651328e-04   1.3403400e-04   1.3874293e-04   1.3567241e-04   5.7331761e-04   1.4111383e-04   1.3591701e-04   1.6089312e-04
   2.4000000e+01   5.0594943e-03   1.7828670e-04   2.0619258e-04   1.6998500e-04   1.9669469e-03   1.6153595e-04   1.6232300e-04   1.4637729e-04   4.6323359e-04   1.5023273e-04   7.5734881e-04   1.5455902e-04   1.4829861e-04   1.8603141e-04
   2.9000000e+01   2.0546858e-02   4.3182946e-04   4.4822834e-04   4.4272537e-04   1.4253463e-02   4.1098492e-04   1.7345906e-04   1.5664524e-04   3.1379823e-03   3.1784868e-04   1.0831883e-03   1.6353142e-04   1.5659246e-04   2.0764040e-04
   3.5000000e+01   5.7885473e-02   1.1627154e-03   4.2803526e-03   1.7114818e-03   4.9988015e-02   1.1090538e-03   5.8029715e-04   1.2680084e-03   1.9054250e-02   2.8061896e-03   2.5086597e-03   3.2980242e-04   1.7336012e-04   7.2506898e-04
   4.1000000e+01   1.1585503e-01   1.1211748e-02   3.1439361e-02   1.4030222e-02   1.0893912e-01   1.1283656e-02   4.4915179e-03   5.1442727e-03   6.4892619e-02   1.9928228e-02   9.5809025e-03   1.7876057e-03   7.9060144e-04   8.7966264e-03
   4.7000000e+01   1.7672454e-01   5.4648512e-02   1.0406204e-01   6.8239935e-02   1.7180112e-01   5.4139909e-02   2.4869656e-02   2.2759768e-02   1.2714827e-01   6.8003357e-02   2.9491135e-02   9.9403186e-03   8.7982507e-03   4.3403580e-02
   5.2000000e+01   2.2707982e-01   1.2487041e-01   1.9426846e-01   1.7689323e-01   2.2309670e-01   1.2395822e-01   6.6119728e-02   6.2642250e-02   1.7350751e-01   1.2893320e-01   5.7816174e-02   3.6067042e-02   4.0652208e-02   1.1218611e-01
   5.8000000e+01   2.8267758e-01   2.3120642e-01   2.9526244e-01   8.1689459e-01   2.7986408e-01   2.2937706e-01   1.4463942e-01   1.2790569e-01   2.1792346e-01   1.9568863e-01   9.4928209e-02   9.5479060e-02   1.2972078e-01   2.1626035e-01
   6.4000000e+01   3.4002895e-01   3.3771803e-01   3.8558290e-01   7.3469676e-01   3.3839160e-01   3.3546185e-01   2.2712989e-01   1.9700797e-01   2.6161582e-01   2.6598475e-01   1.4087801e-01   1.7978428e-01   2.5165951e-01   3.3277066e-01
   7.0000000e+01   3.8663406e-01   4.3180326e-01   4.5740049e-01   8.0376385e-01   3.8520924e-01   4.2903969e-01   2.9938266e-01   2.4829161e-01   2.9424381e-01   3.2721619e-01   1.7927780e-01   2.5667951e-01   3.3808361e-01   4.3378795e-01
   7.5000000e+01   4.1617511e-01   4.9077861e-01   5.0738826e-01   8.6222136e-01   4.1553727e-01   4.8677007e-01   3.4800438e-01   2.8677675e-01   3.1820357e-01   3.8083913e-01   2.1091219e-01   3.1832314e-01   4.0016136e-01   4.9363841e-01
   8.1000000e+01   4.6410789e-01   5.7210878e-01   5.7560917e-01   9.6229385e-01   4.6400816e-01   5.6698856e-01   4.0668064e-01   3.2947899e-01   3.5076073e-01   4.5531004e-01   2.5025749e-01   3.7603797e-01   4.7397944e-01   5.7815131e-01
   8.7000000e+01   5.0261552e-01   6.3811972e-01   6.2399193e-01   1.1036192e+00   5.0250035e-01   6.3291313e-01   4.5356719e-01   3.6301665e-01   3.7220352e-01   5.4379741e-01   2.8179074e-01   4.2747659e-01   5.4659724e-01   6.4708079e-01
   9.3000000e+01   5.3430489e-01   6.8835097e-01   6.6090754e-01   1.3152369e+00   5.3407102e-01   6.8316655e-01   4.9393355e-01   3.9083519e-01   3.9469635e-01   6.5408734e-01   3.1306183e-01   4.6307167e-01   6.5400891e-01   7.0637326e-01
   9.8000000e+01   5.6422935e-01   7.3672955e-01   6.9604621e-01   1.6390385e+00   5.6498263e-01   7.3040761e-01   5.2804269e-01   4.1374977e-01   4.0979306e-01   8.1455440e-01   3.3654037e-01   4.9435909e-01   7.2541958e-01   7.5283018e-01
   1.0400000e+02   5.9233187e-01   7.9406130e-01   7.2795294e-01   2.4654025e+00   5.9250242e-01   7.8732794e-01   5.6859856e-01   4.3847607e-01   4.2794496e-01   1.1611283e+00   3.6612358e-01   5.2608640e-01   8.0120740e-01   8.1636467e-01
   1.1000000e+02   6.2367632e-01   8.4618638e-01   7.6141643e-01   5.2699344e+00   6.2379602e-01   8.4007200e-01   6.0263428e-01   4.6032392e-01   4.3783119e-01   2.2677370e+00   3.9136926e-01   5.5510221e-01   8.4952480e-01   8.6228450e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.5.dat <==
   7.0000000e+00   3.2057787e-04   1.2766913e-04   1.5289174e-04   1.2080683e-04   1.4989292e-04   1.2738937e-04   1.2860863e-04   1.1636519e-04   1.1894243e-04   1.1682750e-04   4.0484790e-04   1.2749784e-04   1.2323836e-04   1.2640681e-04
   1.3000000e+01   4.2156772e-04   1.3656766e-04   1.6075099e-04   1.3078265e-04   1.6980842e-04   1.3348950e-04   1.3483247e-04   1.2178572e-04   1.2469988e-04   1.2347395e-04   4.5145691e-04   1.3171608e-04   1.2661907e-04   1.4100079e-04
   2.0000000e+01   7.8553835e-04   1.5582933e-04   1.7832294e-04   1.4673858e-04   2.1991097e-04   1.4457680e-04   1.4552499e-04   1.3235026e-04   1.3732524e-04   1.3432143e-04   5.3774997e-04   1.4096790e-04   1.3585909e-04   1.6255902e-04
   2.6000000e+01   3.1054790e-03   1.7858035e-04   1.9749469e-04   1.6430769e-04   8.3462019e-04   1.5750621e-04   1.5823848e-04   1.4506616e-04   1.6071036e-04   1.4755656e-04   6.8192914e-04   1.5104487e-04   1.4573663e-04   1.8578538e-04
   3.2000000e+01   1.5189859e-02   2.0643753e-04   2.1775109e-04   2.6312709e-04   9.1733547e-03   1.7442911e-04   1.7417307e-04   2.9492279e-04   1.2068926e-03   2.3959284e-04   8.8950383e-04   1.6612796e-04   1.5827436e-04   2.0789623e-04
   3.9000000e+01   4.9450009e-02   1.0413098e-03   2.2099550e-03   6.5175972e-04   4.1652202e-02   9.9994542e-04   2.6586734e-04   1.7560259e-04   1.0656948e-02   1.3857906e-03   1.5613888e-03   2.3099564e-04   1.7785512e-04   5.0032418e-04
   4.5000000e+01   9.4852340e-02   4.0591759e-03   2.0298253e-02   5.0631563e-03   8.7985600e-02   3.9422635e-03   1.2939653e-03   1.9999461e-03   3.7629151e-02   8.9795946e-03   4.7412258e-03   5.1326763e-04   2.2471383e-04   3.3513236e-03
   5.2000000e+01   1.5439927e-01   3.2202779e-02   8.8945755e-02   4.1791004e-02   1.4902826e-01   3.1784990e-02   1.1782315e-02   1.2765101e-02   9.3358579e-02   4.6136299e-02   1.6764875e-02   4.1676816e-03   2.9711498e-03   2.5053475e-02
   5.8000000e+01   2.0047930e-01   8.6321370e-02   1.7634381e-01   1.4653372e-01   1.9651382e-01   8.5344577e-02   4.6689403e-02   4.1577133e-02   1.4324919e-01   1.0027134e-01   3.9374246e-02   1.9649603e-02   2.1987636e-02   7.5342772e-02
   6.4000000e+01   2.4921306e-01   1.8044824e-01   2.7376109e-01   8.3078662e-01   2.4599848e-01   1.7801901e-01   1.0753100e-01   9.3322092e-02   1.8834603e-01   1.6418539e-01   6.9446876e-02   5.9846944e-02   8.7194995e-02   1.7241887e-01
   7.1000000e+01   3.0438898e-01   2.9797556e-01   3.7460578e-01   7.4098217e-01   3.0279916e-01   2.9419261e-01   1.9295982e-01   1.6372668e-01   2.3082810e-01   2.3604356e-01   1.1134867e-01   1.4449501e-01   2.1018785e-01   2.9721173e-01
   7.7000000e+01   3.4312275e-01   3.7382881e-01   4.4460196e-01   8.0301990e-01   3.4182534e-01   3.7054260e-01   2.5253893e-01   2.0877662e-01   2.6093144e-01   2.9184306e-01   1.4614755e-01   2.1448796e-01   2.9752868e-01   3.7698030e-01
   8.4000000e+01   3.9047943e-01   4.5743761e-01   5.1051277e-01   8.8665341e-01   3.9005395e-01   4.5306397e-01   3.1250451e-01   2.5692306e-01   2.8787914e-01   3.6062514e-01   1.8203563e-01   2.8253915e-01   3.7144619e-01   4.6708146e-01
   9.0000000e+01   4.2537319e-01   5.3114675e-01   5.5819372e-01   9.8084504e-01   4.2536317e-01   5.2580876e-01   3.6877890e-01   2.9415986e-01   3.1473043e-01   4.2482043e-01   2.1707910e-01   3.3955004e-01   4.3787487e-01   5.3793816e-01
   9.6000000e+01   4.6029203e-01   5.9404299e-01   6.0867035e-01   1.1381647e+00   4.6024162e-01   5.8799526e-01   4.1463022e-01   3.2622955e-01   3.3684928e-01   5.0370627e-01   2.4680973e-01   3.8233107e-01   4.9650843e-01   6.0097107e-01
   1.0300000e+02   4.9731662e-01   6.5654305e-01   6.5255704e-01   1.3954429e+00   4.9745227e-01   6.5062828e-01   4.6374552e-01   3.5906559e-01   3.6341282e-01   6.3424255e-01   2.8077930e-01   4.2859477e-01   6.0529768e-01   6.7265391e-01
   1.0900000e+02   5.2574706e-01   7.1494188e-01   6.9311512e-01   1.8064556e+00   5.2589579e-01   7.0757097e-01   5.0671179e-01   3.8528632e-01   3.7986345e-01   8.1161978e-01   3.1077149e-01   4.6752745e-01   7.0161973e-01   7.3404172e-01
   1.1600000e+02   5.6035893e-01   7.7214845e-01   7.3263256e-01   2.9202458e+00   5.6097891e-01   7.6481459e-01   5.4539961e-01   4.1186137e-01   3.9877054e-01   1.2513194e+00   3.3963070e-01   4.9823301e-01   7.7865329e-01   7.9555682e-01
   1.2200000e+02   5.8580339e-01   8.1654920e-01   7.5678512e-01   6.2164818e+00   5.8607068e-01   8.0915906e-01   5.7368051e-01   4.3273004e-01   4.0860036e-01   2.5525880e+00   3.6231033e-01   5.2173838e-01   8.2086809e-01   8.3678265e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.55.dat <==
   8.0000000e+00   3.2269041e-04   1.3062042e-04   1.4582110e-04   1.2120302e-04   1.5214174e-04   1.2891267e-04   1.3013141e-04   1.1734067e-04   1.1948679e-04   1.1747580e-04   3.9880269e-04   1.2845845e-04   1.2393452e-04   1.2573606e-04
   1.5000000e+01   4.3309874e-04   1.4302229e-04   1.5940984e-04   1.3425698e-04   1.7385432e-04   1.3576566e-04   1.3650289e-04   1.2579770e-04   1.2833283e-04   1.2683717e-04   4.6269125e-04   1.3360748e-04   1.2966369e-04   1.4377953e-04
   2.2000000e+01   7.0023677e-04   1.6003877e-04   1.7271770e-04   1.4851018e-04   2.0573808e-04   1.4579476e-04   1.4626097e-04   1.3351609e-04   1.3857522e-04   1.3532923e-04   5.2365773e-04   1.4153716e-04   1.3668719e-04   1.6155269e-04
   2.9000000e+01   2.6616628e-03   1.8472225e-04   1.8725683e-04   1.6496837e-04   6.5161160e-04   1.5757318e-04   1.5767674e-04   1.4524057e-04   1.5200953e-04   1.4856417e-04   6.3058238e-04   1.5145400e-04   1.4612307e-04   1.8469148e-04
   3.6000000e+01   1.3679152e-02   2.1278590e-04   2.0955928e-04   1.8406153e-04   7.6874111e-03   1.7324727e-04   1.7324709e-04   1.5811325e-04   2.9524584e-04   1.6334448e-04   8.1496295e-04   1.6469690e-04   1.5717701e-04   2.1191804e-04
   4.3000000e+01   4.0409998e-02   2.4980318e-04   1.0630641e-03   3.3205068e-04   3.2739176e-02   1.9473515e-04   1.9655329e-04   1.7438750e-04   5.1741097e-03   3.3500260e-04   1.2565094e-03   1.8067330e-04   1.7187963e-04   2.4676673e-04
   5.0000000e+01   7.9271149e-02   1.5279455e-03   1.2909982e-02   1.8584563e-03   7.2242163e-02   1.4490674e-03   4.7380091e-04   1.0673460e-03   2.3349336e-02   4.2550595e-03   2.5121569e-03   2.7570095e-04   1.9018221e-04   1.2828357e-03
   5.7000000e+01   1.2683686e-01   1.3970049e-02   6.7258534e-02   1.7375254e-02   1.2164272e-01   1.3476163e-02   4.3413205e-03   4.5667348e-03   6.3251285e-02   2.3450631e-02   8.0231814e-03   8.2785080e-04   1.1279131e-03   1.0219989e-02
   6.4000000e+01   1.7669051e-01   5.5210055e-02   1.6074679e-01   1.1411633e-01   1.7278152e-01   5.4421270e-02   2.4592292e-02   2.2037934e-02   1.1407521e-01   7.5080911e-02   2.3608360e-02   9.5690848e-03   9.7098083e-03   4.6920063e-02
   7.1000000e+01   2.2367472e-01   1.3633997e-01   2.6273763e-01   7.5044530e-01   2.2123297e-01   1.3547381e-01   7.4181370e-02   6.4905668e-02   1.6088174e-01   1.3788870e-01   4.8202633e-02   3.5709864e-02   4.6468874e-02   1.2026280e-01
   7.8000000e+01   2.6730778e-01   2.3882348e-01   3.5284809e-01   7.3644159e-01   2.6558897e-01   2.3571103e-01   1.4656820e-01   1.2302462e-01   1.9641300e-01   1.9838221e-01   8.0754295e-02   9.3928657e-02   1.4758399e-01   2.3230528e-01
   8.5000000e+01   3.0632804e-01   3.2549055e-01   4.2725608e-01   8.1389987e-01   3.0547071e-01   3.2073671e-01   2.0827988e-01   1.7148569e-01   2.2551288e-01   2.5342018e-01   1.1298103e-01   1.6562205e-01   2.4818890e-01   3.1976934e-01
   9.2000000e+01   3.4781585e-01   4.0353043e-01   4.9632317e-01   8.9255568e-01   3.4684454e-01   3.9887536e-01   2.7364049e-01   2.1682322e-01   2.5157080e-01   3.1605205e-01   1.4699598e-01   2.4013189e-01   3.2257794e-01   4.1393470e-01
   9.9000000e+01   3.8159901e-01   4.8093389e-01   5.5299765e-01   1.0098702e+00   3.8148709e-01   4.7535542e-01   3.2597406e-01   2.5387185e-01   2.7914061e-01   3.9239819e-01   1.8117431e-01   2.9416254e-01   3.8522460e-01   4.8743499e-01
   1.0600000e+02   4.1664241e-01   5.4430579e-01   6.0048361e-01   1.1742538e+00   4.1699112e-01   5.3820821e-01   3.7385303e-01   2.8456323e-01   3.0066552e-01   4.7597290e-01   2.1115417e-01   3.4063337e-01   4.4869646e-01   5.5504455e-01
   1.1300000e+02   4.4979627e-01   6.0873217e-01   6.4149086e-01   1.4266034e+00   4.4979415e-01   5.9977387e-01   4.1874823e-01   3.1603154e-01   3.2335548e-01   5.8689941e-01   2.4314666e-01   3.8488320e-01   5.3807069e-01   6.2374242e-01
   1.2000000e+02   4.7430618e-01   6.6521044e-01   6.8063195e-01   1.9061059e+00   4.7522028e-01   6.5762425e-01   4.5655556e-01   3.4440574e-01   3.4321623e-01   7.7210466e-01   2.7042942e-01   4.2098589e-01   6.4295829e-01   6.8352778e-01
   1.2700000e+02   5.0992433e-01   7.3118995e-01   7.1543341e-01   2.8985920e+00   5.1061305e-01   7.2161769e-01   4.9900450e-01   3.7162199e-01   3.5892682e-01   1.1412819e+00   2.9806925e-01   4.5189924e-01   7.2065409e-01   7.4333881e-01
   1.3400000e+02   5.4184959e-01   7.8324241e-01   7.5315225e-01   6.0217436e+00   5.4237259e-01   7.7297524e-01   5.3832055e-01   4.0059564e-01   3.7389599e-01   2.3419797e+00   3.2806642e-01   4.8461824e-01   7.8329102e-01   8.0265099e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.6.dat <==
   8.0000000e+00   3.1628269e-04   1.2774943e-04   1.4283869e-04   1.1849045e-04   1.4786625e-04   1.2488352e-04   1.2637116e-04   1.1471379e-04   1.1742226e-04   1.1500083e-04   4.1202674e-04   1.2479205e-04   1.2108427e-04   1.2313118e-04
   1.6000000e+01   4.1385165e-04   1.3968191e-04   1.5201072e-04   1.3022957e-04   1.6837548e-04   1.3188552e-04   1.3267918e-04   1.2230981e-04   1.2463592e-04   1.2363611e-04   4.5599266e-04   1.3061129e-04   1.2641775e-04   1.4014293e-04
   2.4000000e+01   6.6330904e-04   1.6468902e-04   1.6799496e-04   1.4828204e-04   2.0384924e-04   1.4548742e-04   1.4599770e-04   1.3408567e-04   1.3890576e-04   1.3646547e-04   5.2121321e-04   1.4138241e-04   1.3690571e-04   1.6375624e-04
   3.1000000e+01   1.8412862e-03   1.8868618e-04   1.8144910e-04   1.6068431e-04   3.8005974e-04   1.5812307e-04   1.5782394e-04   1.4407438e-04   1.4960986e-04   1.4628204e-04   5.9222746e-04   1.5152313e-04   1.4548712e-04   1.8362263e-04
   3.9000000e+01   1.0112516e-02   2.1561609e-04   2.0169610e-04   1.8040778e-04   4.6887036e-03   1.7104350e-04   1.7092389e-04   1.5679925e-04   2.1627212e-04   1.6016386e-04   7.3452560e-04   1.6203233e-04   1.5544410e-04   2.1149083e-04
   4.7000000e+01   3.2847217e-02   2.5624505e-04   6.2886162e-04   2.0870140e-04   2.5196221e-02   1.9245318e-04   1.9422203e-04   1.7294839e-04   1.6061557e-03   3.8794150e-04   9.8683410e-04   1.7862564e-04   1.7042896e-04   2.4689524e-04
   5.4000000e+01   6.1652934e-02   5.6360182e-04   7.8660249e-03   4.1763394e-04   5.4787413e-02   4.3753062e-04   2.2658446e-04   2.9826588e-04   1.1371202e-02   1.4138379e-03   1.5362551e-03   1.9561525e-04   1.8676519e-04   4.5097271e-04
   6.2000000e+01   1.0567494e-01   3.8589563e-03   5.2436299e-02   6.0181380e-03   1.0025831e-01   3.9267341e-03   1.3752494e-03   1.6305330e-03   4.0812213e-02   1.1689277e-02   3.8873405e-03   3.8749016e-04   3.6764119e-04   2.6073929e-03
   7.0000000e+01   1.5075063e-01   2.6241787e-02   1.4898168e-01   7.3303790e-02   1.4736640e-01   2.5896896e-02   1.1898815e-02   1.1762648e-02   8.7603108e-02   4.8796663e-02   1.2227005e-02   2.8602243e-03   3.8761906e-03   2.2159419e-02
   7.7000000e+01   1.8837416e-01   8.3994274e-02   2.3551552e-01   8.4492135e-01   1.8612368e-01   8.2521652e-02   4.1009942e-02   3.8028543e-02   1.2451044e-01   9.9491467e-02   2.8002166e-02   1.5471620e-02   2.0467812e-02   7.6875750e-02
   8.5000000e+01   2.3173125e-01   1.7725322e-01   3.3871468e-01   7.4859604e-01   2.3068563e-01   1.7515285e-01   9.9765735e-02   8.7574561e-02   1.6173897e-01   1.6178351e-01   5.4528648e-02   5.5211728e-02   8.8766156e-02   1.6896498e-01
   9.3000000e+01   2.6915920e-01   2.7121238e-01   4.1312725e-01   8.2490455e-01   2.6886078e-01   2.6689950e-01   1.6993105e-01   1.3591140e-01   1.9203362e-01   2.2227808e-01   8.4977626e-02   1.2339575e-01   1.9058350e-01   2.6784651e-01
   1.0000000e+02   3.0435521e-01   3.4841557e-01   4.7958794e-01   9.0126861e-01   3.0429198e-01   3.4222658e-01   2.2776214e-01   1.7966518e-01   2.1970624e-01   2.7878718e-01   1.1584869e-01   1.9052684e-01   2.7569660e-01   3.5199120e-01
   1.0800000e+02   3.3936972e-01   4.2727757e-01   5.4296901e-01   1.0365476e+00   3.4002463e-01   4.2120125e-01   2.7921561e-01   2.1525493e-01   2.4446471e-01   3.4759585e-01   1.4808791e-01   2.4801913e-01   3.3272581e-01   4.3385680e-01
   1.1600000e+02   3.7505033e-01   4.9585241e-01   5.9578344e-01   1.2355939e+00   3.7557106e-01   4.8946338e-01   3.3762461e-01   2.5233971e-01   2.6708377e-01   4.3601240e-01   1.8209828e-01   3.0257661e-01   4.0212375e-01   5.1137827e-01
   1.2300000e+02   4.0777759e-01   5.6504386e-01   6.3942530e-01   1.4868778e+00   4.0871668e-01   5.5668820e-01   3.8159377e-01   2.8005838e-01   2.8846563e-01   5.4598954e-01   2.0828215e-01   3.4508631e-01   4.7859080e-01   5.7829157e-01
   1.3100000e+02   4.3782685e-01   6.2876760e-01   6.8011310e-01   1.9779702e+00   4.3885603e-01   6.2026476e-01   4.2523700e-01   3.1302921e-01   3.0878181e-01   7.3907401e-01   2.3986016e-01   3.8475463e-01   5.9757486e-01   6.4598135e-01
   1.3900000e+02   4.6791310e-01   6.9079679e-01   7.1918331e-01   2.9108508e+00   4.6892006e-01   6.8132470e-01   4.6575166e-01   3.4022891e-01   3.2432001e-01   1.1130007e+00   2.6749219e-01   4.1484400e-01   6.8245708e-01   7.0643581e-01
   1.4600000e+02   4.9628193e-01   7.4655722e-01   7.4982381e-01   5.5566083e+00   4.9740059e-01   7.3642920e-01   4.9903058e-01   3.6452019e-01   3.3750243e-01   2.1512020e+00   2.9328284e-01   4.4107753e-01   7.4071739e-01   7.6880979e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.65.dat <==
   9.0000000e+00   3.1618860e-04   1.2865940e-04   1.3772522e-04   1.1963416e-04   1.4851021e-04   1.2555937e-04   1.2646828e-04   1.1511511e-04   1.1709948e-04   1.1617399e-04   4.3589100e-04   1.2477654e-04   1.2142361e-04   1.2289705e-04
   1.7000000e+01   4.0153846e-04   1.4142525e-04   1.4731317e-04   1.2921986e-04   1.6698557e-04   1.3069590e-04   1.3189416e-04   1.2138448e-04   1.2340177e-04   1.2226938e-04   4.6784264e-04   1.2854782e-04   1.2500220e-04   1.3990858e-04
   2.5000000e+01   5.9203818e-04   1.6427720e-04   1.6171186e-04   1.4327919e-04   1.9766804e-04   1.4237420e-04   1.4287098e-04   1.3217330e-04   1.3606745e-04   1.3332094e-04   5.3022202e-04   1.3900895e-04   1.3473195e-04   1.6078081e-04
   3.4000000e+01   1.7084398e-03   1.9101606e-04   1.7630660e-04   1.5833458e-04   3.2909287e-04   1.5540840e-04   1.5525120e-04   1.4354701e-04   1.4854088e-04   1.4537969e-04   5.9299175e-04   1.4991641e-04   1.4455601e-04   1.8518430e-04
   4.2000000e+01   6.8783516e-03   2.2175655e-04   1.9233249e-04   1.7598603e-04   2.5330082e-03   1.7086187e-04   1.7006764e-04   1.5564111e-04   1.6263450e-04   1.5948239e-04   6.9537896e-04   1.6161173e-04   1.5447912e-04   2.1393376e-04
   5.0000000e+01   2.1931538e-02   2.5872867e-04   5.0527900e-04   2.0135507e-04   1.5126322e-02   1.8915395e-04   1.8955312e-04   1.7126602e-04   7.8034293e-04   1.7682332e-04   8.5425665e-04   1.7640979e-04   1.6909150e-04   2.4717044e-04
   5.9000000e+01   5.1975418e-02   3.5766726e-04   4.6604485e-03   3.0129895e-04   4.5859971e-02   3.0253342e-04   2.1799779e-04   2.2535793e-04   5.5371593e-03   8.9908961e-04   1.2037074e-03   1.9546622e-04   1.8620608e-04   2.9287437e-04
   6.7000000e+01   8.3741940e-02   1.0391287e-03   3.4750265e-02   1.8296752e-03   7.9117861e-02   8.8993967e-04   3.0975038e-04   6.6005409e-04   2.2310687e-02   4.9584473e-03   2.1085572e-03   2.2110410e-04   2.1126553e-04   9.7691557e-04
   7.5000000e+01   1.2063471e-01   9.8899071e-03   1.1395722e-01   3.0046128e-02   1.1790884e-01   9.7127366e-03   2.8705445e-03   4.4291535e-03   5.5950756e-02   2.4202481e-02   5.2661473e-03   7.8887072e-04   9.2229438e-04   7.3111343e-03
   8.4000000e+01   1.6038319e-01   4.6435535e-02   2.2240071e-01   7.3697655e-01   1.5903263e-01   4.6050178e-02   2.0992155e-02   2.2341789e-02   9.6609841e-02   7.4312449e-02   1.6065673e-02   6.0805254e-03   8.1264392e-03   4.2382188e-02
   9.2000000e+01   1.9486032e-01   1.1668367e-01   3.1426457e-01   7.4925117e-01   1.9435551e-01   1.1460744e-01   6.0866607e-02   5.5690114e-02   1.2985743e-01   1.2439899e-01   3.2401507e-02   2.6774385e-02   4.0457668e-02   1.0549871e-01
   1.0000000e+02   2.3014171e-01   2.0606677e-01   3.9909748e-01   8.2974550e-01   2.3091130e-01   2.0353887e-01   1.1955272e-01   1.0195962e-01   1.5848761e-01   1.8038479e-01   5.7893333e-02   7.6990543e-02   1.2262072e-01   2.0045622e-01
   1.0900000e+02   2.6862457e-01   2.9646808e-01   4.7493819e-01   9.3959945e-01   2.7004540e-01   2.9010722e-01   1.8225256e-01   1.4341251e-01   1.8453079e-01   2.4227589e-01   8.7317914e-02   1.4498178e-01   2.2968326e-01   2.9803938e-01
   1.1700000e+02   2.9893579e-01   3.7347234e-01   5.3659914e-01   1.0653196e+00   3.0029484e-01   3.6584962e-01   2.3860941e-01   1.8069817e-01   2.1043990e-01   3.1086042e-01   1.1735679e-01   2.0594563e-01   2.8670776e-01   3.8105167e-01
   1.2500000e+02   3.3068725e-01   4.4153986e-01   5.8500724e-01   1.2466962e+00   3.3272144e-01   4.3332662e-01   2.8688354e-01   2.1073956e-01   2.3105187e-01   3.8777972e-01   1.4719255e-01   2.5668098e-01   3.4648344e-01   4.4854696e-01
   1.3400000e+02   3.6295681e-01   5.1480568e-01   6.3356632e-01   1.5172854e+00   3.6495529e-01   5.0285464e-01   3.3441329e-01   2.4436448e-01   2.5227694e-01   5.0927041e-01   1.7666055e-01   3.0002860e-01   4.2093347e-01   5.2937006e-01
   1.4200000e+02   3.9234503e-01   5.7985122e-01   6.7666733e-01   1.8947543e+00   3.9483987e-01   5.6769438e-01   3.8008556e-01   2.7440192e-01   2.7150345e-01   6.8040455e-01   2.0666776e-01   3.4107445e-01   5.3788242e-01   5.9203695e-01
   1.5000000e+02   4.1824944e-01   6.3558078e-01   7.0907941e-01   2.6609470e+00   4.2019110e-01   6.2317889e-01   4.1435483e-01   3.0263975e-01   2.8789420e-01   1.0098242e+00   2.3131270e-01   3.7025928e-01   6.2585423e-01   6.5388871e-01
   1.5900000e+02   4.4653571e-01   7.0248555e-01   7.4678143e-01   5.7501019e+00   4.4907144e-01   6.8874329e-01   4.5902339e-01   3.3228056e-01   3.0171901e-01   2.2020229e+00   2.6124552e-01   4.0013747e-01   6.8064839e-01   7.1605048e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.7.dat <==
   9.0000000e+00   3.0934744e-04   1.3275563e-04   1.3614171e-04   1.1907423e-04   1.4835741e-04   1.2654337e-04   1.2751194e-04   1.1569540e-04   1.1761435e-04   1.1574364e-04   4.7158345e-04   1.2595583e-04   1.2219705e-04   1.2327635e-04
   1.8000000e+01   3.9865767e-04   1.4487795e-04   1.4578492e-04   1.2907334e-04   1.6842233e-04   1.3294916e-04   1.3307607e-04   1.2205836e-04   1.2349490e-04   1.2239573e-04   5.0049480e-04   1.3094830e-04   1.2679373e-04   1.3996665e-04
   2.7000000e+01   5.7389220e-04   1.6681096e-04   1.5634086e-04   1.4279363e-04   1.9773254e-04   1.4196296e-04   1.4137337e-04   1.3184459e-04   1.3419645e-04   1.3311857e-04   5.4526307e-04   1.3826725e-04   1.3377159e-04   1.5856989e-04
   3.6000000e+01   1.2815246e-03   1.9221706e-04   1.6996517e-04   1.5768415e-04   2.6255015e-04   1.5498600e-04   1.5403708e-04   1.4245291e-04   1.4672142e-04   1.4504613e-04   6.0189467e-04   1.4908138e-04   1.4356072e-04   1.8261230e-04
   4.5000000e+01   5.4697865e-03   2.2461268e-04   1.8804753e-04   1.7529209e-04   1.6572497e-03   1.6850426e-04   1.6728297e-04   1.5569356e-04   1.6215592e-04   1.5910864e-04   6.8752285e-04   1.5985976e-04   1.5453883e-04   2.1211431e-04
   5.4000000e+01   1.7219841e-02   2.6392778e-04   2.9957658e-04   1.9541189e-04   1.1097915e-02   1.8810890e-04   1.8767752e-04   1.6873880e-04   2.8822086e-04   1.7503965e-04   8.1747848e-04   1.7428724e-04   1.6656612e-04   2.4617951e-04
   6.3000000e+01   3.9955650e-02   3.1140168e-04   2.8626157e-03   2.5646179e-04   3.4409460e-02   2.1166499e-04   2.1346464e-04   1.8777828e-04   2.0905329e-03   3.0534805e-04   1.0242448e-03   1.9327960e-04   1.8369892e-04   2.9160184e-04
   7.2000000e+01   6.7315003e-02   5.2171709e-04   2.8112380e-02   8.2185886e-04   6.3704940e-02   3.9894897e-04   2.8879352e-04   3.2079595e-04   1.2606174e-02   2.5755279e-03   1.4380626e-03   2.1688417e-04   2.0758186e-04   4.3715871e-04
   8.1000000e+01   9.8997107e-02   3.6133887e-03   1.0429638e-01   1.4148781e-02   9.7247258e-02   3.5356018e-03   9.9448100e-04   1.4953432e-03   3.6107496e-02   1.2984515e-02   2.7251899e-03   2.5796649e-04   3.2201316e-04   1.6927378e-03
   9.0000000e+01   1.3090054e-01   1.9450031e-02   2.0504340e-01   8.3167946e-01   1.3083068e-01   1.9165032e-02   7.5139255e-03   1.0591128e-02   6.9833277e-02   4.6709404e-02   7.0355635e-03   1.5855331e-03   1.8534627e-03   1.6426691e-02
   9.9000000e+01   1.6270502e-01   6.9633858e-02   3.0108150e-01   7.4911467e-01   1.6404985e-01   6.8608172e-02   3.4860790e-02   3.5593662e-02   1.0291817e-01   9.5458409e-02   1.8176264e-02   1.2270799e-02   1.6374237e-02   6.2589262e-02
   1.0800000e+02   1.9541412e-01   1.5020107e-01   3.8976721e-01   8.3874276e-01   1.9764125e-01   1.4745072e-01   8.1493050e-02   7.1931123e-02   1.3040099e-01   1.4884795e-01   3.7061078e-02   4.3020192e-02   7.0279640e-02   1.4497323e-01
   1.1700000e+02   2.2686236e-01   2.3108625e-01   4.6702628e-01   9.3423231e-01   2.2953673e-01   2.2527380e-01   1.3833976e-01   1.0886929e-01   1.5269730e-01   2.0323268e-01   6.0122000e-02   9.8409593e-02   1.6193907e-01   2.3478036e-01
   1.2600000e+02   2.5691896e-01   3.1256162e-01   5.2840483e-01   1.0894328e+00   2.6041008e-01   3.0397960e-01   1.9160333e-01   1.4340442e-01   1.7367957e-01   2.6675832e-01   8.7468609e-02   1.5760272e-01   2.4089875e-01   3.2177589e-01
   1.3500000e+02   2.8799287e-01   3.8616852e-01   5.8025661e-01   1.2288959e+00   2.9164998e-01   3.7743018e-01   2.4242865e-01   1.7669326e-01   1.9729874e-01   3.4704376e-01   1.1638012e-01   2.1079754e-01   2.9662954e-01   3.9791693e-01
   1.4400000e+02   3.1575528e-01   4.5239694e-01   6.2695778e-01   1.4430862e+00   3.1956554e-01   4.4043104e-01   2.9067281e-01   2.0344498e-01   2.1402912e-01   4.5110390e-01   1.4357832e-01   2.5339515e-01   3.6018412e-01   4.6416778e-01
   1.5300000e+02   3.4440720e-01   5.1657618e-01   6.7298820e-01   1.8107536e+00   3.4877489e-01   5.0394273e-01   3.3409548e-01   2.3709556e-01   2.3604578e-01   6.2245116e-01   1.7291174e-01   2.9527163e-01   4.7111403e-01   5.3181444e-01
   1.6200000e+02   3.6943318e-01   5.8791949e-01   7.0545871e-01   2.6076234e+00   3.7372324e-01   5.7251918e-01   3.7371971e-01   2.6527301e-01   2.5009619e-01   9.5878710e-01   1.9886078e-01   3.2383396e-01   5.6468178e-01   6.0132655e-01
   1.7100000e+02   4.0100287e-01   6.4329854e-01   7.4399354e-01   5.0167939e+00   4.0441902e-01   6.2669514e-01   4.1337574e-01   2.9545942e-01   2.6167458e-01   1.9721931e+00   2.2556903e-01   3.5206326e-01   6.1415762e-01   6.5956149e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.75.dat <==
   1.0000000e+01   3.1285123e-04   1.3121663e-04   1.3528290e-04   1.2121458e-04   1.4859499e-04   1.2687035e-04   1.2724642e-04   1.1646868e-04   1.1853357e-04   1.1685590e-04   5.2348198e-04   1.2622924e-04   1.2256314e-04   1.2421779e-04
   2.0000000e+01   4.0659222e-04   1.4764815e-04   1.4278563e-04   1.3111821e-04   1.7050889e-04   1.3252138e-04   1.3279676e-04   1.2265685e-04   1.2467390e-04   1.2356633e-04   5.5250523e-04   1.3016296e-04   1.2623517e-04   1.4011554e-04
   2.9000000e+01   5.6104244e-04   1.6932151e-04   1.5588216e-04   1.4278733e-04   1.9872857e-04   1.4269796e-04   1.4219836e-04   1.3151122e-04   1.3429778e-04   1.3326905e-04   5.8952296e-04   1.3906513e-04   1.3433558e-04   1.6031438e-04
   3.9000000e+01   1.2234508e-03   1.9993582e-04   1.6965274e-04   1.5843774e-04   2.5138292e-04   1.5592393e-04   1.5484107e-04   1.4384478e-04   1.4771498e-04   1.4535591e-04   6.4511721e-04   1.5018849e-04   1.4482360e-04   1.8698509e-04
   4.8000000e+01   4.2514047e-03   2.2851334e-04   1.8273621e-04   1.7313461e-04   1.0798531e-03   1.6762831e-04   1.6685943e-04   1.5422122e-04   1.6000892e-04   1.5764260e-04   7.0621697e-04   1.6013833e-04   1.5372758e-04   2.1328035e-04
   5.8000000e+01   1.4150874e-02   2.7047306e-04   2.0339147e-04   1.9586980e-04   8.7077014e-03   1.8877100e-04   1.8638271e-04   1.7102499e-04   1.7962146e-04   1.7573648e-04   8.1854474e-04   1.7680362e-04   1.6869488e-04   2.5393051e-04
   6.8000000e+01   3.3042089e-02   3.1944496e-04   1.9672203e-03   2.2906781e-04   2.8584169e-02   2.1167036e-04   2.1217644e-04   1.8885711e-04   1.0705460e-03   2.2558214e-04   9.8248325e-04   1.9350898e-04   1.8501343e-04   3.0271451e-04
   7.7000000e+01   5.3778781e-02   3.8340046e-04   2.1999329e-02   3.8761601e-04   5.1422496e-02   2.4386431e-04   2.5042036e-04   2.2576784e-04   6.4497373e-03   1.2428544e-03   1.2438333e-03   2.1684950e-04   2.0667138e-04   3.6349604e-04
   8.7000000e+01   8.2396070e-02   1.3090703e-03   9.9881469e-02   7.4461129e-03   8.2484035e-02   1.2151706e-03   4.4713949e-04   8.2073914e-04   2.3642286e-02   7.4981818e-03   1.9465695e-03   2.4901764e-04   2.7089564e-04   8.6736941e-04
   9.6000000e+01   1.0690627e-01   8.9286614e-03   1.9387906e-01   8.2903449e-01   1.0874351e-01   8.2513490e-03   2.8244986e-03   5.3191011e-03   5.1519121e-02   3.0258158e-02   3.7017190e-03   6.3633780e-04   6.2987504e-04   5.1971528e-03
   1.0600000e+02   1.3622111e-01   3.7306236e-02   2.9649864e-01   7.5860075e-01   1.3976349e-01   3.7344862e-02   1.6396862e-02   2.1894809e-02   7.8264979e-02   7.3247045e-02   9.3419304e-03   5.1205729e-03   6.1658101e-03   3.3578309e-02
   1.1600000e+02   1.6506373e-01   1.0601645e-01   3.8741973e-01   8.5198152e-01   1.6949017e-01   1.0499794e-01   5.6402801e-02   5.1694405e-02   1.0643279e-01   1.2390061e-01   2.2990138e-02   2.4930179e-02   3.9494894e-02   1.0030894e-01
   1.2500000e+02   1.9243919e-01   1.7618842e-01   4.5661771e-01   9.6099840e-01   1.9804627e-01   1.7228262e-01   1.0038580e-01   8.4651258e-02   1.2441339e-01   1.7157302e-01   4.0399398e-02   6.3956709e-02   1.0352763e-01   1.8286200e-01
   1.3500000e+02   2.1984796e-01   2.5905811e-01   5.2115920e-01   1.0706958e+00   2.2601059e-01   2.5177956e-01   1.5263039e-01   1.1600200e-01   1.4584771e-01   2.3227284e-01   6.4187573e-02   1.1974151e-01   1.8992258e-01   2.6110505e-01
   1.4400000e+02   2.4655359e-01   3.2948815e-01   5.8019716e-01   1.1950478e+00   2.5299867e-01   3.1815310e-01   2.0116635e-01   1.4442269e-01   1.6402571e-01   2.9771914e-01   8.8551030e-02   1.7003998e-01   2.4563038e-01   3.3683108e-01
   1.5400000e+02   2.7579532e-01   4.0595233e-01   6.2554770e-01   1.3908550e+00   2.8223647e-01   3.9220028e-01   2.5075297e-01   1.7329944e-01   1.8214611e-01   4.0971212e-01   1.1608503e-01   2.1581636e-01   3.0693045e-01   4.0629143e-01
   1.6400000e+02   3.0230578e-01   4.7064549e-01   6.6924338e-01   1.7593747e+00   3.0864598e-01   4.5486319e-01   2.8987091e-01   2.0118536e-01   1.9969335e-01   5.7798262e-01   1.4227140e-01   2.4898420e-01   4.1865350e-01   4.8054845e-01
   1.7300000e+02   3.2530580e-01   5.2961194e-01   7.0790191e-01   2.4102336e+00   3.3162448e-01   5.1393551e-01   3.3247227e-01   2.2901285e-01   2.1395861e-01   8.8313451e-01   1.6802889e-01   2.8347893e-01   4.9373294e-01   5.3916233e-01
   1.8300000e+02   3.5253075e-01   6.0031801e-01   7.4046449e-01   4.9423246e+00   3.5955473e-01   5.8046854e-01   3.7326535e-01   2.6241781e-01   2.2768332e-01   1.9730156e+00   1.9615189e-01   3.0850394e-01   5.3463940e-01   6.0502959e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.8.dat <==
   1.1000000e+01   3.1116406e-04   1.2943578e-04   1.3246594e-04   1.1712537e-04   1.4699382e-04   1.2408892e-04   1.2512517e-04   1.1448791e-04   1.1499565e-04   1.1467578e-04   6.1091968e-04   1.2342915e-04   1.1984472e-04   1.2248998e-04
   2.1000000e+01   3.9306481e-04   1.4748054e-04   1.4036835e-04   1.2722217e-04   1.6738880e-04   1.3100063e-04   1.3135546e-04   1.2148641e-04   1.2338799e-04   1.2219876e-04   6.4096424e-04   1.2938014e-04   1.2539734e-04   1.3851871e-04
   3.1000000e+01   5.5031065e-04   1.7088466e-04   1.5359586e-04   1.4299480e-04   1.9905206e-04   1.4307307e-04   1.4254591e-04   1.3250358e-04   1.3580786e-04   1.3428092e-04   6.8293898e-04   1.3959678e-04   1.3529129e-04   1.6113675e-04
   4.1000000e+01   1.0795733e-03   1.9674559e-04   1.6433304e-04   1.5503027e-04   2.4845572e-04   1.5200146e-04   1.5143566e-04   1.4124969e-04   1.4462442e-04   1.4292924e-04   7.2677629e-04   1.4699893e-04   1.4184129e-04   1.8532706e-04
   5.2000000e+01   3.7907511e-03   2.3275295e-04   1.7942649e-04   1.7299161e-04   8.7115950e-04   1.6823942e-04   1.6623260e-04   1.5456141e-04   1.6084551e-04   1.5697164e-04   7.9214815e-04   1.5977457e-04   1.5370611e-04   2.1715353e-04
   6.2000000e+01   1.1027913e-02   2.7657139e-04   1.9610743e-04   1.9342505e-04   6.2969749e-03   1.8511302e-04   1.8325470e-04   1.6897064e-04   1.8949835e-04   1.7369532e-04   8.5932695e-04   1.7311095e-04   1.6611908e-04   2.5357368e-04
   7.2000000e+01   2.3570021e-02   3.2049986e-04   1.0811056e-03   2.2406409e-04   1.9794519e-02   2.0962162e-04   2.0994380e-04   1.8710294e-04   5.4619717e-04   2.0321364e-04   9.7989269e-04   1.9118537e-04   1.8280264e-04   3.0348545e-04
   8.2000000e+01   4.0371369e-02   3.8553972e-04   1.6300635e-02   2.7591860e-04   3.9500926e-02   2.3938535e-04   2.4352047e-04   2.3557810e-04   2.7999773e-03   5.3241215e-04   1.1566937e-03   2.1238216e-04   2.0218588e-04   3.7364781e-04
   9.3000000e+01   6.0874140e-02   4.9575126e-04   8.5996427e-02   2.9284800e-03   6.2686613e-02   2.8800482e-04   2.9796817e-04   4.4867609e-04   1.2674059e-02   3.1163009e-03   1.5000470e-03   2.4737066e-04   2.3525593e-04   4.8346468e-04
   1.0300000e+02   8.4480259e-02   2.2473230e-03   1.8714578e-01   6.9914389e-01   8.9015679e-02   2.0698585e-03   7.4722172e-04   2.0597491e-03   3.1063717e-02   1.5729603e-02   2.2700224e-03   2.9747421e-04   2.8669079e-04   1.6278396e-03
   1.1300000e+02   1.0694188e-01   1.3676609e-02   2.8373616e-01   7.6467524e-01   1.1334823e-01   1.3379497e-02   5.6284475e-03   1.0216281e-02   5.4666825e-02   4.5191758e-02   4.3387682e-03   1.2335680e-03   1.6597708e-03   9.9469514e-03
   1.2300000e+02   1.3117455e-01   5.3638012e-02   3.7467131e-01   8.6194087e-01   1.3933401e-01   5.4779856e-02   2.6334222e-02   3.1287394e-02   7.8833874e-02   8.9041266e-02   1.0498420e-02   8.1458620e-03   1.1319707e-02   4.7163199e-02
   1.3400000e+02   1.5535155e-01   1.1974062e-01   4.5161556e-01   9.4222865e-01   1.6491348e-01   1.1875766e-01   6.6122200e-02   6.0161586e-02   9.7981578e-02   1.3892485e-01   2.2695153e-02   3.5397623e-02   5.2198308e-02   1.1336186e-01
   1.4400000e+02   1.7826959e-01   1.9109137e-01   5.1665839e-01   1.0275306e+00   1.8917443e-01   1.8614499e-01   1.0791787e-01   8.3200876e-02   1.1453517e-01   1.8807409e-01   3.9328018e-02   7.6350389e-02   1.2300682e-01   1.8808772e-01
   1.5400000e+02   2.0056092e-01   2.5707352e-01   5.7082560e-01   1.1343652e+00   2.1098614e-01   2.4687743e-01   1.5049644e-01   1.0946356e-01   1.3082767e-01   2.5277239e-01   6.1033299e-02   1.2172332e-01   1.8595046e-01   2.5903194e-01
   1.6400000e+02   2.2544146e-01   3.2894064e-01   6.1554942e-01   1.3019750e+00   2.3633395e-01   3.1499350e-01   1.9326385e-01   1.3402219e-01   1.4477017e-01   3.3737012e-01   8.3518587e-02   1.6245121e-01   2.3616218e-01   3.2947147e-01
   1.7500000e+02   2.4996921e-01   3.9515940e-01   6.6543410e-01   1.6185640e+00   2.6149700e-01   3.7853047e-01   2.4011510e-01   1.6168981e-01   1.6223489e-01   4.9578461e-01   1.1051435e-01   1.9988486e-01   3.4496516e-01   3.9975907e-01
   1.8500000e+02   2.7444363e-01   4.6417148e-01   7.0506117e-01   2.2412970e+00   2.8564178e-01   4.4459241e-01   2.7673398e-01   1.9043208e-01   1.7439374e-01   7.9268101e-01   1.3451090e-01   2.2936884e-01   4.0217765e-01   4.6808619e-01
   1.9500000e+02   2.9538352e-01   5.1894408e-01   7.3803055e-01   4.2552503e+00   3.0702836e-01   4.9376539e-01   3.1285028e-01   2.2043404e-01   1.8583370e-01   1.6360738e+00   1.5854625e-01   2.5330099e-01   4.2581956e-01   5.2533137e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.85.dat <==
   1.1000000e+01   3.0448206e-04   1.3315600e-04   1.3037153e-04   1.1732633e-04   1.4627429e-04   1.2499613e-04   1.2557702e-04   1.1444319e-04   1.1588585e-04   1.1417584e-04   7.7794251e-04   1.2411709e-04   1.2055927e-04   1.2274133e-04
   2.2000000e+01   3.8544940e-04   1.5285036e-04   1.3855614e-04   1.2877562e-04   1.6740421e-04   1.3256766e-04   1.3254783e-04   1.2199631e-04   1.2389264e-04   1.2287109e-04   8.0728976e-04   1.2981277e-04   1.2616916e-04   1.3871902e-04
   3.3000000e+01   5.4222815e-04   1.7436432e-04   1.4818174e-04   1.3996275e-04   1.9840311e-04   1.4080565e-04   1.4020075e-04   1.3057338e-04   1.3345661e-04   1.3165596e-04   8.3461778e-04   1.3722565e-04   1.3283679e-04   1.5772571e-04
   4.4000000e+01   1.0205697e-03   2.0563900e-04   1.6251686e-04   1.5574377e-04   2.4577461e-04   1.5340137e-04   1.5227126e-04   1.4258358e-04   1.4672723e-04   1.4475148e-04   8.7711537e-04   1.4814635e-04   1.4327368e-04   1.8547095e-04
   5.5000000e+01   3.0099670e-03   2.4050161e-04   1.7679195e-04   1.7187903e-04   6.4403329e-04   1.6866708e-04   1.6723237e-04   1.5456608e-04   1.6036740e-04   1.5752632e-04   9.2756216e-04   1.6039827e-04   1.5439676e-04   2.1801325e-04
   6.6000000e+01   8.7256825e-03   2.7850607e-04   1.9428628e-04   1.9292681e-04   4.6810241e-03   1.8540848e-04   1.8362594e-04   1.6941667e-04   2.0781957e-04   1.7317112e-04   9.9550429e-04   1.7358370e-04   1.6660592e-04   2.5767398e-04
   7.7000000e+01   1.8563489e-02   3.2617609e-04   9.3625198e-04   2.2529626e-04   1.5845201e-02   2.1134637e-04   2.1028457e-04   1.8788295e-04   2.6692821e-04   1.9401130e-04   1.1040219e-03   1.9219229e-04   1.8380773e-04   3.1588182e-04
   8.8000000e+01   3.1069242e-02   3.9396196e-04   1.4874883e-02   2.7556296e-04   3.1529966e-02   2.4171384e-04   2.4473180e-04   2.0944887e-04   1.4118890e-03   3.1573482e-04   1.2119880e-03   2.1502233e-04   2.0495061e-04   3.9694997e-04
   9.8000000e+01   4.5650814e-02   4.8020486e-04   7.1844670e-02   7.2574004e-04   4.9512505e-02   2.7733909e-04   2.8737805e-04   2.4570936e-04   5.8103226e-03   9.9076033e-04   1.4073184e-03   2.4011474e-04   2.2881603e-04   5.1077373e-04
   1.0900000e+02   6.1486085e-02   8.0111171e-04   1.7133303e-01   7.9835277e-01   6.8792738e-02   5.3647219e-04   4.1810970e-04   8.7798723e-04   1.8272017e-02   7.6485669e-03   1.7736065e-03   2.8275678e-04   2.7867984e-04   8.1966586e-04
   1.2000000e+02   7.9008398e-02   4.3152728e-03   2.7222352e-01   7.8116638e-01   8.9364173e-02   4.2970942e-03   1.9654156e-03   5.0008190e-03   3.6416013e-02   2.5788306e-02   2.5551456e-03   5.4078385e-04   4.3914079e-04   3.5093223e-03
   1.3100000e+02   9.8807686e-02   2.1303749e-02   3.6798857e-01   8.5407415e-01   1.1168695e-01   2.2766173e-02   1.0467453e-02   1.6458790e-02   5.5448500e-02   6.0408035e-02   4.6097124e-03   2.4906153e-03   2.9606472e-03   1.4035874e-02
   1.4200000e+02   1.1874228e-01   6.2056838e-02   4.4502520e-01   9.0167359e-01   1.3363566e-01   6.4350086e-02   3.3378694e-02   3.5586326e-02   7.1376511e-02   1.0125659e-01   9.9149923e-03   1.2195833e-02   1.5568704e-02   5.1628013e-02
   1.5300000e+02   1.3742895e-01   1.2218093e-01   5.0908695e-01   9.7564212e-01   1.5401391e-01   1.2188644e-01   6.7376088e-02   5.8109908e-02   8.6547771e-02   1.4670403e-01   2.0223222e-02   4.0740579e-02   5.9206595e-02   1.1572040e-01
   1.6400000e+02   1.5876027e-01   1.8682954e-01   5.7014107e-01   1.0856878e+00   1.7730919e-01   1.8139913e-01   1.0740545e-01   7.9337458e-02   9.9643916e-02   2.0173663e-01   3.6134082e-02   7.8848702e-02   1.2292513e-01   1.8522336e-01
   1.7500000e+02   1.7786327e-01   2.4977052e-01   6.1685391e-01   1.2285128e+00   1.9673211e-01   2.3794196e-01   1.4538227e-01   9.9227775e-02   1.0976984e-01   2.7563989e-01   5.5170229e-02   1.1542258e-01   1.7550215e-01   2.4999026e-01
   1.8500000e+02   1.9491097e-01   3.0733573e-01   6.6120140e-01   1.4683417e+00   2.1461439e-01   2.9133803e-01   1.7956087e-01   1.1746352e-01   1.1985131e-01   3.8602284e-01   7.3142400e-02   1.4433177e-01   2.5428454e-01   3.0680070e-01
   1.9600000e+02   2.1509519e-01   3.7094881e-01   6.9803199e-01   1.9139443e+00   2.3467994e-01   3.5090054e-01   2.1679017e-01   1.4395803e-01   1.3140459e-01   6.1636998e-01   9.6879308e-02   1.7422803e-01   3.0593533e-01   3.6762093e-01
   2.0700000e+02   2.3477098e-01   4.3389131e-01   7.3144815e-01   3.4390112e+00   2.5506714e-01   4.0983339e-01   2.5317331e-01   1.7505795e-01   1.4157140e-01   1.3081435e+00   1.2086577e-01   1.9680109e-01   3.0875089e-01   4.3295242e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.9.dat <==
   1.2000000e+01   3.0733605e-04   1.3364428e-04   1.2920473e-04   1.1747225e-04   1.4449543e-04   1.2306428e-04   1.2404019e-04   1.1476639e-04   1.1626522e-04   1.1504629e-04   1.1678522e-03   1.2247046e-04   1.1946047e-04   1.2135087e-04
   2.4000000e+01   3.8740116e-04   1.5472167e-04   1.3865641e-04   1.2995547e-04   1.6868756e-04   1.3238763e-04   1.3232721e-04   1.2341059e-04   1.2452492e-04   1.2378482e-04   1.1805376e-03   1.3023435e-04   1.2642073e-04   1.4088993e-04
   3.5000000e+01   5.2748930e-04   1.8109810e-04   1.4890517e-04   1.4166780e-04   1.9962342e-04   1.4160670e-04   1.4124451e-04   1.3156580e-04   1.3420139e-04   1.3326565e-04   1.1957735e-03   1.3828660e-04   1.3390025e-04   1.6094346e-04
   4.7000000e+01   9.5582321e-04   2.1246760e-04   1.6216941e-04   1.5651976e-04   2.5127671e-04   1.5608762e-04   1.5457346e-04   1.4363675e-04   1.4774094e-04   1.4625642e-04   1.2238686e-03   1.4989186e-04   1.4501016e-04   1.8698565e-04
   5.8000000e+01   2.5227642e-03   2.4152666e-04   1.7329663e-04   1.6918691e-04   4.7554202e-04   1.6799270e-04   1.6621427e-04   1.5340012e-04   1.5847725e-04   1.5676831e-04   1.2768385e-03   1.5983492e-04   1.5352844e-04   2.1716875e-04
   7.0000000e+01   6.8231937e-03   2.8253787e-04   1.8952389e-04   1.9094702e-04   3.3770573e-03   1.8607111e-04   1.8420480e-04   1.6874220e-04   1.7529023e-04   1.7205988e-04   1.3269488e-03   1.7443998e-04   1.6716434e-04   2.6123099e-04
   8.1000000e+01   1.2981388e-02   3.2904760e-04   5.1104426e-04   2.1869019e-04   1.0820878e-02   2.0803540e-04   2.0624181e-04   1.8516331e-04   2.0181865e-04   1.9002229e-04   1.3800180e-03   1.9099642e-04   1.8185441e-04   3.1805747e-04
   9.3000000e+01   2.2485802e-02   3.9439032e-04   1.1132434e-02   2.7213901e-04   2.4217626e-02   2.3767940e-04   2.3796674e-04   2.0561242e-04   8.1878576e-04   2.2629080e-04   1.4844526e-03   2.1271829e-04   2.0250228e-04   4.1081798e-04
   1.0400000e+02   3.2560950e-02   4.7440220e-04   6.5688333e-02   4.6736071e-04   3.8289469e-02   2.7571512e-04   2.8364201e-04   2.4024952e-04   2.7736888e-03   5.0575368e-04   1.6303036e-03   2.3782059e-04   2.2696937e-04   5.6704011e-04
   1.1600000e+02   4.4385060e-02   6.5229820e-04   1.6400550e-01   6.4707026e-01   5.4620666e-02   3.7778847e-04   3.5138830e-04   4.5947979e-04   1.0262457e-02   4.0125057e-03   1.8520185e-03   2.7816264e-04   2.6620653e-04   9.4243740e-04
   1.2700000e+02   5.5995163e-02   1.1753627e-03   2.6446440e-01   7.8512096e-01   7.0285674e-02   1.0414204e-03   6.3779539e-04   1.9902712e-03   2.1432808e-02   1.4010354e-02   2.2076475e-03   3.3145641e-04   3.6596136e-04   2.5062525e-03
   1.3900000e+02   7.1098615e-02   6.1000170e-03   3.6206058e-01   8.1661504e-01   8.9300682e-02   6.6957008e-03   3.4021712e-03   8.0521467e-03   3.5999207e-02   3.7480101e-02   2.9499281e-03   7.2439404e-04   7.5631230e-04   3.3133232e-03
   1.5000000e+02   8.4402314e-02   2.3151756e-02   4.3424689e-01   8.5914124e-01   1.0595999e-01   2.6938209e-02   1.4019864e-02   1.9470115e-02   4.8193127e-02   6.7662456e-02   4.3789107e-03   3.0416366e-03   3.7671226e-03   1.5665893e-02
   1.6200000e+02   9.8021612e-02   5.9203665e-02   5.0384367e-01   9.1520418e-01   1.2241058e-01   6.4017835e-02   3.5881528e-02   3.5889248e-02   5.9534910e-02   1.0313269e-01   8.7236577e-03   1.5477335e-02   1.8726642e-02   5.3646457e-02
   1.7300000e+02   1.1110154e-01   1.0681556e-01   5.5711496e-01   1.0009681e+00   1.3798668e-01   1.0979737e-01   6.4503281e-02   5.0756063e-02   6.8192917e-02   1.4328099e-01   1.5628361e-02   3.8859416e-02   5.0597017e-02   1.0513054e-01
   1.8500000e+02   1.2810769e-01   1.6225342e-01   6.1256446e-01   1.1298722e+00   1.5742741e-01   1.6036796e-01   9.7173561e-02   6.6819543e-02   7.7697364e-02   2.0297778e-01   2.7589544e-02   7.0880380e-02   9.8174371e-02   1.5653842e-01
   1.9600000e+02   1.4156479e-01   2.1405462e-01   6.5021833e-01   1.3134014e+00   1.7293958e-01   2.0698444e-01   1.2604823e-01   7.9773278e-02   8.1887178e-02   2.8392027e-01   4.2518352e-02   9.5218856e-02   1.6861465e-01   2.1266368e-01
   2.0800000e+02   1.5791770e-01   2.7476526e-01   6.9420818e-01   1.7010216e+00   1.9105588e-01   2.5893180e-01   1.6036901e-01   9.8292996e-02   8.9243052e-02   4.6942910e-01   6.1423832e-02   1.1958241e-01   2.1472578e-01   2.7142966e-01
   2.1900000e+02   1.7352363e-01   3.3038721e-01   7.3122554e-01   2.8021772e+00   2.0770499e-01   3.1083667e-01   1.9153449e-01   1.2178563e-01   9.5542435e-02   9.4117460e-01   8.0540989e-02   1.3734284e-01   1.9598802e-01   3.2984796e-01


==> Data_Simu_4/MSEa_dat/MSEa_rho0.95.dat <==
   1.3000000e+01   3.0969128e-04   1.3577620e-04   1.2995724e-04   1.2028984e-04   1.4850266e-04   1.2495408e-04   1.2559386e-04   1.1595847e-04   1.1731113e-04   1.1656098e-04   2.4343329e-03   1.2522652e-04   1.2129897e-04   1.2392573e-04
   2.5000000e+01   3.7919639e-04   1.5548126e-04   1.3650990e-04   1.2757936e-04   1.6845222e-04   1.3114429e-04   1.3149205e-04   1.2225683e-04   1.2398446e-04   1.2292991e-04   2.4069965e-03   1.2922178e-04   1.2578796e-04   1.3916151e-04
   3.7000000e+01   5.1357054e-04   1.7907384e-04   1.4494965e-04   1.3808326e-04   1.9575903e-04   1.4023712e-04   1.3971499e-04   1.3049732e-04   1.3357106e-04   1.3242533e-04   2.4119459e-03   1.3685349e-04   1.3295390e-04   1.5933375e-04
   4.9000000e+01   8.7784585e-04   2.1230463e-04   1.5837750e-04   1.5387071e-04   2.4302066e-04   1.5230936e-04   1.5094430e-04   1.4161295e-04   1.4488518e-04   1.4353904e-04   2.4046175e-03   1.4732920e-04   1.4244337e-04   1.8663875e-04
   6.1000000e+01   2.1076317e-03   2.4163282e-04   1.6908381e-04   1.6742178e-04   4.0959540e-04   1.6558130e-04   1.6429836e-04   1.5202520e-04   1.5638326e-04   1.5470809e-04   2.4887136e-03   1.5746866e-04   1.5146809e-04   2.1844969e-04
   7.3000000e+01   5.0820371e-03   2.7874563e-04   1.8633856e-04   1.8636678e-04   2.1272335e-03   1.8278094e-04   1.8005791e-04   1.6601622e-04   1.7251129e-04   1.6965772e-04   2.5385023e-03   1.7155510e-04   1.6431789e-04   2.6047974e-04
   8.6000000e+01   9.8906440e-03   3.3252068e-04   5.0096984e-04   2.1610332e-04   8.4542231e-03   2.0653472e-04   2.0466020e-04   1.8453341e-04   2.1764149e-04   1.9012732e-04   2.6104506e-03   1.9048948e-04   1.8186047e-04   3.2915457e-04
   9.8000000e+01   1.5758958e-02   3.9568832e-04   9.5616980e-03   2.6989980e-04   1.7932904e-02   2.3515789e-04   2.3498784e-04   2.0475995e-04   3.3233200e-04   2.1189221e-04   2.6586819e-03   2.1071721e-04   2.0059959e-04   4.3319858e-04
   1.1000000e+02   2.2305589e-02   4.7756083e-04   5.8079688e-02   4.9275281e-04   2.9062148e-02   2.7263998e-04   2.7647266e-04   2.3261109e-04   1.3555608e-03   2.6552621e-04   2.7402612e-03   2.3759345e-04   2.2673421e-04   6.5086721e-04
   1.2200000e+02   2.9570078e-02   5.9989807e-04   1.5120481e-01   6.4533563e-01   4.1763741e-02   3.3028460e-04   3.3836346e-04   3.4508325e-04   4.1363233e-03   1.0588560e-03   2.8968901e-03   2.7057844e-04   2.6031787e-04   1.5115528e-03
   1.3400000e+02   3.7764769e-02   8.7929008e-04   2.5224744e-01   7.2120982e-01   5.5120411e-02   5.1946995e-04   4.7966164e-04   8.9004386e-04   1.2379889e-02   5.9395084e-03   3.0829200e-03   3.1809859e-04   3.0917301e-04   5.9023043e-04
   1.4600000e+02   4.5641786e-02   1.7605936e-03   3.4482365e-01   7.5647326e-01   6.7988609e-02   1.5439609e-03   1.2281276e-03   2.8889305e-03   2.0254459e-02   1.9505639e-02   3.3962115e-03   4.3859746e-04   4.3331760e-04   6.2335710e-04
   1.5900000e+02   5.4828802e-02   6.5980074e-03   4.3056876e-01   8.0169205e-01   8.2329762e-02   8.1429663e-03   5.0712221e-03   9.7188156e-03   3.1516830e-02   4.2194001e-02   3.9332620e-03   8.8149837e-04   9.5240209e-04   4.9434618e-03
   1.7100000e+02   6.3965173e-02   2.0784344e-02   4.9746160e-01   8.5002088e-01   9.5691733e-02   2.7021208e-02   1.5808566e-02   1.9353688e-02   3.9269752e-02   6.7016434e-02   4.8468567e-03   4.2140093e-03   3.9337075e-03   1.9979124e-02
   1.8300000e+02   7.3042162e-02   4.4706197e-02   5.6035906e-01   9.2474797e-01   1.0939340e-01   5.4712857e-02   3.3809798e-02   3.0187534e-02   4.4092321e-02   9.8382824e-02   6.7333767e-03   1.4740860e-02   1.3005788e-02   4.7206028e-02
   1.9500000e+02   8.2222352e-02   7.7684544e-02   6.0734804e-01   1.0342579e+00   1.2315396e-01   8.6757921e-02   5.4427488e-02   3.7794569e-02   4.8493276e-02   1.2903703e-01   1.0367188e-02   3.2544744e-02   3.0263909e-02   8.4128306e-02
   2.0700000e+02   9.1351602e-02   1.1461673e-01   6.4722562e-01   1.1744885e+00   1.3614195e-01   1.2367566e-01   7.7800485e-02   4.5156248e-02   4.9233264e-02   1.7787068e-01   1.7065742e-02   5.1599619e-02   7.2834877e-02   1.2731520e-01
   2.1900000e+02   1.0136089e-01   1.5675042e-01   6.8898441e-01   1.4225141e+00   1.4973700e-01   1.6070867e-01   1.0217337e-01   5.3625376e-02   5.0211765e-02   2.6945033e-01   2.6755888e-02   6.8631677e-02   1.1437690e-01   1.7168956e-01
   2.3200000e+02   1.0999830e-01   2.0758066e-01   7.2792519e-01   2.1497119e+00   1.6196996e-01   2.0349920e-01   1.3075340e-01   6.5850942e-02   4.9452267e-02   5.8435823e-01   4.1385434e-02   7.8824076e-02   8.7934260e-02   2.2335732e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/BMP.dat <==
   5.0000000e-02   1.9443558e-01
   1.0000000e-01   1.7092831e-01
   1.5000000e-01   1.7304788e-01
   2.0000000e-01   1.7663029e-01
   2.5000000e-01   1.8348137e-01
   3.0000000e-01   1.8539985e-01
   3.5000000e-01   1.9411299e-01
   4.0000000e-01   1.9640221e-01
   4.5000000e-01   1.9889413e-01
   4.5695307e-01   2.0000000e-01
   5.0000000e-01   2.1146634e-01
   5.5000000e-01   2.1448078e-01
   6.0000000e-01   2.2296028e-01
   6.5000000e-01   2.2594823e-01
   7.0000000e-01   2.3260408e-01
   7.5000000e-01   2.3625589e-01
   8.0000000e-01   2.3671240e-01
   8.5000000e-01   2.4083523e-01
   9.0000000e-01   2.4639564e-01
   9.3998049e-01   2.5000000e-01
   9.5000000e-01   2.5090698e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/BOMP.dat <==
   5.0000000e-02   2.1193884e-01
   7.2747887e-02   2.0000000e-01
   1.0000000e-01   1.9411920e-01
   1.1033338e-01   2.0000000e-01
   1.5000000e-01   2.2957094e-01
   1.9871543e-01   2.5000000e-01
   2.0000000e-01   2.5052748e-01
   2.5000000e-01   2.6919707e-01
   3.0000000e-01   2.8090857e-01
   3.3118964e-01   3.0000000e-01
   3.5000000e-01   3.1101128e-01
   4.0000000e-01   3.3070806e-01
   4.5000000e-01   3.4713160e-01
   4.5752999e-01   3.5000000e-01
   5.0000000e-01   3.6928938e-01
   5.5000000e-01   3.8524067e-01
   5.8560698e-01   4.0000000e-01
   6.0000000e-01   4.0725256e-01
   6.5000000e-01   4.3287752e-01
   7.0000000e-01   4.4854791e-01
   7.0445227e-01   4.5000000e-01
   7.5000000e-01   4.6921447e-01
   8.0000000e-01   4.9486403e-01
   8.1215865e-01   5.0000000e-01
   8.5000000e-01   5.1759212e-01
   9.0000000e-01   5.3167500e-01
   9.5000000e-01   5.4608755e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/BSP.dat <==
   5.0000000e-02   3.0960394e-01
   5.9220273e-02   3.0000000e-01
   9.8108815e-02   2.5000000e-01
   1.0000000e-01   2.4971998e-01
   1.0065467e-01   2.5000000e-01
   1.5000000e-01   2.6726104e-01
   2.0000000e-01   2.8329560e-01
   2.5000000e-01   2.9147423e-01
   2.7526255e-01   3.0000000e-01
   3.0000000e-01   3.1237793e-01
   3.5000000e-01   3.3163749e-01
   3.9266853e-01   3.5000000e-01
   4.0000000e-01   3.5303417e-01
   4.5000000e-01   3.6095039e-01
   5.0000000e-01   3.7016669e-01
   5.5000000e-01   3.7790080e-01
   6.0000000e-01   3.8612780e-01
   6.5000000e-01   3.8611632e-01
   7.0000000e-01   3.7294958e-01
   7.5000000e-01   3.5345742e-01
   7.6157119e-01   3.5000000e-01
   8.0000000e-01   3.3863589e-01
   8.5000000e-01   3.1914541e-01
   9.0000000e-01   3.0274779e-01
   9.5000000e-01   3.0062628e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/BStOMP.dat <==
   5.0000000e-02   9.2775223e-02
   6.3107034e-02   1.0000000e-01
   7.0273154e-02   1.5000000e-01
   1.0000000e-01   1.9581818e-01
   1.0570263e-01   2.0000000e-01
   1.5000000e-01   2.4486996e-01
   1.5941491e-01   2.5000000e-01
   2.0000000e-01   2.7006397e-01
   2.5000000e-01   2.8121057e-01
   3.0000000e-01   2.9692607e-01
   3.0611639e-01   3.0000000e-01
   3.5000000e-01   3.2604919e-01
   3.9948730e-01   3.5000000e-01
   4.0000000e-01   3.5026014e-01
   4.5000000e-01   3.6424720e-01
   5.0000000e-01   3.8481675e-01
   5.4201855e-01   4.0000000e-01
   5.5000000e-01   4.0388908e-01
   6.0000000e-01   4.2563071e-01
   6.4929845e-01   4.5000000e-01
   6.5000000e-01   4.5042502e-01
   7.0000000e-01   4.7029625e-01
   7.5000000e-01   4.8861354e-01
   7.7557628e-01   5.0000000e-01
   8.0000000e-01   5.1193725e-01
   8.5000000e-01   5.3042268e-01
   8.9665392e-01   5.5000000e-01
   9.0000000e-01   5.5167525e-01
   9.5000000e-01   5.6621754e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/FBMP.dat <==
   1.7300419e-01   5.0000000e-02
   1.5000000e-01   7.4309873e-02
   1.0000000e-01   7.3375942e-02
   5.0000000e-02   9.5921982e-02


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/HTP.dat <==
   5.0000000e-02   2.4636730e-01
   1.0000000e-01   2.3526734e-01
   1.4223996e-01   2.5000000e-01
   1.5000000e-01   2.5212858e-01
   2.0000000e-01   2.6702843e-01
   2.5000000e-01   2.7372997e-01
   3.0000000e-01   2.8054174e-01
   3.4180588e-01   3.0000000e-01
   3.5000000e-01   3.0363800e-01
   4.0000000e-01   3.1556016e-01
   4.5000000e-01   3.2400784e-01
   5.0000000e-01   3.3355620e-01
   5.5000000e-01   3.4065839e-01
   5.7862350e-01   3.5000000e-01
   6.0000000e-01   3.5444695e-01
   6.5000000e-01   3.5307861e-01
   7.0000000e-01   3.5195361e-01
   7.1048044e-01   3.5000000e-01
   7.5000000e-01   3.3614110e-01
   8.0000000e-01   3.2379487e-01
   8.5000000e-01   3.0598592e-01
   8.7041545e-01   3.0000000e-01
   9.0000000e-01   2.9305163e-01
   9.5000000e-01   2.9000627e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/IHTM.dat <==
   5.0000000e-02   2.4160270e-01
   9.3661529e-02   2.0000000e-01
   1.0000000e-01   1.9739922e-01
   1.1202123e-01   2.0000000e-01
   1.5000000e-01   2.1376107e-01
   2.0000000e-01   2.1978559e-01
   2.5000000e-01   2.3456564e-01
   3.0000000e-01   2.3720927e-01
   3.3531260e-01   2.5000000e-01
   3.5000000e-01   2.5679135e-01
   4.0000000e-01   2.7119577e-01
   4.5000000e-01   2.8113486e-01
   5.0000000e-01   2.8878783e-01
   5.4850675e-01   3.0000000e-01
   5.5000000e-01   3.0031600e-01
   6.0000000e-01   3.1157335e-01
   6.5000000e-01   3.1670375e-01
   7.0000000e-01   3.2282297e-01
   7.5000000e-01   3.1782822e-01
   8.0000000e-01   3.1243715e-01
   8.4057887e-01   3.0000000e-01
   8.5000000e-01   2.9733950e-01
   9.0000000e-01   2.8650142e-01
   9.5000000e-01   2.8290034e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/MP.dat <==
   5.0000000e-02   1.7452706e-01
   8.5321994e-02   1.5000000e-01
   1.0000000e-01   1.3793740e-01
   1.5000000e-01   1.3108439e-01
   2.0000000e-01   1.1721508e-01
   2.5000000e-01   1.1769518e-01
   3.0000000e-01   1.1806038e-01
   3.5000000e-01   1.1638194e-01
   4.0000000e-01   1.0875298e-01
   4.5000000e-01   1.0727811e-01
   5.0000000e-01   1.0511351e-01
   5.3803045e-01   1.0000000e-01
   5.5000000e-01   9.7571001e-02
   6.0000000e-01   9.7681522e-02
   6.5000000e-01   9.6326227e-02
   7.0000000e-01   9.2363804e-02
   7.5000000e-01   8.6659173e-02
   8.0000000e-01   8.5519932e-02
   8.5000000e-01   8.4651530e-02
   9.0000000e-01   7.6600938e-02
   9.5000000e-01   7.5643014e-02


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/OMP.dat <==
   5.0000000e-02   1.9773682e-01
   1.0000000e-01   1.8602774e-01
   1.2382150e-01   2.0000000e-01
   1.5000000e-01   2.1860142e-01
   2.0000000e-01   2.3655443e-01
   2.2362390e-01   2.5000000e-01
   2.5000000e-01   2.5861953e-01
   3.0000000e-01   2.6711250e-01
   3.5000000e-01   2.9268677e-01
   3.7273604e-01   3.0000000e-01
   4.0000000e-01   3.0825237e-01
   4.5000000e-01   3.2472997e-01
   5.0000000e-01   3.3412697e-01
   5.5000000e-01   3.4623432e-01
   5.7687364e-01   3.5000000e-01
   6.0000000e-01   3.5348700e-01
   6.5000000e-01   3.6131547e-01
   7.0000000e-01   3.6799706e-01
   7.5000000e-01   3.7142887e-01
   8.0000000e-01   3.7858384e-01
   8.5000000e-01   3.7770005e-01
   9.0000000e-01   3.8395819e-01
   9.5000000e-01   3.8426639e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/SBR.dat <==
   7.7236906e-01   5.0000000e-02
   7.5000000e-01   5.3482771e-02
   7.0000000e-01   6.2462671e-02
   6.5000000e-01   6.5535552e-02
   6.0000000e-01   7.5134517e-02
   5.5000000e-01   7.7424252e-02
   5.0000000e-01   9.1251995e-02
   4.5306474e-01   1.0000000e-01
   4.5000000e-01   1.0094105e-01
   4.0000000e-01   1.2132807e-01
   3.5000000e-01   1.4697242e-01
   3.4423393e-01   1.5000000e-01
   3.0000000e-01   1.8762404e-01
   2.8645332e-01   2.0000000e-01
   2.5000000e-01   2.1902631e-01
   2.0000000e-01   2.1287632e-01
   1.5000000e-01   2.1321209e-01
   1.2569434e-01   2.0000000e-01
   1.0000000e-01   1.9030687e-01
   7.3240460e-02   2.0000000e-01
   5.0000000e-02   2.1569286e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/SOBAP.dat <==
   5.0000000e-02   2.2034035e-01
   1.0000000e-01   2.1590082e-01
   1.4035100e-01   2.5000000e-01
   1.5000000e-01   2.5547871e-01
   2.0000000e-01   2.8290055e-01
   2.5000000e-01   2.9629814e-01
   2.5874187e-01   3.0000000e-01
   3.0000000e-01   3.3141959e-01
   3.4020581e-01   3.5000000e-01
   3.5000000e-01   3.5404402e-01
   4.0000000e-01   3.8013937e-01
   4.5000000e-01   3.9764119e-01
   4.5642965e-01   4.0000000e-01
   5.0000000e-01   4.1786129e-01
   5.5000000e-01   4.4023409e-01
   5.7349998e-01   4.5000000e-01
   6.0000000e-01   4.6515050e-01
   6.5000000e-01   4.8927776e-01
   6.6925994e-01   5.0000000e-01
   7.0000000e-01   5.1743795e-01
   7.5000000e-01   5.3543412e-01
   7.7640771e-01   5.5000000e-01
   8.0000000e-01   5.6456964e-01
   8.5000000e-01   5.8507401e-01
   8.7249838e-01   6.0000000e-01
   9.0000000e-01   6.1971421e-01
   9.4943975e-01   6.5000000e-01
   9.5000000e-01   6.5031679e-01


==> Data_Simu_4/Nbr_fd_dat/CT_Nbr_fd-2/SP.dat <==
   5.0000000e-02   2.4960123e-01
   1.0000000e-01   2.3128108e-01
   1.5000000e-01   2.4557409e-01
   1.6395139e-01   2.5000000e-01
   2.0000000e-01   2.6094300e-01
   2.5000000e-01   2.7049957e-01
   3.0000000e-01   2.7867616e-01
   3.4206712e-01   3.0000000e-01
   3.5000000e-01   3.0403528e-01
   4.0000000e-01   3.1842885e-01
   4.5000000e-01   3.2611296e-01
   5.0000000e-01   3.3586106e-01
   5.5000000e-01   3.3623153e-01
   6.0000000e-01   3.3804439e-01
   6.5000000e-01   3.2452097e-01
   7.0000000e-01   3.1204738e-01
   7.3849486e-01   3.0000000e-01
   7.5000000e-01   2.9664723e-01
   8.0000000e-01   2.8295271e-01
   8.5000000e-01   2.7174875e-01
   9.0000000e-01   2.6183245e-01
   9.5000000e-01   2.5422614e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.05.dat <==
   1.0000000e+00   1.5281046e-03   1.5176471e-03   1.4613072e-02   1.1111111e-04   7.8431373e-06   7.8431373e-06   1.6993464e-05   1.1111111e-04   1.0588235e-04   1.1111111e-04   1.8619608e-01   5.2287582e-06   6.7660131e-03   3.8692810e-04
   2.0000000e+00   5.8779528e-03   3.8845144e-03   1.7019685e-02   9.5669291e-04   2.7152231e-03   2.4055118e-03   2.9363517e-02   1.0787402e-03   1.8648294e-03   1.7007874e-03   1.7543307e-01   2.1286089e-03   1.0353018e-02   2.6916010e-03
   2.0000000e+00   5.8779528e-03   3.8845144e-03   1.7019685e-02   9.5669291e-04   2.7152231e-03   2.4055118e-03   2.9363517e-02   1.0787402e-03   1.8648294e-03   1.7007874e-03   1.7543307e-01   2.1286089e-03   1.0353018e-02   2.6916010e-03
   3.0000000e+00   1.7364954e-02   1.0458498e-02   1.6678524e-02   4.7022398e-03   1.1773386e-02   8.6218709e-03   5.1998682e-02   4.0803689e-03   6.3451910e-03   5.5046113e-03   1.6986034e-01   7.6218709e-03   1.9080369e-02   8.1739130e-03
   4.0000000e+00   2.7373016e-02   1.8321429e-02   1.5515873e-02   1.0060847e-02   2.0912698e-02   1.6043651e-02   7.1199735e-02   9.1851852e-03   1.0961640e-02   1.0478836e-02   1.7126852e-01   1.4858466e-02   4.4566138e-02   1.5539683e-02
   4.0000000e+00   2.7373016e-02   1.8321429e-02   1.5515873e-02   1.0060847e-02   2.0912698e-02   1.6043651e-02   7.1199735e-02   9.1851852e-03   1.0961640e-02   1.0478836e-02   1.7126852e-01   1.4858466e-02   4.4566138e-02   1.5539683e-02
   5.0000000e+00   3.3143426e-02   2.3986720e-02   1.4711819e-02   1.4871182e-02   2.6697211e-02   2.1610890e-02   8.0324037e-02   1.4297477e-02   1.5071713e-02   1.5014608e-02   1.6648207e-01   2.0312085e-02   7.4556441e-02   2.1505976e-02
   6.0000000e+00   3.6244000e-02   2.7244000e-02   1.3857333e-02   1.9437333e-02   2.9729333e-02   2.4741333e-02   6.8561333e-02   1.8992000e-02   1.8962667e-02   1.9278667e-02   1.6668000e-01   2.3786667e-02   9.4714667e-02   2.4856000e-02
   6.0000000e+00   3.6244000e-02   2.7244000e-02   1.3857333e-02   1.9437333e-02   2.9729333e-02   2.4741333e-02   6.8561333e-02   1.8992000e-02   1.8962667e-02   1.9278667e-02   1.6668000e-01   2.3786667e-02   9.4714667e-02   2.4856000e-02
   7.0000000e+00   3.8497992e-02   2.9095047e-02   1.3904953e-02   2.4840696e-02   3.2078983e-02   2.6704150e-02   7.5029451e-02   2.3404284e-02   2.2847390e-02   2.3357430e-02   1.6525167e-01   2.5947791e-02   8.1113788e-02   2.7049531e-02
   8.0000000e+00   3.9887097e-02   3.0055108e-02   1.3072581e-02   2.9076613e-02   3.3485215e-02   2.7889785e-02   7.5411290e-02   2.7407258e-02   2.6594086e-02   2.7284946e-02   1.6490860e-01   2.7119624e-02   4.9856183e-02   2.8272849e-02
   8.0000000e+00   3.9887097e-02   3.0055108e-02   1.3072581e-02   2.9076613e-02   3.3485215e-02   2.7889785e-02   7.5411290e-02   2.7407258e-02   2.6594086e-02   2.7284946e-02   1.6490860e-01   2.7119624e-02   4.9856183e-02   2.8272849e-02
   9.0000000e+00   4.1026991e-02   3.0947368e-02   1.2950067e-02   3.3113360e-02   3.4711201e-02   2.8815115e-02   7.7735493e-02   3.1693657e-02   3.0589744e-02   3.1238866e-02   1.6505938e-01   2.7970310e-02   3.5597841e-02   2.9091768e-02
   9.0000000e+00   4.1026991e-02   3.0947368e-02   1.2950067e-02   3.3113360e-02   3.4711201e-02   2.8815115e-02   7.7735493e-02   3.1693657e-02   3.0589744e-02   3.1238866e-02   1.6505938e-01   2.7970310e-02   3.5597841e-02   2.9091768e-02
   1.0000000e+01   4.2212737e-02   3.1547425e-02   1.2291328e-02   3.7120596e-02   3.5825203e-02   2.9531165e-02   7.3957995e-02   3.5481030e-02   3.4439024e-02   3.5060976e-02   1.6403659e-01   2.8668022e-02   3.3821138e-02   2.9716802e-02
   1.1000000e+01   4.2726531e-02   3.2082993e-02   1.2629932e-02   4.1029932e-02   3.6450340e-02   3.0099320e-02   7.5303401e-02   3.9634014e-02   3.8262585e-02   3.8495238e-02   1.6235782e-01   2.9276190e-02   3.4133333e-02   3.0310204e-02
   1.1000000e+01   4.2726531e-02   3.2082993e-02   1.2629932e-02   4.1029932e-02   3.6450340e-02   3.0099320e-02   7.5303401e-02   3.9634014e-02   3.8262585e-02   3.8495238e-02   1.6235782e-01   2.9276190e-02   3.4133333e-02   3.0310204e-02
   1.2000000e+01   4.3371585e-02   3.2337432e-02   1.2943989e-02   4.5020492e-02   3.7047814e-02   3.0314208e-02   7.7088798e-02   4.3416667e-02   4.1833333e-02   4.1838798e-02   1.6282377e-01   2.9595628e-02   3.4465847e-02   3.0516393e-02
   1.3000000e+01   4.4068587e-02   3.2694102e-02   1.2179698e-02   4.7919067e-02   3.7706447e-02   3.0790123e-02   7.7661180e-02   4.7499314e-02   4.5570645e-02   4.4832647e-02   1.6234842e-01   3.0067215e-02   3.4964335e-02   3.0902606e-02


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.1.dat <==
   2.0000000e+00   2.6102362e-03   1.6732283e-03   3.6741470e-02   2.4278215e-04   1.4173228e-04   8.3989501e-05   5.2493438e-05   2.5459318e-04   3.3464567e-04   3.3333333e-04   4.2171391e-01   3.9370079e-05   9.4133858e-03   1.1509186e-03
   3.0000000e+00   4.9934124e-03   1.9354414e-03   4.0988142e-02   5.4940711e-04   1.0052701e-03   4.8748353e-04   4.8221344e-04   5.5731225e-04   1.1343874e-03   6.9301713e-04   4.1335441e-01   4.2160738e-04   1.0712780e-02   1.8326746e-03
   4.0000000e+00   1.2470899e-02   4.1322751e-03   4.3894180e-02   1.5066138e-03   5.1005291e-03   2.6375661e-03   2.0608466e-03   1.4007937e-03   3.0013228e-03   1.8359788e-03   4.1099603e-01   1.6428571e-03   1.0657407e-02   3.8082011e-03
   6.0000000e+00   3.9678667e-02   1.4088000e-02   4.4690667e-02   6.8880000e-03   2.5477333e-02   1.1944000e-02   1.1550667e-02   5.5253333e-03   1.0682667e-02   6.6680000e-03   4.1719733e-01   8.3133333e-03   1.7333333e-02   1.2613333e-02
   7.0000000e+00   5.2792503e-02   2.2674699e-02   4.3360107e-02   1.2499331e-02   3.7437751e-02   1.9875502e-02   2.0809906e-02   1.0033467e-02   1.5891566e-02   1.1844712e-02   4.2146319e-01   1.4860776e-02   3.0878179e-02   2.0997323e-02
   8.0000000e+00   6.3016129e-02   3.1848118e-02   4.1247312e-02   1.7409946e-02   4.7462366e-02   2.8501344e-02   3.1115591e-02   1.4563172e-02   2.0104839e-02   1.6712366e-02   4.2359140e-01   2.2232527e-02   5.5740591e-02   2.9145161e-02
   9.0000000e+00   7.1804318e-02   4.0608637e-02   3.9218623e-02   2.2904184e-02   5.5858300e-02   3.6848853e-02   4.2257760e-02   1.9937922e-02   2.4264507e-02   2.2178138e-02   4.2526316e-01   3.0747638e-02   8.1777328e-02   3.8291498e-02
   1.1000000e+01   8.1034014e-02   5.0555102e-02   3.6351020e-02   3.2429932e-02   6.4711565e-02   4.6722449e-02   5.6444898e-02   3.0736054e-02   3.1953741e-02   3.1798639e-02   4.2675510e-01   4.2361905e-02   1.3453878e-01   4.9642177e-02
   1.2000000e+01   8.4173497e-02   5.3375683e-02   3.5897541e-02   3.7372951e-02   6.7948087e-02   4.9603825e-02   6.0822404e-02   3.5169399e-02   3.5677596e-02   3.6081967e-02   4.2644672e-01   4.5872951e-02   1.5304781e-01   5.3280055e-02
   1.3000000e+01   8.6529492e-02   5.5344307e-02   3.5246914e-02   4.4161866e-02   7.0347051e-02   5.1768176e-02   6.4203018e-02   4.0054870e-02   3.9744856e-02   4.0562414e-02   4.2658162e-01   4.8861454e-02   1.6716872e-01   5.5903978e-02
   1.5000000e+01   9.0033195e-02   5.8045643e-02   3.4235131e-02   5.2615491e-02   7.3980636e-02   5.4669433e-02   6.9961272e-02   4.8076072e-02   4.6839557e-02   4.8652835e-02   4.2626694e-01   5.2024896e-02   1.5281604e-01   5.9017981e-02
   1.6000000e+01   9.1527778e-02   5.9055556e-02   3.3243056e-02   5.6719444e-02   7.5391667e-02   5.5791667e-02   7.1715278e-02   5.2529167e-02   5.0784722e-02   5.2630556e-02   4.2701250e-01   5.3179167e-02   1.1827917e-01   5.9694444e-02
   1.7000000e+01   9.3246862e-02   6.0032078e-02   3.3605300e-02   6.0767085e-02   7.7292887e-02   5.6789400e-02   7.3899582e-02   5.6433752e-02   5.4511855e-02   5.6705718e-02   4.2798745e-01   5.4099024e-02   8.8931660e-02   6.0820084e-02
   1.8000000e+01   9.4147059e-02   6.0578431e-02   3.2991597e-02   6.4942577e-02   7.8147059e-02   5.7420168e-02   7.5421569e-02   6.0607843e-02   5.8438375e-02   6.0494398e-02   4.2788235e-01   5.4869748e-02   7.2899160e-02   6.1336134e-02
   2.0000000e+01   9.5935028e-02   6.1584746e-02   3.3290960e-02   7.2963277e-02   8.0104520e-02   5.8538136e-02   7.7487288e-02   6.8293785e-02   6.5806497e-02   6.8072034e-02   4.2727401e-01   5.6019774e-02   6.6504237e-02   6.2480226e-02
   2.1000000e+01   9.7499291e-02   6.2114894e-02   3.2321986e-02   7.6730496e-02   8.1521986e-02   5.9171631e-02   7.9163121e-02   7.2178723e-02   6.9276596e-02   7.1496454e-02   4.2855461e-01   5.6758865e-02   6.6978723e-02   6.3082270e-02
   2.2000000e+01   9.8414530e-02   6.2754986e-02   3.2552707e-02   8.0719373e-02   8.2636752e-02   5.9864672e-02   8.1413105e-02   7.5883191e-02   7.3129630e-02   7.5135328e-02   4.2779345e-01   5.7351852e-02   6.7370370e-02   6.3720798e-02
   2.4000000e+01   1.0043534e-01   6.3711207e-02   3.1781609e-02   8.8791667e-02   8.4566092e-02   6.0935345e-02   8.3238506e-02   8.3704023e-02   8.0607759e-02   8.1525862e-02   4.2965948e-01   5.8396552e-02   6.8443966e-02   6.4580460e-02
   2.5000000e+01   1.0100144e-01   6.3972583e-02   3.1483405e-02   9.2913420e-02   8.5075036e-02   6.1154401e-02   8.4077922e-02   8.7591631e-02   8.4190476e-02   8.4357864e-02   4.2715152e-01   5.8662338e-02   6.8881674e-02   6.5067821e-02


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.15.dat <==
   2.0000000e+00   2.6286089e-03   1.9094488e-03   3.5834646e-02   2.1128609e-04   9.1863517e-06   1.3123360e-05   5.2493438e-06   2.0866142e-04   2.4278215e-04   2.2309711e-04   4.7823622e-01   1.3123360e-05   8.9343832e-03   1.3438320e-03
   4.0000000e+00   4.5529101e-03   1.4775132e-03   4.3694444e-02   5.1851852e-04   1.8650794e-04   8.7301587e-05   1.9841270e-05   4.6957672e-04   6.5476190e-04   5.1455026e-04   4.7072487e-01   6.4814815e-05   1.1264550e-02   2.4140212e-03
   6.0000000e+00   1.6141333e-02   1.9640000e-03   4.9812000e-02   1.2466667e-03   4.8240000e-03   6.6266667e-04   3.9866667e-04   1.0413333e-03   2.4906667e-03   1.1880000e-03   4.7036267e-01   2.9333333e-04   1.1632000e-02   3.7613333e-03
   8.0000000e+00   4.5614247e-02   6.8615591e-03   5.4481183e-02   4.1236559e-03   2.3454301e-02   5.0564516e-03   3.2634409e-03   2.9811828e-03   8.1169355e-03   3.6653226e-03   4.7277016e-01   2.6801075e-03   1.2509409e-02   8.0282258e-03
   1.0000000e+01   7.8857724e-02   1.8884824e-02   5.3792683e-02   1.0898374e-02   5.0441734e-02   1.6017615e-02   1.1365854e-02   7.7737127e-03   1.7322493e-02   9.6937669e-03   4.8076152e-01   9.0962060e-03   1.6715447e-02   1.8432249e-02
   1.2000000e+01   1.0422268e-01   3.6535519e-02   4.9909836e-02   2.1806011e-02   7.3920765e-02   3.2207650e-02   2.7424863e-02   1.6122951e-02   2.7475410e-02   2.0127049e-02   4.8457650e-01   2.1592896e-02   3.7577869e-02   3.4375683e-02
   1.4000000e+01   1.2233609e-01   5.8023416e-02   4.4517906e-02   3.3035813e-02   9.1362259e-02   5.2779614e-02   4.7643251e-02   2.7341598e-02   3.6038567e-02   3.1438017e-02   4.8687741e-01   3.9132231e-02   9.2362259e-02   5.6500000e-02
   1.6000000e+01   1.3337778e-01   7.1045833e-02   4.2393056e-02   4.3622222e-02   1.0174444e-01   6.5530556e-02   6.2926389e-02   3.9170833e-02   4.3770833e-02   4.2123611e-02   4.9003889e-01   5.5022222e-02   1.5191944e-01   7.2312500e-02
   1.8000000e+01   1.4159804e-01   7.9691877e-02   4.0368347e-02   5.4401961e-02   1.0975490e-01   7.4383754e-02   7.3291317e-02   4.9238095e-02   5.1361345e-02   5.1176471e-02   4.8995938e-01   6.6477591e-02   1.9556583e-01   8.2656863e-02
   2.0000000e+01   1.4607910e-01   8.3484463e-02   3.9235876e-02   6.7570621e-02   1.1422599e-01   7.8454802e-02   7.9056497e-02   5.8358757e-02   5.8676554e-02   5.9608757e-02   4.8969633e-01   7.2556497e-02   2.1845480e-01   8.7080508e-02
   2.2000000e+01   1.5134900e-01   8.6719373e-02   3.7404558e-02   7.5578348e-02   1.1902849e-01   8.1914530e-02   8.3138177e-02   6.7508547e-02   6.5947293e-02   6.8319088e-02   4.9143305e-01   7.6609687e-02   2.2754701e-01   9.0779202e-02
   2.4000000e+01   1.5516810e-01   8.9173851e-02   3.6854885e-02   8.3622126e-02   1.2316092e-01   8.4627874e-02   8.5941092e-02   7.5859195e-02   7.3682471e-02   7.6369253e-02   4.9147414e-01   7.9212644e-02   2.0602155e-01   9.3466954e-02
   2.5000000e+01   1.5666378e-01   8.9613276e-02   3.5953824e-02   8.7731602e-02   1.2462338e-01   8.5138528e-02   8.6851371e-02   7.9681097e-02   7.7167388e-02   8.0418470e-02   4.9171573e-01   8.0132756e-02   1.7384848e-01   9.3898990e-02
   2.7000000e+01   1.5886754e-01   9.0925764e-02   3.6285298e-02   9.5861718e-02   1.2717176e-01   8.6685590e-02   8.8633188e-02   8.7547307e-02   8.4404658e-02   8.8183406e-02   4.9342213e-01   8.1675400e-02   1.2148035e-01   9.5541485e-02
   2.9000000e+01   1.6243025e-01   9.2581498e-02   3.5265786e-02   1.0398678e-01   1.3046843e-01   8.8552129e-02   9.0157122e-02   9.5080764e-02   9.1973568e-02   9.5935389e-02   4.9193979e-01   8.2839941e-02   1.0330837e-01   9.7016153e-02
   3.1000000e+01   1.6424000e-01   9.3552593e-02   3.4709630e-02   1.1180889e-01   1.3240296e-01   8.9571852e-02   9.1794074e-02   1.0313630e-01   9.9346667e-02   1.0369481e-01   4.9137185e-01   8.4613333e-02   1.0154222e-01   9.8197037e-02
   3.3000000e+01   1.6536954e-01   9.4276532e-02   3.5031390e-02   1.2010912e-01   1.3432287e-01   9.0417040e-02   9.3228700e-02   1.1082362e-01   1.0660854e-01   1.1079389e-01   4.9288158e-01   8.5512373e-02   1.0226707e-01   9.9119581e-02
   3.5000000e+01   1.6795526e-01   9.4844646e-02   3.3886878e-02   1.2834691e-01   1.3631071e-01   9.1223228e-02   9.3996414e-02   1.1825339e-01   1.1404764e-01   1.1726287e-01   4.9169299e-01   8.6703663e-02   1.0297106e-01   9.9930618e-02
   3.7000000e+01   1.6896579e-01   9.5843227e-02   3.3879756e-02   1.3661644e-01   1.3743379e-01   9.2226788e-02   9.5121365e-02   1.2608524e-01   1.2146439e-01   1.2327806e-01   4.9197148e-01   8.7571898e-02   1.0378114e-01   1.0066362e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.2.dat <==
   3.0000000e+00   3.2371542e-03   1.9617918e-03   3.7113307e-02   3.3465086e-04   1.4492754e-05   2.3715415e-05   7.9051383e-06   3.0961792e-04   3.3992095e-04   3.2279315e-04   5.2916469e-01   2.7667984e-05   1.1413702e-02   2.0843215e-03
   6.0000000e+00   7.2920000e-03   1.3840000e-03   4.5510667e-02   7.3466667e-04   4.1600000e-04   5.7333333e-05   4.5333333e-05   6.2800000e-04   8.0133333e-04   6.4000000e-04   5.2359333e-01   3.6000000e-05   1.2097333e-02   3.8026667e-03
   8.0000000e+00   1.8247312e-02   1.6129032e-03   5.1825269e-02   1.2688172e-03   3.3266129e-03   3.5887097e-04   1.5053763e-04   1.0201613e-03   1.8870968e-03   1.1344086e-03   5.2378226e-01   1.7338710e-04   1.2275538e-02   5.0147849e-03
   1.1000000e+01   6.0961905e-02   5.3197279e-03   5.7971429e-02   3.3632653e-03   2.6270748e-02   3.6802721e-03   1.5170068e-03   2.3945578e-03   7.3673469e-03   2.9510204e-03   5.2602585e-01   9.2925170e-04   1.3197279e-02   8.6952381e-03
   1.3000000e+01   1.0173800e-01   1.2613169e-02   5.9559671e-02   8.0068587e-03   5.7809328e-02   9.8765432e-03   5.7585734e-03   5.1248285e-03   1.5945130e-02   6.9163237e-03   5.2908093e-01   4.0617284e-03   1.4390947e-02   1.4964335e-02
   1.6000000e+01   1.5062500e-01   3.7445833e-02   5.5326389e-02   2.2108333e-02   1.0089722e-01   3.2062500e-02   2.2783333e-02   1.3984722e-02   3.2140278e-02   2.0419444e-02   5.3676250e-01   1.5972222e-02   2.3333333e-02   3.6395833e-02
   1.8000000e+01   1.7217087e-01   5.7396359e-02   5.1537815e-02   3.4831933e-02   1.2039076e-01   5.0812325e-02   3.9837535e-02   2.4229692e-02   4.1515406e-02   3.1680672e-02   5.4003221e-01   2.9088235e-02   4.7107843e-02   5.6197479e-02
   2.1000000e+01   1.9230496e-01   8.7465248e-02   4.4948936e-02   5.2649645e-02   1.3918156e-01   7.9906383e-02   7.1321986e-02   4.2638298e-02   5.4090780e-02   4.9563121e-02   5.4185532e-01   5.7534752e-02   1.3703262e-01   8.9971631e-02
   2.4000000e+01   2.0610632e-01   1.0432759e-01   4.1711207e-02   6.9787356e-02   1.5242960e-01   9.6982759e-02   9.3083333e-02   6.0589080e-02   6.5468391e-02   6.4386494e-02   5.4071983e-01   8.1530172e-02   2.1617098e-01   1.1041954e-01
   2.6000000e+01   2.1342174e-01   1.1017681e-01   3.9739130e-02   8.6484058e-02   1.5902754e-01   1.0328986e-01   1.0144783e-01   7.0752174e-02   7.2971014e-02   7.3366667e-02   5.4278986e-01   9.1498551e-02   2.5005217e-01   1.1755072e-01
   2.9000000e+01   2.2080323e-01   1.1561674e-01   3.7650514e-02   9.8290749e-02   1.6671806e-01   1.0919971e-01   1.0788840e-01   8.4512482e-02   8.3888399e-02   8.6302496e-02   5.4301028e-01   9.9653451e-02   2.7337151e-01   1.2314831e-01
   3.1000000e+01   2.2450519e-01   1.1770370e-01   3.7671111e-02   1.0620889e-01   1.7107259e-01   1.1151259e-01   1.1066815e-01   9.2127407e-02   9.1008889e-02   9.4303704e-02   5.4362963e-01   1.0258370e-01   2.7587259e-01   1.2594370e-01
   3.4000000e+01   2.3050150e-01   1.2045045e-01   3.6160661e-02   1.1842492e-01   1.7635135e-01   1.1484835e-01   1.1463964e-01   1.0479880e-01   1.0228679e-01   1.0691742e-01   5.4469369e-01   1.0622372e-01   2.3659910e-01   1.2913363e-01
   3.6000000e+01   2.3421160e-01   1.2251970e-01   3.5416667e-02   1.2660455e-01   1.8017121e-01   1.1685000e-01   1.1652194e-01   1.1306818e-01   1.0951724e-01   1.1511599e-01   5.4341850e-01   1.0869279e-01   1.8026646e-01   1.3075758e-01
   3.9000000e+01   2.3736866e-01   1.2406605e-01   3.5145929e-02   1.3856682e-01   1.8402458e-01   1.1877266e-01   1.1877112e-01   1.2435637e-01   1.2014593e-01   1.2659601e-01   5.4396006e-01   1.1060369e-01   1.4168664e-01   1.3287558e-01
   4.1000000e+01   2.4013023e-01   1.2513953e-01   3.4793798e-02   1.4727752e-01   1.8642946e-01   1.2011163e-01   1.2029922e-01   1.3265426e-01   1.2784651e-01   1.3494419e-01   5.4419690e-01   1.1184651e-01   1.3697519e-01   1.3404806e-01
   4.4000000e+01   2.4360849e-01   1.2654088e-01   3.4578616e-02   1.5957390e-01   1.9000786e-01   1.2150786e-01   1.2235220e-01   1.4364465e-01   1.3895597e-01   1.4622642e-01   5.4410535e-01   1.1374371e-01   1.3810535e-01   1.3613679e-01
   4.7000000e+01   2.4666288e-01   1.2805263e-01   3.3326954e-02   1.7192823e-01   1.9307177e-01   1.2339713e-01   1.2360230e-01   1.5532536e-01   1.4976888e-01   1.5585435e-01   5.4350012e-01   1.1490066e-01   1.3939502e-01   1.3734769e-01
   4.9000000e+01   2.4749919e-01   1.2876812e-01   3.3921095e-02   1.8095813e-01   1.9431723e-01   1.2401771e-01   1.2452496e-01   1.6357327e-01   1.5766828e-01   1.6272625e-01   5.4565217e-01   1.1602576e-01   1.3996135e-01   1.3822061e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.25.dat <==
   4.0000000e+00   3.6600529e-03   1.9166667e-03   3.7456349e-02   4.1931217e-04   2.2486772e-05   2.6455026e-05   1.5873016e-05   3.6772487e-04   4.0608466e-04   3.7962963e-04   5.7685185e-01   2.7777778e-05   1.1841270e-02   2.9047619e-03
   7.0000000e+00   6.7282463e-03   1.3253012e-03   4.5420348e-02   9.1030790e-04   1.2315930e-04   2.8112450e-05   1.6064257e-05   7.8313253e-04   8.6746988e-04   8.0589023e-04   5.7141767e-01   4.8192771e-05   1.2504685e-02   4.7322624e-03
   1.0000000e+01   2.0615176e-02   1.2181572e-03   5.2144986e-02   1.4878049e-03   2.5460705e-03   1.7479675e-04   3.3875339e-05   1.2005420e-03   1.6951220e-03   1.2777778e-03   5.6981978e-01   1.7073171e-04   1.3123306e-02   6.5542005e-03
   1.3000000e+01   6.1489712e-02   1.8806584e-03   5.8408779e-02   2.3772291e-03   1.9639232e-02   6.7489712e-04   4.1989259e-04   1.7681756e-03   4.5379089e-03   2.2640720e-03   5.6931715e-01   3.0410825e-04   1.3662551e-02   8.4293553e-03
   1.6000000e+01   1.2795000e-01   7.7166667e-03   6.3063889e-02   5.9777778e-03   6.6213889e-02   5.2138889e-03   3.3541667e-03   3.8388889e-03   1.4230556e-02   5.3500000e-03   5.7024167e-01   1.7791667e-03   1.4495833e-02   1.3206944e-02
   2.0000000e+01   1.9952260e-01   3.4707627e-02   6.0347458e-02   2.0968927e-02   1.2667514e-01   2.8433616e-02   1.9302260e-02   1.2175141e-02   3.5183616e-02   1.9985876e-02   5.7757203e-01   1.1480226e-02   2.1201977e-02   3.4391243e-02
   2.3000000e+01   2.3255508e-01   6.6841202e-02   5.3374821e-02   4.1092990e-02   1.5709585e-01   5.8314735e-02   4.7397711e-02   2.6253219e-02   5.0841202e-02   3.8612303e-02   5.8153219e-01   2.9432046e-02   4.3291845e-02   6.7258941e-02
   2.6000000e+01   2.5284058e-01   9.9789855e-02   4.7576812e-02   5.9878261e-02   1.7530870e-01   8.9946377e-02   7.8182609e-02   4.5666667e-02   6.3068116e-02   5.5850725e-02   5.8378986e-01   5.5769565e-02   1.0350000e-01   1.0176522e-01
   2.9000000e+01   2.6859471e-01   1.2276358e-01   4.4324523e-02   7.9411160e-02   1.9026579e-01   1.1310573e-01   1.0665492e-01   6.5110132e-02   7.5245228e-02   7.2121880e-02   5.8587959e-01   8.6625551e-02   2.1083847e-01   1.3027460e-01
   3.2000000e+01   2.7975446e-01   1.3458333e-01   4.1302083e-02   1.0554762e-01   2.0133333e-01   1.2550298e-01   1.2076042e-01   8.1982143e-02   8.6732143e-02   8.6657738e-02   5.8549405e-01   1.0575744e-01   2.7500595e-01   1.4488988e-01
   3.6000000e+01   2.9214697e-01   1.4324697e-01   3.8384848e-02   1.2066667e-01   2.1276515e-01   1.3506212e-01   1.3127424e-01   1.0023182e-01   1.0086364e-01   1.0343485e-01   5.8615000e-01   1.2031515e-01   3.1183636e-01   1.5443030e-01
   3.9000000e+01   2.9926267e-01   1.4685253e-01   3.7861751e-02   1.3334255e-01   2.2034255e-01   1.3908295e-01   1.3689708e-01   1.1403533e-01   1.1260522e-01   1.1730108e-01   5.8564055e-01   1.2695238e-01   3.1950538e-01   1.5880799e-01
   4.2000000e+01   3.0418692e-01   1.4950312e-01   3.6168224e-02   1.4614486e-01   2.2478972e-01   1.4227414e-01   1.4070093e-01   1.2595639e-01   1.2310748e-01   1.2942835e-01   5.8613551e-01   1.3059813e-01   3.0392212e-01   1.6217290e-01
   4.5000000e+01   3.1018009e-01   1.5207899e-01   3.5924171e-02   1.5824645e-01   2.3097630e-01   1.4493839e-01   1.4361453e-01   1.3842338e-01   1.3433649e-01   1.4223539e-01   5.8617062e-01   1.3386888e-01   2.3530648e-01   1.6519905e-01
   4.8000000e+01   3.1436538e-01   1.5426923e-01   3.5440705e-02   1.7075962e-01   2.3549199e-01   1.4764263e-01   1.4672596e-01   1.4980609e-01   1.4562019e-01   1.5409295e-01   5.8671635e-01   1.3641987e-01   1.7962821e-01   1.6762660e-01
   5.2000000e+01   3.1934150e-01   1.5615033e-01   3.3990196e-02   1.8716340e-01   2.4058987e-01   1.4991993e-01   1.4900817e-01   1.6516503e-01   1.5990359e-01   1.7037255e-01   5.8712418e-01   1.3865686e-01   1.7126307e-01   1.6977124e-01
   5.5000000e+01   3.2267662e-01   1.5792703e-01   3.3265340e-02   2.0010116e-01   2.4462687e-01   1.5190713e-01   1.5132670e-01   1.7695357e-01   1.7136816e-01   1.8164677e-01   5.8654063e-01   1.3997512e-01   1.7283748e-01   1.7172471e-01
   5.8000000e+01   3.2541077e-01   1.5924242e-01   3.4048822e-02   2.1305051e-01   2.4725926e-01   1.5333502e-01   1.5210606e-01   1.8920875e-01   1.8281145e-01   1.9270034e-01   5.8696465e-01   1.4181650e-01   1.7401178e-01   1.7306229e-01
   6.1000000e+01   3.2822564e-01   1.5995214e-01   3.3158974e-02   2.2655043e-01   2.5019145e-01   1.5442735e-01   1.5368718e-01   1.9988889e-01   1.9333333e-01   2.0077607e-01   5.8800684e-01   1.4286154e-01   1.7487009e-01   1.7416752e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.3.dat <==
   4.0000000e+00   3.5714286e-03   2.0000000e-03   3.5363757e-02   4.0740741e-04   1.3227513e-05   2.1164021e-05   6.6137566e-06   3.7037037e-04   4.0343915e-04   3.8359788e-04   6.2743915e-01   2.6455026e-05   1.1604497e-02   3.0277778e-03
   8.0000000e+00   6.6088710e-03   1.3158602e-03   4.4568548e-02   1.0698925e-03   5.7795699e-05   4.7043011e-05   3.2258065e-05   9.0591398e-04   9.5564516e-04   9.1666667e-04   6.2090323e-01   8.1989247e-05   1.2870968e-02   5.7002688e-03
   1.2000000e+01   2.0801913e-02   9.9453552e-04   5.1864754e-02   1.7199454e-03   1.3606557e-03   3.1420765e-05   2.8688525e-05   1.3524590e-03   1.6598361e-03   1.3907104e-03   6.1749590e-01   7.7868852e-05   1.3838798e-02   8.2445355e-03
   1.6000000e+01   7.9580556e-02   1.6500000e-03   5.8859722e-02   2.5819444e-03   2.2765278e-02   4.9444444e-04   5.8333333e-05   2.0305556e-03   3.8930556e-03   2.1833333e-03   6.1509722e-01   1.5972222e-04   1.4354167e-02   1.0655556e-02
   2.0000000e+01   1.7055367e-01   6.2697740e-03   6.5574859e-02   5.1525424e-03   8.2783898e-02   3.7937853e-03   1.5960452e-03   3.3516949e-03   1.3830508e-02   4.9533898e-03   6.1594633e-01   9.7316384e-04   1.5248588e-02   1.4909605e-02
   2.4000000e+01   2.5099569e-01   2.4527299e-02   6.4395115e-02   1.6373563e-02   1.4918247e-01   1.8196839e-02   1.1277299e-02   8.2471264e-03   3.3451149e-02   1.5645115e-02   6.1988075e-01   5.2126437e-03   1.8497126e-02   2.9956897e-02
   2.7000000e+01   2.8657787e-01   5.1909753e-02   5.9516739e-02   3.3227074e-02   1.8097525e-01   4.2021834e-02   2.9480349e-02   1.7963610e-02   5.1320233e-02   3.2560408e-02   6.2409461e-01   1.4700146e-02   2.7685590e-02   5.3229985e-02
   3.1000000e+01   3.2269481e-01   1.0473185e-01   5.0466667e-02   6.1691852e-02   2.1380593e-01   9.2282963e-02   7.3142222e-02   4.1074074e-02   7.0623704e-02   5.8752593e-02   6.2851556e-01   4.4444444e-02   7.0306667e-02   1.0516148e-01
   3.5000000e+01   3.4525641e-01   1.4280543e-01   4.5404223e-02   9.1058824e-02   2.3494721e-01   1.3008296e-01   1.1910407e-01   7.0155354e-02   8.7016591e-02   8.2173454e-02   6.2987783e-01   8.8493213e-02   1.7697285e-01   1.5250679e-01
   3.9000000e+01   3.6023349e-01   1.6173886e-01   4.1778802e-02   1.2759908e-01   2.4951920e-01   1.5017051e-01   1.4302611e-01   9.4188940e-02   1.0187250e-01   1.0075883e-01   6.3098771e-01   1.2265899e-01   2.9703840e-01   1.7613210e-01
   4.3000000e+01   3.7262285e-01   1.7165884e-01   3.9328638e-02   1.4365728e-01   2.6213928e-01   1.6118153e-01   1.5643975e-01   1.1448044e-01   1.1697027e-01   1.1930829e-01   6.3243662e-01   1.4182003e-01   3.4523005e-01   1.8862128e-01
   4.7000000e+01   3.8105582e-01   1.7764115e-01   3.7315789e-02   1.6006858e-01   2.7185805e-01   1.6782137e-01   1.6394099e-01   1.3186762e-01   1.3135566e-01   1.3643222e-01   6.3139872e-01   1.5141946e-01   3.6122807e-01   1.9466188e-01
   5.0000000e+01   3.8690291e-01   1.8127994e-01   3.7436893e-02   1.7291100e-01   2.7859547e-01   1.7157929e-01   1.6860680e-01   1.4498706e-01   1.4349515e-01   1.5062783e-01   6.3040939e-01   1.5627023e-01   3.6911327e-01   1.9816505e-01
   5.4000000e+01   3.9373597e-01   1.8390429e-01   3.6110561e-02   1.8944719e-01   2.8528053e-01   1.7499340e-01   1.7275743e-01   1.6090924e-01   1.5729868e-01   1.6717987e-01   6.3132343e-01   1.5998185e-01   3.1266172e-01   2.0177723e-01
   5.8000000e+01   4.0003199e-01   1.8744108e-01   3.5324916e-02   2.0610438e-01   2.9214983e-01   1.7915152e-01   1.7608081e-01   1.7687037e-01   1.7203030e-01   1.8422222e-01   6.3096128e-01   1.6358754e-01   2.2830808e-01   2.0485185e-01
   6.2000000e+01   4.0529553e-01   1.8990378e-01   3.4048110e-02   2.2299828e-01   2.9861512e-01   1.8190206e-01   1.7946735e-01   1.9220619e-01   1.8726289e-01   2.0130069e-01   6.3150687e-01   1.6660997e-01   2.1029038e-01   2.0827491e-01
   6.6000000e+01   4.0924386e-01   1.9163158e-01   3.4047368e-02   2.4015614e-01   3.0291579e-01   1.8421754e-01   1.8243860e-01   2.0815614e-01   2.0181754e-01   2.1670877e-01   6.3107368e-01   1.6843158e-01   2.1044035e-01   2.1062281e-01
   7.0000000e+01   4.1492115e-01   1.9323656e-01   3.3159498e-02   2.5774014e-01   3.0896416e-01   1.8612186e-01   1.8416487e-01   2.2315233e-01   2.1637455e-01   2.3102867e-01   6.3018459e-01   1.7011111e-01   2.1203584e-01   2.1265771e-01
   7.3000000e+01   4.1682332e-01   1.9490710e-01   3.3160291e-02   2.7132969e-01   3.1141348e-01   1.8784335e-01   1.8582878e-01   2.3527505e-01   2.2823315e-01   2.4092168e-01   6.3085974e-01   1.7194718e-01   2.1413661e-01   2.1508743e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.35.dat <==
   5.0000000e+00   4.1301461e-03   2.0836653e-03   3.6123506e-02   5.2988048e-04   1.8592297e-05   2.7888446e-05   1.3280212e-05   4.7808765e-04   5.1261620e-04   4.8074369e-04   6.7187384e-01   2.9216467e-05   1.2325365e-02   3.9136786e-03
   9.0000000e+00   6.8488529e-03   1.4062078e-03   4.2998650e-02   1.1147099e-03   4.4534413e-05   4.0485830e-05   2.9689609e-05   9.1093117e-04   9.9595142e-04   9.2982456e-04   6.6661808e-01   6.8825911e-05   1.3511471e-02   6.7678812e-03
   1.4000000e+01   2.1743802e-02   9.8071625e-04   5.1199725e-02   1.9449036e-03   9.2148760e-04   4.5454545e-05   2.4793388e-05   1.5385675e-03   1.7327824e-03   1.5950413e-03   6.6140496e-01   9.6418733e-05   1.4486226e-02   1.0254821e-02
   1.8000000e+01   7.0992997e-02   8.8375350e-04   5.7763305e-02   2.7829132e-03   1.3746499e-02   6.1624650e-05   6.4425770e-05   2.1134454e-03   2.9495798e-03   2.2633053e-03   6.5873109e-01   1.6666667e-04   1.4649860e-02   1.2683473e-02
   2.3000000e+01   1.9214735e-01   3.4549356e-03   6.5646638e-02   4.2260372e-03   8.0432046e-02   1.4177396e-03   6.4949928e-04   3.0243205e-03   8.7381974e-03   3.5407725e-03   6.5709013e-01   4.4921316e-04   1.5629471e-02   1.6935622e-02
   2.7000000e+01   2.8240320e-01   1.1997089e-02   6.8052402e-02   9.1120815e-03   1.5168996e-01   6.9694323e-03   4.2212518e-03   5.3857351e-03   2.3588064e-02   9.1601164e-03   6.5795924e-01   1.8864629e-03   1.7311499e-02   2.4537118e-02
   3.2000000e+01   3.5573512e-01   4.7505952e-02   6.2011905e-02   2.8839286e-02   2.1482738e-01   3.5909226e-02   2.2099702e-02   1.4321429e-02   5.4023810e-02   3.0586310e-02   6.6289435e-01   9.1041667e-03   2.6333333e-02   5.1580357e-02
   3.6000000e+01   3.9149697e-01   9.6690909e-02   5.4559091e-02   5.9286364e-02   2.4857879e-01   8.0566667e-02   6.0189394e-02   3.3719697e-02   7.4948485e-02   5.6760606e-02   6.6759394e-01   2.9053030e-02   4.9621212e-02   9.5754545e-02
   4.1000000e+01   4.2127287e-01   1.5550233e-01   4.6981395e-02   1.0199225e-01   2.7804651e-01   1.3892713e-01   1.2367907e-01   7.0720930e-02   9.6941085e-02   8.9164341e-02   6.6925116e-01   7.8705426e-02   1.3715349e-01   1.6569302e-01
   4.5000000e+01   4.3741390e-01   1.8429068e-01   4.3581359e-02   1.4678673e-01   2.9455134e-01   1.6911374e-01   1.5810427e-01   9.9126382e-02   1.1227172e-01   1.0996682e-01   6.7013270e-01   1.2383254e-01   2.5319273e-01   2.0178041e-01
   5.0000000e+01   4.5286408e-01   1.9955825e-01   4.0851133e-02   1.6613592e-01   3.1002265e-01   1.8576214e-01   1.7954693e-01   1.2530259e-01   1.3153074e-01   1.3322006e-01   6.7177994e-01   1.5936084e-01   3.7221845e-01   2.2128479e-01
   5.4000000e+01   4.6325578e-01   2.0734158e-01   3.9392739e-02   1.8340429e-01   3.2194224e-01   1.9477888e-01   1.8872937e-01   1.4391419e-01   1.4555776e-01   1.5113036e-01   6.7175908e-01   1.7181848e-01   3.9265512e-01   2.2867987e-01
   5.9000000e+01   4.7160406e-01   2.1392386e-01   3.7340102e-02   2.0413706e-01   3.3174619e-01   2.0246531e-01   1.9649069e-01   1.6574112e-01   1.6483080e-01   1.7430118e-01   6.7206937e-01   1.8176142e-01   4.0906599e-01   2.3686125e-01
   6.3000000e+01   4.7968912e-01   2.1735579e-01   3.5739206e-02   2.2143696e-01   3.4065630e-01   2.0604318e-01   2.0158031e-01   1.8272021e-01   1.7973575e-01   1.9251468e-01   6.7158549e-01   1.8632815e-01   3.8599482e-01   2.4067703e-01
   6.8000000e+01   4.8593262e-01   2.2086348e-01   3.5489362e-02   2.4259220e-01   3.4874291e-01   2.1062589e-01   2.0665248e-01   2.0251418e-01   1.9819858e-01   2.1392199e-01   6.7233156e-01   1.9187943e-01   2.8610638e-01   2.4556206e-01
   7.2000000e+01   4.9218659e-01   2.2354348e-01   3.4637681e-02   2.6032065e-01   3.5588043e-01   2.1360326e-01   2.1006159e-01   2.1824275e-01   2.1346920e-01   2.3134058e-01   6.7170109e-01   1.9398732e-01   2.5210688e-01   2.4805435e-01
   7.7000000e+01   4.9678585e-01   2.2608007e-01   3.4022346e-02   2.8316015e-01   3.6182123e-01   2.1675233e-01   2.1286965e-01   2.3889944e-01   2.3229236e-01   2.5187896e-01   6.7362197e-01   1.9701862e-01   2.4883799e-01   2.5101676e-01
   8.1000000e+01   5.0062476e-01   2.2791429e-01   3.3000000e-02   3.0030667e-01   3.6786857e-01   2.1919810e-01   2.1550095e-01   2.5513524e-01   2.4734857e-01   2.6717524e-01   6.7274667e-01   1.9935619e-01   2.5140762e-01   2.5419238e-01
   8.6000000e+01   5.0607843e-01   2.2932745e-01   3.2680392e-02   3.2401176e-01   3.7367647e-01   2.2125294e-01   2.1821961e-01   2.7483922e-01   2.6629216e-01   2.8445098e-01   6.7117451e-01   2.0163922e-01   2.5380392e-01   2.5689804e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.4.dat <==
   6.0000000e+00   4.7213333e-03   2.1213333e-03   3.6652000e-02   6.4933333e-04   2.4000000e-05   3.8666667e-05   3.6000000e-05   5.6400000e-04   6.1200000e-04   5.7733333e-04   7.1491867e-01   6.5333333e-05   1.2942667e-02   4.7880000e-03
   1.1000000e+01   8.5006803e-03   1.3278912e-03   4.3854422e-02   1.4095238e-03   7.0748299e-05   4.8979592e-05   3.8095238e-05   1.1782313e-03   1.2680272e-03   1.2068027e-03   7.0706803e-01   7.8911565e-05   1.4085714e-02   8.6462585e-03
   1.6000000e+01   2.1500000e-02   8.3194444e-04   5.0948611e-02   2.1458333e-03   4.5277778e-04   5.2777778e-05   5.4166667e-05   1.7541667e-03   1.8680556e-03   1.7902778e-03   7.0233333e-01   1.1250000e-04   1.4984722e-02   1.2159722e-02
   2.1000000e+01   8.1872340e-02   8.0000000e-04   5.8458156e-02   3.1234043e-03   1.2712057e-02   7.5177305e-05   8.7943262e-05   2.4042553e-03   2.8808511e-03   2.5404255e-03   6.9900851e-01   1.9290780e-04   1.5336170e-02   1.5815603e-02
   2.6000000e+01   2.0334783e-01   1.7884058e-03   6.5372464e-02   4.3637681e-03   7.1268116e-02   3.3913043e-04   1.8115942e-04   3.2579710e-03   6.1594203e-03   3.5739130e-03   6.9565797e-01   2.1014493e-04   1.6084058e-02   1.9200000e-02
   3.1000000e+01   3.3103556e-01   8.0385185e-03   6.9900741e-02   7.0548148e-03   1.6710370e-01   3.5511111e-03   1.5925926e-03   4.7688889e-03   1.9320000e-02   7.1362963e-03   6.9741481e-01   4.0444444e-04   1.7714074e-02   2.4762963e-02
   3.6000000e+01   4.1063788e-01   3.0178788e-02   6.6000000e-02   1.8178788e-02   2.3452121e-01   1.9163636e-02   9.9181818e-03   9.4015152e-03   4.5592424e-02   2.1101515e-02   6.9872576e-01   3.6333333e-03   2.2715152e-02   4.0518182e-02
   4.1000000e+01   4.6120930e-01   8.3629457e-02   5.7848062e-02   5.1903876e-02   2.8220465e-01   6.4875969e-02   4.8105426e-02   2.5993798e-02   7.7038760e-02   5.1973643e-02   7.0412558e-01   1.9486822e-02   4.0393798e-02   8.6993798e-02
   4.7000000e+01   4.9692982e-01   1.6204625e-01   4.8830941e-02   1.0911643e-01   3.1888676e-01   1.4070813e-01   1.1925040e-01   6.5127592e-02   1.0532695e-01   9.3448166e-02   7.0806220e-01   6.5223285e-02   1.0670813e-01   1.7421212e-01
   5.2000000e+01   5.1749837e-01   2.0709150e-01   4.4413399e-02   1.6825327e-01   3.4101961e-01   1.8760294e-01   1.7211928e-01   1.0394608e-01   1.2533987e-01   1.2172222e-01   7.0957026e-01   1.2428105e-01   2.2087092e-01   2.2831699e-01
   5.7000000e+01   5.3145729e-01   2.2778559e-01   4.1209380e-02   1.8942714e-01   3.5709548e-01   2.1064322e-01   1.9855276e-01   1.3311725e-01   1.4479397e-01   1.4650419e-01   7.1044389e-01   1.6930151e-01   3.6314908e-01   2.5429983e-01
   6.2000000e+01   5.4457388e-01   2.3791237e-01   3.8761168e-02   2.1120962e-01   3.7191924e-01   2.2234021e-01   2.1327835e-01   1.5800859e-01   1.6356529e-01   1.7028694e-01   7.1098797e-01   1.9373368e-01   4.2978007e-01   2.6660309e-01
   6.7000000e+01   5.5522575e-01   2.4582011e-01   3.7615520e-02   2.3295238e-01   3.8506526e-01   2.3112698e-01   2.2316578e-01   1.8162787e-01   1.8277072e-01   1.9284480e-01   7.1159083e-01   2.0639506e-01   4.4428042e-01   2.7471781e-01
   7.2000000e+01   5.6229348e-01   2.5077174e-01   3.6161232e-02   2.5519928e-01   3.9563768e-01   2.3701449e-01   2.2975181e-01   2.0184964e-01   2.0087681e-01   2.1627536e-01   7.1022464e-01   2.1291848e-01   4.4963949e-01   2.8004529e-01
   7.7000000e+01   5.6932961e-01   2.5450652e-01   3.5443203e-02   2.7656797e-01   4.0440410e-01   2.4194041e-01   2.3553073e-01   2.2333892e-01   2.2066480e-01   2.3926816e-01   7.1066853e-01   2.1840782e-01   3.6938547e-01   2.8487523e-01
   8.2000000e+01   5.7555172e-01   2.5785249e-01   3.4618774e-02   2.9882950e-01   4.1230460e-01   2.4595785e-01   2.3974330e-01   2.4359004e-01   2.3907471e-01   2.6110728e-01   7.1064751e-01   2.2217050e-01   3.0016858e-01   2.8895019e-01
   8.8000000e+01   5.8071429e-01   2.6210516e-01   3.3672619e-02   3.2589683e-01   4.2055159e-01   2.5088690e-01   2.4357738e-01   2.6745635e-01   2.6237897e-01   2.8795040e-01   7.1258333e-01   2.2656548e-01   2.8922024e-01   2.9331944e-01
   9.3000000e+01   5.8639877e-01   2.6438446e-01   3.3085890e-02   3.4896115e-01   4.2811656e-01   2.5338037e-01   2.4715746e-01   2.8911043e-01   2.8157873e-01   3.0789366e-01   7.1176278e-01   2.2866053e-01   2.9243967e-01   2.9765644e-01
   9.8000000e+01   5.8984177e-01   2.6601477e-01   3.3204641e-02   3.7161181e-01   4.3275316e-01   2.5605063e-01   2.5001477e-01   3.0832068e-01   2.9999367e-01   3.2506118e-01   7.1285021e-01   2.3093882e-01   2.9442616e-01   3.0093460e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.45.dat <==
   6.0000000e+00   4.6320000e-03   2.2333333e-03   3.6149333e-02   6.5733333e-04   2.2666667e-05   3.0666667e-05   2.1333333e-05   6.0666667e-04   6.6533333e-04   6.1333333e-04   7.5802933e-01   4.5333333e-05   1.2825333e-02   5.1026667e-03
   1.2000000e+01   8.6967213e-03   1.3360656e-03   4.3968579e-02   1.4740437e-03   6.9672131e-05   6.0109290e-05   5.1912568e-05   1.2500000e-03   1.2964481e-03   1.2622951e-03   7.4976639e-01   1.0792350e-04   1.4454918e-02   9.9289617e-03
   1.8000000e+01   2.2697479e-02   7.9271709e-04   5.1658263e-02   2.4243697e-03   2.4509804e-04   5.6022409e-05   7.7030812e-05   1.9691877e-03   2.1162465e-03   2.0210084e-03   7.4472969e-01   1.5266106e-04   1.5070028e-02   1.4501401e-02
   2.4000000e+01   9.1027299e-02   7.2844828e-04   5.8100575e-02   3.6221264e-03   1.0875000e-02   8.3333333e-05   1.0919540e-04   2.7758621e-03   3.1982759e-03   2.9181034e-03   7.4021839e-01   2.2270115e-04   1.5758621e-02   1.9153736e-02
   2.9000000e+01   2.1648605e-01   1.3348018e-03   6.4988253e-02   4.6475771e-03   6.4666667e-02   1.8649046e-04   1.3656388e-04   3.4361233e-03   5.1908957e-03   3.7268722e-03   7.3839501e-01   2.5697504e-04   1.6474302e-02   2.2666667e-02
   3.5000000e+01   3.7450075e-01   4.5505279e-03   7.0413273e-02   6.6591252e-03   1.7402866e-01   8.8235294e-04   5.7918552e-04   4.7843137e-03   1.4877828e-02   6.0769231e-03   7.3641780e-01   4.1025641e-04   1.8099548e-02   2.7333333e-02
   4.1000000e+01   4.7466202e-01   2.2356589e-02   6.7539535e-02   1.4505426e-02   2.6023256e-01   1.1592248e-02   6.0542636e-03   8.1224806e-03   4.3268217e-02   1.7147287e-02   7.3695349e-01   1.8573643e-03   2.3359690e-02   4.0855814e-02
   4.7000000e+01   5.3379266e-01   7.5371611e-02   5.8438596e-02   4.7293461e-02   3.1805901e-01   5.3799043e-02   3.5229665e-02   2.0992026e-02   8.1693780e-02   5.0673046e-02   7.3937959e-01   1.0869219e-02   3.9015949e-02   8.3649123e-02
   5.2000000e+01   5.6398039e-01   1.4622712e-01   5.1552288e-02   9.9870915e-02   3.5181536e-01   1.1994281e-01   9.1045752e-02   5.1310458e-02   1.0742320e-01   8.8194444e-02   7.4416340e-01   3.9805556e-02   7.5748366e-02   1.5570752e-01
   5.8000000e+01   5.8945623e-01   2.1835690e-01   4.5493266e-02   1.8874579e-01   3.8130135e-01   1.9373401e-01   1.7048485e-01   1.0009596e-01   1.3331145e-01   1.2634680e-01   7.4727778e-01   1.0288047e-01   1.7729461e-01   2.3793603e-01
   6.4000000e+01   6.0896701e-01   2.5414931e-01   4.2472222e-02   2.1387153e-01   4.0411632e-01   2.3194965e-01   2.1642188e-01   1.4104167e-01   1.5743056e-01   1.5854514e-01   7.4950174e-01   1.7359375e-01   3.1442535e-01   2.8543750e-01
   7.0000000e+01   6.2213620e-01   2.6960753e-01   3.9770609e-02   2.4063799e-01   4.2202509e-01   2.5033513e-01   2.3742832e-01   1.7048208e-01   1.7941219e-01   1.8693369e-01   7.4962724e-01   2.0977778e-01   4.4892115e-01   3.0420072e-01
   7.5000000e+01   6.3095948e-01   2.7663720e-01   3.8412523e-02   2.6229834e-01   4.3289871e-01   2.5823757e-01   2.4798895e-01   1.9437753e-01   1.9853039e-01   2.1088950e-01   7.4899263e-01   2.2794659e-01   4.8548619e-01   3.1202394e-01
   8.1000000e+01   6.4081333e-01   2.8463429e-01   3.7041905e-02   2.8906857e-01   4.4769333e-01   2.6772762e-01   2.5822476e-01   2.2126286e-01   2.2210476e-01   2.3963238e-01   7.5052952e-01   2.3862286e-01   4.9486476e-01   3.2122667e-01
   8.7000000e+01   6.4818146e-01   2.9145365e-01   3.5388560e-02   3.1589349e-01   4.5946351e-01   2.7563116e-01   2.6627219e-01   2.4709270e-01   2.4492702e-01   2.6861144e-01   7.5076331e-01   2.4757396e-01   4.4620513e-01   3.2803945e-01
   9.3000000e+01   6.5472802e-01   2.9425971e-01   3.4527607e-02   3.4308998e-01   4.6883845e-01   2.7976278e-01   2.7053579e-01   2.7270143e-01   2.6772597e-01   2.9542740e-01   7.5097546e-01   2.5131697e-01   3.4592843e-01   3.3220450e-01
   9.8000000e+01   6.5897890e-01   2.9720675e-01   3.3818565e-02   3.6652954e-01   4.7718143e-01   2.8299367e-01   2.7455485e-01   2.9362025e-01   2.8787553e-01   3.1907806e-01   7.5067089e-01   2.5557806e-01   3.3170253e-01   3.3666667e-01
   1.0400000e+02   6.6343860e-01   3.0134649e-01   3.3495614e-02   3.9348465e-01   4.8388158e-01   2.8823026e-01   2.7862719e-01   3.1772368e-01   3.1084211e-01   3.4451974e-01   7.4896272e-01   2.5893860e-01   3.3332895e-01   3.4287500e-01
   1.1000000e+02   6.6974886e-01   3.0331963e-01   3.3105023e-02   4.2113014e-01   4.9167808e-01   2.9091096e-01   2.8297260e-01   3.4320548e-01   3.3438356e-01   3.6664384e-01   7.5036073e-01   2.6057306e-01   3.3724429e-01   3.4808447e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.5.dat <==
   7.0000000e+00   4.9732262e-03   2.2382865e-03   3.6190094e-02   8.1927711e-04   3.0789826e-05   4.0160643e-05   2.4096386e-05   7.4297189e-04   7.9250335e-04   7.5368139e-04   7.9770950e-01   5.2208835e-05   1.3377510e-02   5.9759036e-03
   1.3000000e+01   9.0644719e-03   1.3676269e-03   4.3496571e-02   1.5720165e-03   7.5445816e-05   7.2702332e-05   6.7215364e-05   1.3209877e-03   1.3909465e-03   1.3607682e-03   7.8928944e-01   1.1248285e-04   1.5122085e-02   1.1153635e-02
   2.0000000e+01   2.3683616e-02   7.3305085e-04   5.1250000e-02   2.7429379e-03   3.1355932e-04   5.3672316e-05   6.3559322e-05   2.2090395e-03   2.3757062e-03   2.2853107e-03   7.8246610e-01   1.4830508e-04   1.5878531e-02   1.7127119e-02
   2.6000000e+01   8.2353623e-02   5.3333333e-04   5.8269565e-02   3.7565217e-03   5.9492754e-03   8.5507246e-05   1.0869565e-04   2.9565217e-03   3.2434783e-03   3.0898551e-03   7.7879565e-01   2.2898551e-04   1.6172464e-02   2.1723188e-02
   3.2000000e+01   2.2788095e-01   9.8363095e-04   6.4620536e-02   5.1130952e-03   5.7270833e-02   8.4821429e-05   1.3244048e-04   3.9910714e-03   4.8511905e-03   4.1517857e-03   7.7519048e-01   2.6190476e-04   1.6697917e-02   2.6745536e-02
   3.9000000e+01   4.2023656e-01   4.4086022e-03   7.1635945e-02   7.0706605e-03   1.8422120e-01   7.7419355e-04   2.7649770e-04   5.0829493e-03   1.2325653e-02   6.0906298e-03   7.7290323e-01   4.1321045e-04   1.8981567e-02   3.2907834e-02
   4.5000000e+01   5.2589731e-01   1.4636651e-02   6.9788310e-02   1.1464455e-02   2.7560032e-01   4.3459716e-03   1.8404423e-03   7.0394945e-03   3.2944708e-02   1.2750395e-02   7.7223539e-01   6.9036335e-04   2.3287520e-02   4.1000000e-02
   5.2000000e+01   5.9384314e-01   6.1217320e-02   5.9797386e-02   3.7717320e-02   3.4592157e-01   3.7687908e-02   2.0919935e-02   1.6808824e-02   7.6245098e-02   4.3506536e-02   7.7252124e-01   5.6846405e-03   3.6983660e-02   7.4447712e-02
   5.8000000e+01   6.2992593e-01   1.3788047e-01   5.2191919e-02   1.0128620e-01   3.8552525e-01   1.0496633e-01   7.9925926e-02   4.6065657e-02   1.1306397e-01   8.8868687e-02   7.7740572e-01   2.7629630e-02   6.9840067e-02   1.4846128e-01
   6.4000000e+01   6.5426910e-01   2.2256597e-01   4.6274306e-02   2.0946875e-01   4.1615104e-01   1.9065278e-01   1.6227778e-01   9.3437500e-02   1.4070660e-01   1.3069965e-01   7.7988715e-01   8.1295139e-02   1.4731771e-01   2.4651736e-01
   7.1000000e+01   6.7339820e-01   2.7729189e-01   4.2403604e-02   2.3929009e-01   4.4392072e-01   2.5006847e-01   2.2909369e-01   1.4511712e-01   1.6894595e-01   1.6952613e-01   7.8211171e-01   1.6907928e-01   2.9053514e-01   3.1589009e-01
   7.7000000e+01   6.8606704e-01   2.9608194e-01   4.0484171e-02   2.6672812e-01   4.6171695e-01   2.7145996e-01   2.5535196e-01   1.7837989e-01   1.9269088e-01   1.9975791e-01   7.8332961e-01   2.2206704e-01   4.0993482e-01   3.3739665e-01
   8.4000000e+01   6.9936047e-01   3.0814341e-01   3.7567829e-02   2.9845155e-01   4.8032558e-01   2.8631008e-01   2.7189341e-01   2.1226744e-01   2.1901938e-01   2.3461240e-01   7.8367829e-01   2.4866279e-01   5.1696124e-01   3.5057364e-01
   9.0000000e+01   7.0750000e-01   3.1774498e-01   3.6759036e-02   3.2631526e-01   4.9451004e-01   2.9737952e-01   2.8406627e-01   2.4092771e-01   2.4265060e-01   2.6435542e-01   7.8440161e-01   2.6353213e-01   5.3389759e-01   3.6009438e-01
   9.6000000e+01   7.1496667e-01   3.2355833e-01   3.6568750e-02   3.5292083e-01   5.0636250e-01   3.0467708e-01   2.9109583e-01   2.6643333e-01   2.6608750e-01   2.9306875e-01   7.8496667e-01   2.7055625e-01   5.0721667e-01   3.6747708e-01
   1.0300000e+02   7.2137037e-01   3.2819608e-01   3.5215686e-02   3.8514161e-01   5.1716122e-01   3.1034858e-01   2.9890414e-01   2.9887800e-01   2.9424183e-01   3.2741394e-01   7.8566885e-01   2.7813725e-01   3.9491939e-01   3.7488671e-01
   1.0900000e+02   7.2698186e-01   3.3229252e-01   3.3634921e-02   4.1341270e-01   5.2641270e-01   3.1566213e-01   3.0467800e-01   3.2319274e-01   3.1761678e-01   3.5580952e-01   7.8422676e-01   2.8225850e-01   3.7034694e-01   3.8053288e-01
   1.1600000e+02   7.3165714e-01   3.3614286e-01   3.4011905e-02   4.4598333e-01   5.3600952e-01   3.2066905e-01   3.0918333e-01   3.5242381e-01   3.4545714e-01   3.8742381e-01   7.8490000e-01   2.8614286e-01   3.7435476e-01   3.8958810e-01
   1.2200000e+02   7.3547264e-01   3.4016418e-01   3.3027363e-02   4.7359204e-01   5.4446766e-01   3.2547015e-01   3.1360697e-01   3.7806965e-01   3.6971393e-01   4.1015672e-01   7.8357214e-01   2.8940796e-01   3.7731095e-01   3.9761194e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.55.dat <==
   8.0000000e+00   5.4583333e-03   2.3104839e-03   3.6490591e-02   9.6102151e-04   3.6290323e-05   4.4354839e-05   3.2258065e-05   8.8037634e-04   9.1129032e-04   8.8306452e-04   8.3754167e-01   6.4516129e-05   1.3818548e-02   7.0524194e-03
   1.5000000e+01   1.0313970e-02   1.4177040e-03   4.4138313e-02   1.8741355e-03   9.6818811e-05   7.7455048e-05   7.7455048e-05   1.6182573e-03   1.7081604e-03   1.6556017e-03   8.2778838e-01   1.5767635e-04   1.5228216e-02   1.3330567e-02
   2.2000000e+01   2.4071225e-02   6.8091168e-04   5.1380342e-02   3.0569801e-03   2.3219373e-04   6.1253561e-05   7.8347578e-05   2.4529915e-03   2.6623932e-03   2.5242165e-03   8.2311396e-01   1.8660969e-04   1.5874644e-02   1.9340456e-02
   2.9000000e+01   8.8301028e-02   4.6989721e-04   5.7886931e-02   4.2936858e-03   4.7400881e-03   6.6079295e-05   1.3215859e-04   3.3421439e-03   3.7107195e-03   3.5154185e-03   8.1899706e-01   2.3788546e-04   1.6559471e-02   2.5471366e-02
   3.6000000e+01   2.6573636e-01   1.0636364e-03   6.5621212e-02   5.8454545e-03   6.2409091e-02   7.5757576e-05   1.5606061e-04   4.4545455e-03   5.0272727e-03   4.7606061e-03   8.1517424e-01   2.9393939e-04   1.7715152e-02   3.2200000e-02
   4.3000000e+01   4.5975430e-01   3.1768388e-03   7.2513302e-02   7.5602504e-03   1.8691393e-01   1.0954617e-04   1.9561815e-04   5.5837246e-03   9.9358372e-03   6.1627543e-03   8.1134272e-01   3.6306729e-04   1.9763693e-02   3.9435055e-02
   5.0000000e+01   5.8328155e-01   1.0978964e-02   7.0852751e-02   1.1121359e-02   2.9417476e-01   1.9579288e-03   6.5210356e-04   7.5339806e-03   2.7512945e-02   1.1176375e-02   8.0895955e-01   4.8543689e-04   2.4148867e-02   4.7349515e-02
   5.7000000e+01   6.5385092e-01   4.3206030e-02   6.1963149e-02   2.5393635e-02   3.6977219e-01   1.9797320e-02   8.6917923e-03   1.2514238e-02   6.6036851e-02   3.0455611e-02   8.0824456e-01   1.5896147e-03   3.5643216e-02   6.7412060e-02
   6.4000000e+01   6.9390972e-01   1.2160938e-01   5.3210069e-02   9.4322917e-02   4.1920313e-01   8.3730903e-02   5.2717014e-02   3.3868056e-02   1.1227951e-01   8.1883681e-02   8.1092188e-01   1.5626736e-02   6.1892361e-02   1.3536285e-01
   7.1000000e+01   7.2113874e-01   2.2308649e-01   4.7365766e-02   2.3180360e-01   4.5696216e-01   1.8398919e-01   1.4685586e-01   8.5657658e-02   1.4970631e-01   1.3544865e-01   8.1507928e-01   5.9792793e-02   1.2612072e-01   2.3983243e-01
   7.8000000e+01   7.3850000e-01   2.9465918e-01   4.3895131e-02   2.6510487e-01   4.8346067e-01   2.6028090e-01   2.3072285e-01   1.4312172e-01   1.7921161e-01   1.7785581e-01   8.1631835e-01   1.4759551e-01   2.4852434e-01   3.3602809e-01
   8.5000000e+01   7.5202924e-01   3.2600780e-01   4.1249513e-02   2.9781871e-01   5.0516959e-01   2.9557700e-01   2.7247758e-01   1.8554581e-01   2.0646784e-01   2.1345614e-01   8.1876608e-01   2.2462963e-01   3.8700195e-01   3.7403704e-01
   9.2000000e+01   7.6396138e-01   3.4148577e-01   3.8579268e-02   3.2991667e-01   5.2482927e-01   3.1398577e-01   2.9554065e-01   2.2191463e-01   2.3294106e-01   2.4905488e-01   8.1895325e-01   2.6697561e-01   5.1290650e-01   3.9184553e-01
   9.9000000e+01   7.7181741e-01   3.5197240e-01   3.7732484e-02   3.6302548e-01   5.4167304e-01   3.2676645e-01   3.0967941e-01   2.5551805e-01   2.6121444e-01   2.8603822e-01   8.1857749e-01   2.8642038e-01   5.6829724e-01   4.0393206e-01
   1.0600000e+02   7.7790667e-01   3.5926889e-01   3.6326667e-02   3.9549778e-01   5.5474222e-01   3.3602667e-01   3.2027333e-01   2.8740222e-01   2.8847333e-01   3.2213556e-01   8.1983333e-01   2.9703333e-01   5.6593111e-01   4.1316889e-01
   1.1300000e+02   7.8438695e-01   3.6478555e-01   3.5557110e-02   4.2862005e-01   5.6498368e-01   3.4342890e-01   3.2812121e-01   3.1890676e-01   3.1689744e-01   3.5677622e-01   8.1979953e-01   3.0627273e-01   4.6402797e-01   4.2295804e-01
   1.2000000e+02   7.8934314e-01   3.6950245e-01   3.4051471e-02   4.6204167e-01   5.7627451e-01   3.4936275e-01   3.3275735e-01   3.5033578e-01   3.4597059e-01   3.9222304e-01   8.1944853e-01   3.1166667e-01   4.1605882e-01   4.3290931e-01
   1.2700000e+02   7.9358140e-01   3.7463824e-01   3.4121447e-02   4.9536951e-01   5.8635401e-01   3.5586822e-01   3.3982429e-01   3.8205685e-01   3.7497674e-01   4.2464858e-01   8.2004393e-01   3.1521447e-01   4.1762791e-01   4.5399742e-01
   1.3400000e+02   7.9960109e-01   3.7889617e-01   3.3035519e-02   5.2446721e-01   5.9589617e-01   3.6091803e-01   3.4521858e-01   4.1386612e-01   4.0470765e-01   4.5478142e-01   8.1969945e-01   3.2040164e-01   4.2274863e-01   3.9831421e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.6.dat <==
   8.0000000e+00   5.1801075e-03   2.2607527e-03   3.5700269e-02   8.3064516e-04   3.0913978e-05   4.4354839e-05   4.1666667e-05   7.4865591e-04   8.0241935e-04   7.5134409e-04   8.7408468e-01   6.4516129e-05   1.3541667e-02   6.9475806e-03
   1.6000000e+01   1.0325000e-02   1.3180556e-03   4.3325000e-02   1.9722222e-03   7.0833333e-05   6.8055556e-05   6.3888889e-05   1.6652778e-03   1.7527778e-03   1.7152778e-03   8.6722917e-01   1.2361111e-04   1.5356944e-02   1.4337500e-02
   2.4000000e+01   2.5329023e-02   6.2643678e-04   5.1300287e-02   3.3548851e-03   2.5718391e-04   6.7528736e-05   1.0632184e-04   2.7025862e-03   2.9511494e-03   2.8204023e-03   8.5930603e-01   1.6810345e-04   1.6087644e-02   2.2103448e-02
   3.1000000e+01   7.8062222e-02   4.7259259e-04   5.7097778e-02   4.5540741e-03   2.4888889e-03   9.0370370e-05   1.4962963e-04   3.6162963e-03   3.9244444e-03   3.7348148e-03   8.5511704e-01   2.7259259e-04   1.6911111e-02   2.9010370e-02
   3.9000000e+01   2.7182488e-01   9.0015361e-04   6.5360983e-02   6.1290323e-03   5.1440860e-02   1.1674347e-04   2.0122888e-04   4.7265745e-03   5.1996928e-03   4.9677419e-03   8.5117358e-01   3.2718894e-04   1.8175115e-02   3.7579109e-02
   4.7000000e+01   4.9597448e-01   2.8931419e-03   7.1940989e-02   8.2200957e-03   1.8704944e-01   1.3397129e-04   2.5677831e-04   6.0701754e-03   8.1786284e-03   6.6060606e-03   8.4707337e-01   4.0669856e-04   2.0161085e-02   4.6346093e-02
   5.4000000e+01   6.2433498e-01   9.2277228e-03   7.2363036e-02   1.0635314e-02   2.9636964e-01   6.0891089e-04   3.5478548e-04   7.5627063e-03   1.9495050e-02   9.2029703e-03   8.4498680e-01   4.7524752e-04   2.4504950e-02   5.4508251e-02
   6.2000000e+01   7.0790550e-01   2.9214777e-02   6.4367698e-02   1.9060137e-02   3.8899485e-01   7.5876289e-03   2.8281787e-03   1.1132302e-02   5.4305842e-02   2.3415808e-02   8.4284536e-01   7.3711340e-04   3.5510309e-02   6.8716495e-02
   7.0000000e+01   7.5346416e-01   9.1315412e-02   5.3919355e-02   8.0227599e-02   4.4808244e-01   5.0894265e-02   3.3227599e-02   2.6931900e-02   1.0906989e-01   6.9686380e-02   8.4416487e-01   6.0448029e-03   5.8872760e-02   1.1869176e-01
   7.7000000e+01   7.7679143e-01   1.9576350e-01   4.8811918e-02   2.5510801e-01   4.8494972e-01   1.4622533e-01   1.0622346e-01   6.7813780e-02   1.4956052e-01   1.2705773e-01   8.4608566e-01   3.1832402e-02   1.0270577e-01   2.2041155e-01
   8.5000000e+01   7.9642885e-01   2.9963938e-01   4.4165692e-02   2.9286550e-01   5.1938207e-01   2.5570370e-01   2.1647173e-01   1.3460624e-01   1.8578947e-01   1.8250877e-01   8.4832749e-01   1.0788694e-01   2.1485185e-01   3.4667446e-01
   9.3000000e+01   8.1069530e-01   3.4987730e-01   4.1633947e-02   3.3074438e-01   5.4542331e-01   3.1143967e-01   2.8348466e-01   1.8875256e-01   2.1867485e-01   2.2691820e-01   8.5015951e-01   2.1509407e-01   3.4898978e-01   4.0776278e-01
   1.0000000e+02   8.2054274e-01   3.7187821e-01   3.9638889e-02   3.6396795e-01   5.6323718e-01   3.3704487e-01   3.1350855e-01   2.2948932e-01   2.4676496e-01   2.6407265e-01   8.5095940e-01   2.7706624e-01   4.8601282e-01   4.3185684e-01
   1.0800000e+02   8.2839640e-01   3.8553153e-01   3.7259009e-02   4.0226577e-01   5.8248874e-01   3.5472523e-01   3.3163514e-01   2.6782207e-01   2.7811261e-01   3.0527477e-01   8.5205180e-01   3.0623423e-01   5.9318468e-01   4.4852252e-01
   1.1600000e+02   8.3557857e-01   3.9589048e-01   3.5669048e-02   4.4112857e-01   5.9835952e-01   3.6779524e-01   3.4738095e-01   3.0708571e-01   3.1001667e-01   3.4896667e-01   8.5234286e-01   3.2282857e-01   6.1676190e-01   4.6303333e-01
   1.2300000e+02   8.4142356e-01   4.0234336e-01   3.5393484e-02   4.7577444e-01   6.1163910e-01   3.7638847e-01   3.5808772e-01   3.4018797e-01   3.4015539e-01   3.8669173e-01   8.5148371e-01   3.3404762e-01   5.3869173e-01   4.7818296e-01
   1.3100000e+02   8.4711467e-01   4.0836533e-01   3.4522667e-02   5.1205333e-01   6.2328000e-01   3.8386933e-01   3.6514400e-01   3.7758667e-01   3.7314400e-01   4.2953333e-01   8.5294933e-01   3.4153333e-01   4.6730133e-01   4.4424000e-01
   1.3900000e+02   8.5187749e-01   4.1500855e-01   3.3752137e-02   5.4203704e-01   6.3541595e-01   3.9272365e-01   3.7367806e-01   4.1455271e-01   4.0757265e-01   4.6816239e-01   8.5258974e-01   3.4641026e-01   4.6398006e-01   4.2864103e-01
   1.4600000e+02   8.5447879e-01   4.1693030e-01   3.3136364e-02   5.7110000e-01   6.4467576e-01   3.9659091e-01   3.7729394e-01   4.4722424e-01   4.3659697e-01   4.9826364e-01   8.5297576e-01   3.5002424e-01   4.7206667e-01   4.2328485e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.65.dat <==
   9.0000000e+00   5.7273954e-03   2.2658570e-03   3.5824561e-02   9.8110661e-04   4.4534413e-05   6.0728745e-05   4.1835358e-05   8.8933873e-04   9.4197031e-04   9.1767881e-04   9.0691903e-01   7.9622132e-05   1.4228070e-02   8.1363023e-03
   1.7000000e+01   1.0451883e-02   1.1617852e-03   4.3341702e-02   1.9302650e-03   6.4156206e-05   6.5550907e-05   6.8340307e-05   1.6304045e-03   1.6987448e-03   1.6694561e-03   9.0001813e-01   1.5341702e-04   1.5580195e-02   1.5801953e-02
   2.5000000e+01   2.3367965e-02   6.7676768e-04   5.0329004e-02   3.4025974e-03   2.2510823e-04   9.9567100e-05   1.2842713e-04   2.8326118e-03   3.0519481e-03   2.8917749e-03   8.9436941e-01   2.2655123e-04   1.6620491e-02   2.3982684e-02
   3.4000000e+01   8.5157658e-02   3.7237237e-04   5.8057057e-02   4.9159159e-03   2.4699700e-03   9.0090090e-05   1.6966967e-04   3.9729730e-03   4.2927928e-03   4.0855856e-03   8.8914414e-01   3.2882883e-04   1.7543544e-02   3.3936937e-02
   4.2000000e+01   2.5824299e-01   7.1651090e-04   6.4906542e-02   6.5669782e-03   3.6552960e-02   9.1900312e-05   2.1962617e-04   5.1448598e-03   5.6246106e-03   5.4080997e-03   8.8418224e-01   3.7694704e-04   1.8612150e-02   4.3355140e-02
   5.0000000e+01   4.9624434e-01   2.5485437e-03   7.1121359e-02   8.7038835e-03   1.6177184e-01   1.2459547e-04   2.9611650e-04   6.5355987e-03   7.9498382e-03   6.9822006e-03   8.8066343e-01   4.3851133e-04   2.0843042e-02   5.3514563e-02
   5.9000000e+01   6.7117428e-01   8.0439932e-03   7.2406091e-02   1.1551607e-02   3.0867682e-01   3.3164129e-04   2.8595601e-04   8.2436548e-03   1.5798646e-02   9.6480541e-03   8.7761083e-01   5.0423012e-04   2.5571912e-02   6.5189509e-02
   6.7000000e+01   7.5284656e-01   2.1045855e-02   6.5738977e-02   1.6698413e-02   3.9962434e-01   2.0546737e-03   6.0493827e-04   1.0770723e-02   4.1042328e-02   1.7264550e-02   8.7454674e-01   6.3668430e-04   3.4654321e-02   7.8721340e-02
   7.5000000e+01   7.9883425e-01   6.2639042e-02   5.6200737e-02   5.0556169e-02   4.6518785e-01   2.2799263e-02   9.8305709e-03   1.9044199e-02   9.0775322e-02   4.8434622e-02   8.7457643e-01   1.9502762e-03   5.3666667e-02   1.0747698e-01
   8.4000000e+01   8.2792636e-01   1.6691085e-01   4.9534884e-02   2.7795930e-01   5.1451550e-01   1.0853876e-01   7.3389535e-02   5.6271318e-02   1.4895736e-01   1.2052713e-01   8.7402132e-01   1.5624031e-02   9.3887597e-02   2.0050000e-01
   9.2000000e+01   8.4520122e-01   2.8260163e-01   4.5782520e-02   3.2125610e-01   5.4720732e-01   2.2680081e-01   1.8450000e-01   1.1760366e-01   1.9055691e-01   1.8091057e-01   8.7612398e-01   6.8451220e-02   1.7132724e-01   3.2828049e-01
   1.0000000e+02   8.5894444e-01   3.6510256e-01   4.2273504e-02   3.6039530e-01   5.7640598e-01   3.1563675e-01   2.7415385e-01   1.8325214e-01   2.2449145e-01   2.3041453e-01   8.7711752e-01   1.7678846e-01   3.0915385e-01   4.2710043e-01
   1.0900000e+02   8.7048980e-01   4.0276190e-01   3.9138322e-02   4.0474830e-01   6.0156689e-01   3.5900907e-01   3.2658957e-01   2.3601814e-01   2.6027891e-01   2.8019955e-01   8.7915420e-01   2.7783447e-01   4.5455556e-01   4.7590476e-01
   1.1700000e+02   8.7764269e-01   4.2084412e-01   3.8074341e-02   4.4498082e-01   6.2000480e-01   3.8264508e-01   3.5257554e-01   2.8023981e-01   2.9360432e-01   3.2603357e-01   8.7989928e-01   3.2360911e-01   5.8797362e-01   4.9863070e-01
   1.2500000e+02   8.8264631e-01   4.3171247e-01   3.6534351e-02   4.8401781e-01   6.3588041e-01   3.9667939e-01   3.7037659e-01   3.2021120e-01   3.2795674e-01   3.7143766e-01   8.8159796e-01   3.4623155e-01   6.5550891e-01   5.2333588e-01
   1.3400000e+02   8.8902195e-01   4.4240984e-01   3.5185792e-02   5.2273770e-01   6.5177869e-01   4.1056011e-01   3.8395110e-01   3.6533060e-01   3.6550153e-01   4.2057238e-01   8.8086135e-01   3.6076688e-01   5.9615449e-01   4.7102732e-01
   1.4200000e+02   8.9308480e-01   4.4923392e-01   3.5140351e-02   5.5377485e-01   6.6473392e-01   4.1951754e-01   3.9482456e-01   4.0385965e-01   4.0022807e-01   4.6531871e-01   8.8204386e-01   3.7059064e-01   5.1784503e-01   4.6066959e-01
   1.5000000e+02   8.9679874e-01   4.5361950e-01   3.4128931e-02   5.8540881e-01   6.7593082e-01   4.2605031e-01   4.0231132e-01   4.4316981e-01   4.3664151e-01   5.0691195e-01   8.8253145e-01   3.7620755e-01   5.1260063e-01   4.5553459e-01
   1.5900000e+02   9.0085223e-01   4.5899656e-01   3.2993127e-02   6.2046392e-01   6.8926460e-01   4.3384192e-01   4.0917182e-01   4.8798282e-01   4.7814089e-01   5.5097938e-01   8.8280756e-01   3.8254639e-01   5.2475258e-01   4.5269759e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.7.dat <==
   9.0000000e+00   5.8313090e-03   2.5829960e-03   3.5255061e-02   9.5951417e-04   3.2388664e-05   4.5883941e-05   4.3184885e-05   8.7314440e-04   9.1767881e-04   8.8663968e-04   9.3446829e-01   6.2078273e-05   1.4148448e-02   8.3103914e-03
   1.8000000e+01   1.1021008e-02   1.3711485e-03   4.3400560e-02   2.1288515e-03   8.1232493e-05   8.8235294e-05   7.0028011e-05   1.8473389e-03   1.8991597e-03   1.8473389e-03   9.2887955e-01   1.6526611e-04   1.5785714e-02   1.7462185e-02
   2.7000000e+01   2.4090247e-02   5.6331878e-04   5.0352256e-02   3.5269287e-03   2.2125182e-04   9.4614265e-05   1.3537118e-04   2.9228530e-03   3.0829694e-03   2.9868996e-03   9.2342795e-01   2.6200873e-04   1.6867540e-02   2.6902475e-02
   3.6000000e+01   7.5316667e-02   3.5757576e-04   5.7030303e-02   5.0863636e-03   1.2939394e-03   8.7878788e-05   1.8484848e-04   4.0696970e-03   4.3848485e-03   4.2318182e-03   9.1893182e-01   2.8333333e-04   1.7753030e-02   3.7213636e-02
   4.5000000e+01   2.6128910e-01   6.7140600e-04   6.4589258e-02   6.9747235e-03   2.9774092e-02   1.2322275e-04   2.9541864e-04   5.4849921e-03   6.0189573e-03   5.7614534e-03   9.1486730e-01   4.5655608e-04   1.9404423e-02   4.8951027e-02
   5.4000000e+01   5.1933168e-01   2.3399340e-03   7.2386139e-02   9.3630363e-03   1.5352145e-01   1.4356436e-04   4.0264026e-04   7.1419142e-03   8.2079208e-03   7.7046205e-03   9.1134653e-01   5.0495050e-04   2.1199670e-02   6.1797030e-02
   6.3000000e+01   7.0621762e-01   7.1381693e-03   7.3421416e-02   1.2303972e-02   3.0699827e-01   2.3661485e-04   3.6096718e-04   8.9188256e-03   1.2651123e-02   9.8134715e-03   9.0788774e-01   6.1658031e-04   2.6077720e-02   7.6229706e-02
   7.2000000e+01   7.9373551e-01   1.8211957e-02   6.6630435e-02   1.7315217e-02   4.0826087e-01   9.0036232e-04   4.6195652e-04   1.1443841e-02   3.1994565e-02   1.5889493e-02   9.0511051e-01   6.5036232e-04   3.5632246e-02   9.2815217e-02
   8.1000000e+01   8.4224190e-01   4.9777143e-02   5.7287619e-02   4.0013333e-02   4.8259619e-01   1.0746667e-02   4.1409524e-03   1.6238095e-02   7.6651429e-02   3.6613333e-02   9.0358857e-01   7.9238095e-04   5.3171429e-02   1.1667238e-01
   9.0000000e+01   8.7084337e-01   1.2247189e-01   5.0158635e-02   3.0262249e-01   5.3531727e-01   5.7757028e-02   3.6339357e-02   3.9194779e-02   1.3685542e-01   9.8104418e-02   9.0285542e-01   4.9056225e-03   8.3825301e-02   1.8005422e-01
   9.9000000e+01   8.8751168e-01   2.5478132e-01   4.6447983e-02   3.4989597e-01   5.7453291e-01   1.8397877e-01   1.4520807e-01   1.0202972e-01   1.9090870e-01   1.7575372e-01   9.0293843e-01   3.7806794e-02   1.4857962e-01   3.1271762e-01
   1.0800000e+02   9.0080180e-01   3.7037387e-01   4.2346847e-02   3.9702703e-01   6.0560811e-01   3.0827027e-01   2.5844369e-01   1.7566667e-01   2.3234009e-01   2.3821396e-01   9.0463514e-01   1.3071171e-01   2.6997973e-01   4.4946171e-01
   1.1700000e+02   9.0985851e-01   4.2642446e-01   4.0297362e-02   4.4201679e-01   6.3161871e-01   3.7103837e-01   3.2977938e-01   2.3529976e-01   2.6982494e-01   2.9083453e-01   9.0539808e-01   2.5502398e-01   4.1644365e-01   5.2000480e-01
   1.2600000e+02   9.1639744e-01   4.5363590e-01   3.8156410e-02   4.8809487e-01   6.5234359e-01   4.0466923e-01   3.6819487e-01   2.8629744e-01   3.0755385e-01   3.4284615e-01   9.0753846e-01   3.2777179e-01   5.5284103e-01   5.6250513e-01
   1.3500000e+02   9.2277686e-01   4.6953719e-01   3.7451791e-02   5.2665565e-01   6.6961983e-01   4.2517080e-01   3.9119284e-01   3.3502204e-01   3.4633333e-01   3.9500275e-01   9.0832231e-01   3.6566116e-01   6.8323691e-01   5.0248209e-01
   1.4400000e+02   9.2732440e-01   4.7987202e-01   3.5241071e-02   5.6047321e-01   6.8692857e-01   4.3951190e-01   4.1123810e-01   3.8058036e-01   3.8491964e-01   4.4956845e-01   9.0888095e-01   3.8261607e-01   6.6413393e-01   4.9105357e-01
   1.5300000e+02   9.2968932e-01   4.8981230e-01   3.4708738e-02   5.9573786e-01   6.9896764e-01   4.5304207e-01   4.2220712e-01   4.2927508e-01   4.2777994e-01   5.0150809e-01   9.0935922e-01   3.9763107e-01   5.7148220e-01   4.8971197e-01
   1.6200000e+02   9.3369504e-01   4.9595390e-01   3.4485816e-02   6.3196454e-01   7.1323050e-01   4.6274823e-01   4.3324468e-01   4.7608511e-01   4.6767730e-01   5.5246099e-01   9.0881206e-01   4.0648936e-01   5.6876241e-01   4.8773050e-01
   1.7100000e+02   9.3656078e-01   5.0161961e-01   3.3019608e-02   6.6848627e-01   7.2459608e-01   4.7096078e-01   4.4303922e-01   5.2291373e-01   5.1074902e-01   5.9772549e-01   9.0917255e-01   4.1181569e-01   5.8313333e-01   4.8604706e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.75.dat <==
   1.0000000e+01   6.2168022e-03   2.4728997e-03   3.5903794e-02   1.1558266e-03   4.3360434e-05   6.2330623e-05   5.0135501e-05   1.0392954e-03   1.0894309e-03   1.0501355e-03   9.5543360e-01   7.5880759e-05   1.4514905e-02   9.5027100e-03
   2.0000000e+01   1.1888418e-02   1.1624294e-03   4.3594633e-02   2.3389831e-03   8.7570621e-05   8.8983051e-05   9.6045198e-05   1.9533898e-03   2.0593220e-03   2.0084746e-03   9.4989407e-01   1.7231638e-04   1.6096045e-02   1.9764124e-02
   2.9000000e+01   2.5132159e-02   5.6975037e-04   5.1052863e-02   3.9427313e-03   2.3935389e-04   1.2334802e-04   1.6299559e-04   3.2334802e-03   3.4243759e-03   3.3362702e-03   9.4597944e-01   2.6138032e-04   1.6935389e-02   2.9832599e-02
   3.9000000e+01   8.0380952e-02   3.2872504e-04   5.8032258e-02   5.8525346e-03   1.1367127e-03   9.3701997e-05   2.1044547e-04   4.7357911e-03   5.1551459e-03   4.8709677e-03   9.4179416e-01   3.1950845e-04   1.8141321e-02   4.2844854e-02
   4.8000000e+01   2.5700641e-01   6.6185897e-04   6.4692308e-02   7.6057692e-03   2.2802885e-02   1.3141026e-04   3.1891026e-04   5.9679487e-03   6.4967949e-03   6.2516026e-03   9.3854808e-01   4.8878205e-04   1.9605769e-02   5.5687500e-02
   5.8000000e+01   5.4349663e-01   2.1784512e-03   7.1907407e-02   1.0198653e-02   1.5057744e-01   1.6666667e-04   3.8383838e-04   7.8400673e-03   8.7491582e-03   8.3097643e-03   9.3459596e-01   5.8080808e-04   2.1983165e-02   7.1927609e-02
   6.8000000e+01   7.4177482e-01   6.9361702e-03   7.3882979e-02   1.3728723e-02   3.1343794e-01   2.2695035e-04   3.9893617e-04   9.8475177e-03   1.2726950e-02   1.0735816e-02   9.3207270e-01   6.5425532e-04   2.7549645e-02   9.0436170e-02
   7.7000000e+01   8.2614711e-01   1.6286778e-02   6.7731844e-02   1.8553073e-02   4.1396648e-01   5.4934823e-04   4.4134078e-04   1.2297952e-02   2.6143389e-02   1.5026071e-02   9.3002793e-01   7.4487896e-04   3.6959032e-02   1.1049162e-01
   8.7000000e+01   8.7810651e-01   4.0812623e-02   5.8017751e-02   3.6372781e-02   5.0031361e-01   4.7869822e-03   1.5759369e-03   1.6459566e-02   6.5027613e-02   3.0767258e-02   9.2812426e-01   8.8757396e-04   5.6061144e-02   1.3992308e-01
   9.6000000e+01   9.0322083e-01   1.0085208e-01   5.1077083e-02   3.2519167e-01   5.4971875e-01   3.2554167e-02   1.7243750e-02   3.2343750e-02   1.2577708e-01   8.1410417e-02   9.2691250e-01   2.0729167e-03   8.3058333e-02   1.8547292e-01
   1.0600000e+02   9.1934667e-01   2.1928667e-01   4.6304444e-02   3.8173778e-01   5.9472000e-01   1.3674444e-01   9.5775556e-02   8.4404444e-02   1.8661556e-01   1.6708889e-01   9.2632889e-01   1.9095556e-02   1.3582222e-01   3.0366889e-01
   1.1600000e+02   9.3149286e-01   3.6555952e-01   4.2259524e-02   4.3490238e-01   6.2924048e-01   2.9129048e-01   2.3961905e-01   1.6766667e-01   2.3935238e-01   2.4491190e-01   9.2659524e-01   9.5695238e-02   2.4440000e-01   4.7038095e-01
   1.2500000e+02   9.3957761e-01   4.4226972e-01   4.0404580e-02   4.8229262e-01   6.5486514e-01   3.7382697e-01   3.2303562e-01   2.3495420e-01   2.7788550e-01   3.0087023e-01   9.2773537e-01   2.1689822e-01   3.8211450e-01   5.7276336e-01
   1.3500000e+02   9.4565840e-01   4.8362259e-01   3.7942149e-02   5.2588430e-01   6.7826446e-01   4.2212397e-01   3.7726722e-01   2.9398072e-01   3.2158402e-01   3.6087328e-01   9.2868044e-01   3.2798623e-01   5.3173554e-01   5.2334986e-01
   1.4400000e+02   9.5056548e-01   5.0356845e-01   3.6642857e-02   5.6045238e-01   6.9756845e-01   4.4872024e-01   4.0845833e-01   3.4433333e-01   3.6133333e-01   4.1407738e-01   9.2986012e-01   3.7872619e-01   6.7200893e-01   5.1932738e-01
   1.5400000e+02   9.5386275e-01   5.1978431e-01   3.6006536e-02   5.9969935e-01   7.1565359e-01   4.6929739e-01   4.3144118e-01   3.9987908e-01   4.0617974e-01   4.7814052e-01   9.3114706e-01   4.0566013e-01   7.0832680e-01   5.1716993e-01
   1.6400000e+02   9.5661957e-01   5.2659783e-01   3.4416667e-02   6.3896014e-01   7.2889130e-01   4.8219565e-01   4.4818841e-01   4.5489493e-01   4.5314855e-01   5.3922826e-01   9.3196739e-01   4.2098913e-01   6.1637319e-01   5.1775725e-01
   1.7300000e+02   9.5949398e-01   5.3644980e-01   3.4285141e-02   6.7421687e-01   7.4108835e-01   4.9580723e-01   4.6046586e-01   5.0632530e-01   4.9737751e-01   5.9465462e-01   9.3245783e-01   4.3323293e-01   6.2545783e-01   5.1761446e-01
   1.8300000e+02   9.6196424e-01   5.4359817e-01   3.3200913e-02   7.1391324e-01   7.5692237e-01   5.0655708e-01   4.7317390e-01   5.6184475e-01   5.4924077e-01   6.5008591e-01   9.3106106e-01   4.4084514e-01   6.4587416e-01   5.1730137e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.8.dat <==
   1.1000000e+01   6.3809524e-03   2.3537415e-03   3.6225850e-02   1.1863946e-03   5.5782313e-05   6.5306122e-05   5.4421769e-05   1.1074830e-03   1.1346939e-03   1.1088435e-03   9.7244354e-01   9.2517007e-05   1.4827211e-02   1.0650340e-02
   2.1000000e+01   1.2009929e-02   1.1092199e-03   4.3659574e-02   2.5276596e-03   1.1063830e-04   9.3617021e-05   1.0354610e-04   2.2099291e-03   2.3163121e-03   2.2666667e-03   9.6907376e-01   1.8014184e-04   1.6060993e-02   2.1106383e-02
   3.1000000e+01   2.6481481e-02   5.3481481e-04   5.0602963e-02   4.1674074e-03   2.7703704e-04   1.4370370e-04   2.0148148e-04   3.4592593e-03   3.6740741e-03   3.5777778e-03   9.6607852e-01   3.4370370e-04   1.7395556e-02   3.3213333e-02
   4.1000000e+01   7.6434109e-02   3.2403101e-04   5.7413953e-02   5.8496124e-03   1.1689922e-03   1.1317829e-04   2.2325581e-04   4.7534884e-03   5.0480620e-03   4.8651163e-03   9.6334419e-01   3.8449612e-04   1.8936434e-02   4.7314729e-02
   5.2000000e+01   2.7675163e-01   6.8137255e-04   6.5129085e-02   8.3856209e-03   2.1746732e-02   1.6339869e-04   3.7418301e-04   6.6013072e-03   7.2091503e-03   6.8790850e-03   9.5967320e-01   5.0000000e-04   2.0431373e-02   6.4645425e-02
   6.2000000e+01   5.5415120e-01   2.1477663e-03   7.1749141e-02   1.0953608e-02   1.3849828e-01   1.3745704e-04   4.2955326e-04   8.4072165e-03   9.2989691e-03   8.9243986e-03   9.5764089e-01   5.9965636e-04   2.2652921e-02   8.1893471e-02
   7.2000000e+01   7.4940217e-01   5.9275362e-03   7.4632246e-02   1.4474638e-02   2.9299819e-01   2.4818841e-04   5.0724638e-04   1.0523551e-02   1.2454710e-02   1.1335145e-02   9.5565580e-01   6.8297101e-04   2.7565217e-02   1.0464493e-01
   8.2000000e+01   8.5280268e-01   1.4796935e-02   6.8764368e-02   1.9710728e-02   4.1433142e-01   5.6321839e-04   5.2107280e-04   1.2994253e-02   2.0162835e-02   1.4808429e-02   9.5333716e-01   7.4329502e-04   3.7630268e-02   1.3217050e-01
   9.3000000e+01   9.0359714e-01   3.3834356e-02   5.8096115e-02   3.4793456e-02   5.0093865e-01   1.4826176e-03   5.5214724e-04   1.6942740e-02   5.2069530e-02   2.5038855e-02   9.5120041e-01   9.0593047e-04   5.4940695e-02   1.7033129e-01
   1.0300000e+02   9.3113508e-01   7.7747277e-02   5.2126362e-02   3.4869063e-01   5.6498039e-01   1.2442266e-02   5.9433551e-03   2.6156863e-02   1.0637037e-01   6.3102397e-02   9.5033551e-01   1.1764706e-03   8.4786492e-02   2.2352723e-01
   1.1300000e+02   9.4689277e-01   1.6816084e-01   4.6678322e-02   4.1505594e-01   6.0929604e-01   7.3727273e-02   5.2543124e-02   6.2498834e-02   1.7378322e-01   1.4295571e-01   9.4948951e-01   5.6107226e-03   1.2851981e-01   3.1764569e-01
   1.2300000e+02   9.5526316e-01   3.1583709e-01   4.3756892e-02   4.7037343e-01   6.4590476e-01   2.2631579e-01   1.7476190e-01   1.3916541e-01   2.3334085e-01   2.3282206e-01   9.4921554e-01   4.0769424e-02   2.0014536e-01   4.8720301e-01
   1.3400000e+02   9.6339071e-01   4.4199180e-01   4.0445355e-02   5.2124863e-01   6.7589891e-01   3.5815301e-01   3.0024863e-01   2.2806011e-01   2.8434153e-01   3.1064754e-01   9.4872678e-01   1.6356011e-01   3.3925956e-01   4.9318306e-01
   1.4400000e+02   9.6819643e-01   5.0657143e-01   3.8425595e-02   5.6006250e-01   7.0080952e-01   4.2873512e-01   3.7219643e-01   2.9211012e-01   3.3208333e-01   3.7289583e-01   9.4972917e-01   2.9662202e-01   4.9394643e-01   5.2475893e-01
   1.5400000e+02   9.7119608e-01   5.3593464e-01   3.7124183e-02   5.9861111e-01   7.1936928e-01   4.6456863e-01   4.1449020e-01   3.5203595e-01   3.7647712e-01   4.3662418e-01   9.5043791e-01   3.7641176e-01   6.3774183e-01   5.3470915e-01
   1.6400000e+02   9.7438768e-01   5.5684058e-01   3.5721014e-02   6.3748551e-01   7.3686232e-01   4.9176087e-01   4.4407609e-01   4.1165217e-01   4.2217754e-01   5.0180072e-01   9.5182246e-01   4.1565217e-01   7.3407609e-01   5.4323913e-01
   1.7500000e+02   9.7657202e-01   5.7195473e-01   3.5506173e-02   6.8169959e-01   7.5369547e-01   5.1353909e-01   4.7056379e-01   4.7713169e-01   4.7786008e-01   5.7508642e-01   9.5190947e-01   4.4122634e-01   6.7137037e-01   5.4622634e-01
   1.8500000e+02   9.7901408e-01   5.8232394e-01   3.4741784e-02   7.2021127e-01   7.7138498e-01   5.3065258e-01   4.8554460e-01   5.3762441e-01   5.2861972e-01   6.4100469e-01   9.5175587e-01   4.5661972e-01   6.9355869e-01   5.5058685e-01
   1.9500000e+02   9.7982514e-01   5.8675410e-01   3.4289617e-02   7.5931148e-01   7.8398907e-01   5.3984699e-01   4.9991257e-01   5.9888525e-01   5.8253552e-01   6.9832787e-01   9.5286339e-01   4.6732240e-01   7.0856284e-01   5.5052459e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.85.dat <==
   1.1000000e+01   6.3020408e-03   2.5251701e-03   3.5345578e-02   1.1768707e-03   4.0816327e-05   6.8027211e-05   5.0340136e-05   1.0911565e-03   1.1360544e-03   1.0843537e-03   9.8430612e-01   9.2517007e-05   1.4783673e-02   1.0751020e-02
   2.2000000e+01   1.2269231e-02   1.1310541e-03   4.3599715e-02   2.6894587e-03   8.9743590e-05   8.2621083e-05   9.4017094e-05   2.3304843e-03   2.4230769e-03   2.3746439e-03   9.8209117e-01   1.7378917e-04   1.6279202e-02   2.2839031e-02
   3.3000000e+01   2.7572496e-02   5.3213752e-04   5.0606876e-02   4.3841555e-03   2.7952167e-04   1.2107623e-04   1.8983558e-04   3.6502242e-03   3.8804185e-03   3.7683109e-03   9.8028102e-01   3.1390135e-04   1.7792227e-02   3.6487294e-02
   4.4000000e+01   8.0025157e-02   2.4528302e-04   5.7279874e-02   6.2672956e-03   1.1572327e-03   1.1320755e-04   2.2327044e-04   5.0534591e-03   5.4198113e-03   5.2468553e-03   9.7847642e-01   3.9779874e-04   1.9007862e-02   5.2548742e-02
   5.5000000e+01   2.6246766e-01   6.2189055e-04   6.4525705e-02   8.6865672e-03   1.6225539e-02   1.3764511e-04   3.7313433e-04   6.8291874e-03   7.4063018e-03   7.1326700e-03   9.7688226e-01   5.2570481e-04   2.0631841e-02   7.1865672e-02
   6.6000000e+01   5.5931228e-01   2.1368421e-03   7.2271930e-02   1.2007018e-02   1.2630000e-01   1.4736842e-04   4.5614035e-04   9.2245614e-03   1.0170175e-02   9.7228070e-03   9.7514386e-01   6.0000000e-04   2.3422807e-02   9.6000000e-02
   7.7000000e+01   7.7296089e-01   6.1675978e-03   7.5968343e-02   1.5910615e-02   2.9158659e-01   2.5139665e-04   6.4618250e-04   1.1389199e-02   1.3048417e-02   1.2296089e-02   9.7324022e-01   8.4171322e-04   2.9150838e-02   1.2508007e-01
   8.8000000e+01   8.7383730e-01   1.4755952e-02   6.9013889e-02   2.1636905e-02   4.1479960e-01   5.8531746e-04   6.3293651e-04   1.4230159e-02   1.9728175e-02   1.5916667e-02   9.7210714e-01   8.9880952e-04   3.8904762e-02   1.6227381e-01
   9.8000000e+01   9.2154852e-01   2.9599156e-02   5.9808017e-02   3.3128692e-02   5.0115612e-01   1.2890295e-03   5.9493671e-04   1.7491561e-02   3.7476793e-02   2.1571730e-02   9.7073418e-01   1.0696203e-03   5.4575949e-02   2.0870253e-01
   1.0900000e+02   9.4851020e-01   6.1845805e-02   5.2038549e-02   3.7386848e-01   5.6680726e-01   5.0657596e-03   2.4829932e-03   2.4281179e-02   8.5517007e-02   4.6943311e-02   9.6961678e-01   1.2562358e-03   8.0748299e-02   2.8338095e-01
   1.2000000e+02   9.6300980e-01   1.3034559e-01   4.7279412e-02   4.5087745e-01   6.1503186e-01   3.5002451e-02   2.4509804e-02   4.8705882e-02   1.5351225e-01   1.1312745e-01   9.6845098e-01   2.8382353e-03   1.2469608e-01   4.0837500e-01
   1.3100000e+02   9.7254933e-01   2.5462400e-01   4.3480000e-02   5.0872267e-01   6.5644267e-01   1.4848800e-01   1.1458133e-01   1.1211467e-01   2.2513333e-01   2.1584000e-01   9.6829600e-01   1.7090667e-02   1.8660800e-01   3.7397333e-01
   1.4200000e+02   9.7836257e-01   4.0448830e-01   4.0900585e-02   5.5076608e-01   6.8925439e-01   3.0659357e-01   2.4835088e-01   2.0161696e-01   2.8247076e-01   3.0403216e-01   9.6735965e-01   8.0383041e-02   2.8343567e-01   4.0830994e-01
   1.5300000e+02   9.8269903e-01   5.0644660e-01   3.8915858e-02   5.9377023e-01   7.1468932e-01   4.1143689e-01   3.4651133e-01   2.8394822e-01   3.3573139e-01   3.8084466e-01   9.6789644e-01   2.3010356e-01   4.3708091e-01   5.0717152e-01
   1.6400000e+02   9.8546014e-01   5.6325362e-01   3.7177536e-02   6.3752174e-01   7.3694928e-01   4.7210507e-01   4.1068841e-01   3.5385870e-01   3.8758696e-01   4.5247101e-01   9.6713768e-01   3.5334058e-01   5.9618478e-01   5.4680435e-01
   1.7500000e+02   9.8680658e-01   5.9086008e-01   3.6209877e-02   6.8129218e-01   7.5509053e-01   5.0580247e-01   4.5062140e-01   4.2234979e-01   4.4034568e-01   5.2720165e-01   9.6780247e-01   4.1542387e-01   7.3314815e-01   5.6246091e-01
   1.8500000e+02   9.8873239e-01   6.0871362e-01   3.5075117e-02   7.1977465e-01   7.7106573e-01   5.3219249e-01   4.7791549e-01   4.8641315e-01   4.9031455e-01   5.9761033e-01   9.6815493e-01   4.4794366e-01   7.0623474e-01   5.7005634e-01
   1.9600000e+02   9.9016667e-01   6.2510000e-01   3.5027778e-02   7.6123889e-01   7.8986111e-01   5.5655556e-01   5.0344444e-01   5.6061111e-01   5.5496667e-01   6.7700000e-01   9.6824444e-01   4.7497778e-01   7.4324444e-01   5.7761111e-01
   2.0700000e+02   9.9106122e-01   6.3567347e-01   3.3850340e-02   8.0831293e-01   8.0456463e-01   5.7474150e-01   5.2293197e-01   6.3858503e-01   6.1840816e-01   7.4943537e-01   9.6757823e-01   4.9066667e-01   7.6700680e-01   5.8190476e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.9.dat <==
   1.2000000e+01   7.1188525e-03   2.7486339e-03   3.5819672e-02   1.2991803e-03   4.7814208e-05   6.4207650e-05   6.2841530e-05   1.2049180e-03   1.2500000e-03   1.2103825e-03   9.9170765e-01   1.1202186e-04   1.5271858e-02   1.1822404e-02
   2.4000000e+01   1.3484195e-02   1.1307471e-03   4.4294540e-02   2.9123563e-03   9.9137931e-05   1.0488506e-04   1.1781609e-04   2.5000000e-03   2.5862069e-03   2.5344828e-03   9.9067241e-01   2.0114943e-04   1.6676724e-02   2.5593391e-02
   3.5000000e+01   2.8476621e-02   5.1432881e-04   5.1000000e-02   4.5686275e-03   3.2579186e-04   1.2368024e-04   2.0060332e-04   3.7767722e-03   3.9849170e-03   3.9125189e-03   9.8973002e-01   3.2126697e-04   1.8274510e-02   4.0491704e-02
   4.7000000e+01   8.0800638e-02   3.0781499e-04   5.7596491e-02   6.9377990e-03   1.2743222e-03   1.6108453e-04   3.1897927e-04   5.6539075e-03   6.0940989e-03   5.9074960e-03   9.8901754e-01   4.6889952e-04   1.9545455e-02   5.9275917e-02
   5.8000000e+01   2.5530135e-01   5.8922559e-04   6.5171717e-02   9.2457912e-03   1.1735690e-02   1.6835017e-04   4.2255892e-04   7.3670034e-03   8.0286195e-03   7.7693603e-03   9.8821717e-01   6.2121212e-04   2.1614478e-02   8.0668350e-02
   7.0000000e+01   5.5842294e-01   2.0394265e-03   7.2370968e-02   1.2878136e-02   1.1290502e-01   1.9175627e-04   5.4480287e-04   9.8817204e-03   1.0845878e-02   1.0415771e-02   9.8722401e-01   7.3118280e-04   2.4043011e-02   1.0951434e-01
   8.1000000e+01   7.6651619e-01   5.4514286e-03   7.5571429e-02   1.6803810e-02   2.6608952e-01   2.8571429e-04   6.9714286e-04   1.2270476e-02   1.3853333e-02   1.3116190e-02   9.8668190e-01   8.7047619e-04   2.9624762e-02   1.4498857e-01
   9.3000000e+01   8.8611043e-01   1.3319018e-02   6.9591002e-02   2.3316973e-02   4.0723313e-01   4.9693252e-04   8.1799591e-04   1.5114519e-02   1.9349693e-02   1.6578732e-02   9.8554806e-01   1.0204499e-03   4.0171779e-02   1.9665235e-01
   1.0400000e+02   9.3500219e-01   2.9008772e-02   6.0436404e-02   3.6219298e-02   4.9778947e-01   1.3750000e-03   8.1798246e-04   1.8866228e-02   3.1618421e-02   2.1774123e-02   9.8536404e-01   1.1140351e-03   5.6826754e-02   2.6772149e-01
   1.1600000e+02   9.6197381e-01   5.9247619e-02   5.2723810e-02   3.9953810e-01   5.6927619e-01   4.3190476e-03   1.2714286e-03   2.5078571e-02   6.9507143e-02   4.0738095e-02   9.8362381e-01   1.3261905e-03   8.4914286e-02   3.9347857e-01
   1.2700000e+02   9.7518346e-01   1.0761757e-01   4.8064599e-02   4.8946253e-01   6.2043411e-01   1.6253230e-02   9.3772610e-03   3.9868217e-02   1.3052455e-01   8.8279070e-02   9.8280362e-01   1.7493540e-03   1.2550904e-01   6.5086563e-01
   1.3900000e+02   9.8322507e-01   2.0131909e-01   4.3769231e-02   5.3784615e-01   6.6366097e-01   8.0982906e-02   6.3900285e-02   8.7660969e-02   2.0579202e-01   1.8674359e-01   9.8222507e-01   5.1937322e-03   1.8653276e-01   2.2920513e-01
   1.5000000e+02   9.8727044e-01   3.3450943e-01   4.1440252e-02   5.8029245e-01   6.9532390e-01   2.2050629e-01   1.7878616e-01   1.6513522e-01   2.6979245e-01   2.8480818e-01   9.8169497e-01   2.7358491e-02   2.5888050e-01   3.1587107e-01
   1.6200000e+02   9.9079078e-01   4.7293617e-01   3.9443262e-02   6.2687234e-01   7.2376241e-01   3.6470922e-01   2.9752128e-01   2.6410638e-01   3.3286170e-01   3.7830142e-01   9.8129433e-01   1.3869149e-01   3.7903901e-01   4.5000355e-01
   1.7300000e+02   9.9261446e-01   5.5876707e-01   3.7967871e-02   6.7128514e-01   7.4385141e-01   4.4995181e-01   3.8341767e-01   3.4044177e-01   3.8662249e-01   4.5437349e-01   9.8149799e-01   2.8051406e-01   5.2820884e-01   5.2546988e-01
   1.8500000e+02   9.9390141e-01   6.1241784e-01   3.6929577e-02   7.1730986e-01   7.6842723e-01   5.0592019e-01   4.4285446e-01   4.2244601e-01   4.5033803e-01   5.4198592e-01   9.8105634e-01   3.9192019e-01   6.7619249e-01   5.6061033e-01
   1.9600000e+02   9.9491667e-01   6.4392778e-01   3.5672222e-02   7.6156667e-01   7.8716111e-01   5.4576667e-01   4.7876111e-01   4.9617222e-01   5.0408333e-01   6.2308889e-01   9.8065556e-01   4.4228333e-01   7.2097222e-01   5.8327222e-01
   2.0800000e+02   9.9574306e-01   6.6537500e-01   3.4138889e-02   8.0903472e-01   8.0338889e-01   5.7488889e-01   5.1519444e-01   5.8393750e-01   5.7771528e-01   7.1787500e-01   9.8088889e-01   4.7822917e-01   7.9012500e-01   5.9818056e-01
   2.1900000e+02   9.9650450e-01   6.8174775e-01   3.3468468e-02   8.5105405e-01   8.2197297e-01   6.0388288e-01   5.4327027e-01   6.7303604e-01   6.5111712e-01   7.9899099e-01   9.8117117e-01   5.0035135e-01   8.2038739e-01   6.0681982e-01


==> Data_Simu_4/Nbr_fd_dat/Nbr_fd_rho0.95.dat <==
   1.3000000e+01   7.3086420e-03   2.6104252e-03   3.6013717e-02   1.4581619e-03   6.7215364e-05   8.9163237e-05   6.9958848e-05   1.3127572e-03   1.3484225e-03   1.3251029e-03   9.9672702e-01   1.1248285e-04   1.5565158e-02   1.3111111e-02
   2.5000000e+01   1.3468975e-02   1.0663781e-03   4.4526696e-02   3.0981241e-03   1.2121212e-04   1.1255411e-04   1.3275613e-04   2.7243867e-03   2.8210678e-03   2.7489177e-03   9.9643001e-01   2.1645022e-04   1.6937951e-02   2.7176046e-02
   3.7000000e+01   2.8960607e-02   3.4398782e-04   5.0076104e-02   4.9223744e-03   3.0136986e-04   1.2633181e-04   2.1515363e-04   4.1978691e-03   4.4640508e-03   4.3572479e-03   9.9615355e-01   3.4362665e-04   1.8206021e-02   4.4141553e-02
   4.9000000e+01   7.8541063e-02   1.8196457e-04   5.7882448e-02   7.0563607e-03   1.2415459e-03   1.4009662e-04   3.2850242e-04   5.7117552e-03   6.1046699e-03   5.9339775e-03   9.9582287e-01   4.7181965e-04   2.0204509e-02   6.4914654e-02
   6.1000000e+01   2.4408205e-01   5.0769231e-04   6.4005128e-02   9.7521368e-03   9.6068376e-03   1.8632479e-04   4.8376068e-04   7.6974359e-03   8.3059829e-03   8.0649573e-03   9.9567350e-01   6.4615385e-04   2.2312821e-02   9.1071795e-02
   7.3000000e+01   5.3359563e-01   1.8961749e-03   7.2249545e-02   1.3123862e-02   8.7677596e-02   1.9307832e-04   5.7741348e-04   9.9653916e-03   1.1012750e-02   1.0551913e-02   9.9528051e-01   8.0510018e-04   2.5001821e-02   1.2377960e-01
   8.6000000e+01   7.7138039e-01   5.4470588e-03   7.5319608e-02   1.8056863e-02   2.5795686e-01   2.9411765e-04   7.6666667e-04   1.3143137e-02   1.4913725e-02   1.4133333e-02   9.9485882e-01   9.3137255e-04   3.0931373e-02   1.7228627e-01
   9.8000000e+01   8.8878903e-01   1.3217300e-02   6.9660338e-02   2.4972574e-02   3.9440084e-01   5.2109705e-04   9.0084388e-04   1.6297468e-02   1.8997890e-02   1.7594937e-02   9.9440717e-01   1.1054852e-03   4.1681435e-02   2.3837553e-01
   1.1000000e+02   9.4090183e-01   2.7189498e-02   6.0561644e-02   4.0002283e-02   4.9007306e-01   1.3904110e-03   8.4474886e-04   2.0515982e-02   2.8997717e-02   2.2924658e-02   9.9404566e-01   1.2511416e-03   5.7347032e-02   3.4704338e-01
   1.2200000e+02   9.6782338e-01   5.1106965e-02   5.3164179e-02   3.9272886e-01   5.6502488e-01   3.5746269e-03   1.3407960e-03   2.6034826e-02   5.2470149e-02   3.2467662e-02   9.9377612e-01   1.5099502e-03   8.4057214e-02   5.6329602e-01
   1.3400000e+02   9.8051639e-01   9.4718579e-02   4.8024590e-02   5.0875137e-01   6.1895902e-01   1.0912568e-02   5.6748634e-03   3.6767760e-02   1.0792896e-01   6.5243169e-02   9.9341803e-01   1.7978142e-03   1.2357377e-01   2.9893169e-01
   1.4600000e+02   9.8763030e-01   1.6079091e-01   4.4336364e-02   5.5547576e-01   6.6086061e-01   4.0306061e-02   3.2548485e-02   6.3318182e-02   1.7408182e-01   1.4537273e-01   9.9274545e-01   2.9575758e-03   1.7952121e-01   1.6191212e-01
   1.5900000e+02   9.9157388e-01   2.7123711e-01   4.1068729e-02   6.0739519e-01   6.9810653e-01   1.3904467e-01   1.1923368e-01   1.3656701e-01   2.5565979e-01   2.6130241e-01   9.9194845e-01   9.8865979e-03   2.5629553e-01   2.5561512e-01
   1.7100000e+02   9.9464706e-01   4.0106667e-01   3.9756863e-02   6.5641176e-01   7.2736471e-01   2.8548627e-01   2.3956471e-01   2.2958824e-01   3.2336471e-01   3.6082353e-01   9.9158431e-01   5.9815686e-02   3.4406275e-01   3.7314902e-01
   1.8300000e+02   9.9609132e-01   5.1682648e-01   3.7716895e-02   7.0406849e-01   7.5389498e-01   4.0115068e-01   3.3908676e-01   3.2425114e-01   3.8421005e-01   4.5644749e-01   9.9131050e-01   1.8612785e-01   4.5769406e-01   4.7073059e-01
   1.9500000e+02   9.9694536e-01   5.9625683e-01   3.6677596e-02   7.5169399e-01   7.7204918e-01   4.7722951e-01   4.0785792e-01   4.0575410e-01   4.4780874e-01   5.4155191e-01   9.9114208e-01   3.1569399e-01   5.9732240e-01   5.3389071e-01
   2.0700000e+02   9.9782993e-01   6.4819728e-01   3.7523810e-02   7.9897279e-01   7.9538776e-01   5.3270068e-01   4.6345578e-01   4.9208844e-01   5.1157823e-01   6.3765986e-01   9.9085714e-01   4.0159864e-01   7.1244898e-01   5.7278231e-01
   2.1900000e+02   9.9826126e-01   6.9254955e-01   3.5279279e-02   8.4864865e-01   8.1672072e-01   5.7945045e-01   5.1037838e-01   5.9111712e-01   5.8980180e-01   7.4002703e-01   9.9130631e-01   4.5852252e-01   8.0843243e-01   5.9380180e-01
   2.3200000e+02   9.9869444e-01   7.1818056e-01   3.4305556e-02   9.0256944e-01   8.4056944e-01   6.2305556e-01   5.5361111e-01   7.1269444e-01   6.9143056e-01   8.5173611e-01   9.9095833e-01   4.9295833e-01   8.8006944e-01   6.0748611e-01


==> Data_Simu_4/Nbr_md_dat/CT_Nbr_md-2/MP.dat <==
   8.0244356e-01   9.5000000e-01
   8.0576457e-01   9.0000000e-01
   8.0886317e-01   8.5000000e-01
   8.1043972e-01   8.0000000e-01
   8.1454051e-01   7.5000000e-01
   8.2003122e-01   7.0000000e-01
   8.2346893e-01   6.5000000e-01
   8.3107793e-01   6.0000000e-01
   8.4221810e-01   5.5000000e-01
   8.5000000e-01   5.2552456e-01
   8.5932625e-01   5.0000000e-01
   8.8257979e-01   4.5000000e-01
   9.0000000e-01   4.3079507e-01
   9.4622452e-01   4.0000000e-01
   9.5000000e-01   3.9806212e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.05.dat <==
   1.0000000e+00   2.9333333e-02   2.9333333e-02   3.1000000e-02   2.8333333e-02   3.6666667e-02   3.6666667e-02   3.7666667e-02   2.8333333e-02   3.3333333e-02   2.8333333e-02   6.1800000e-01   3.8000000e-02   2.7000000e-02   3.1666667e-02
   2.0000000e+00   1.2683333e-01   1.2983333e-01   1.6050000e-01   1.2150000e-01   1.3483333e-01   1.3583333e-01   1.0233333e-01   1.3700000e-01   2.3683333e-01   2.1600000e-01   7.5200000e-01   1.2600000e-01   4.2166667e-02   1.1183333e-01
   2.0000000e+00   1.2683333e-01   1.2983333e-01   1.6050000e-01   1.2150000e-01   1.3483333e-01   1.3583333e-01   1.0233333e-01   1.3700000e-01   2.3683333e-01   2.1600000e-01   7.5200000e-01   1.2600000e-01   4.2166667e-02   1.1183333e-01
   3.0000000e+00   3.6988889e-01   3.4000000e-01   3.9944444e-01   3.9655556e-01   3.7177778e-01   3.4488889e-01   2.8077778e-01   3.4411111e-01   5.3511111e-01   4.6422222e-01   7.9866667e-01   3.1611111e-01   1.2255556e-01   2.8888889e-01
   4.0000000e+00   5.9091667e-01   5.6366667e-01   6.2225000e-01   6.3383333e-01   5.9466667e-01   5.6616667e-01   4.6841667e-01   5.7866667e-01   6.9058333e-01   6.6016667e-01   8.1566667e-01   5.3183333e-01   2.7808333e-01   5.0800000e-01
   4.0000000e+00   5.9091667e-01   5.6366667e-01   6.2225000e-01   6.3383333e-01   5.9466667e-01   5.6616667e-01   4.6841667e-01   5.7866667e-01   6.9058333e-01   6.6016667e-01   8.1566667e-01   5.3183333e-01   2.7808333e-01   5.0800000e-01
   5.0000000e+00   7.3686667e-01   7.2873333e-01   7.5393333e-01   7.4653333e-01   7.4180000e-01   7.3173333e-01   6.0566667e-01   7.1773333e-01   7.5660000e-01   7.5373333e-01   8.2766667e-01   6.9693333e-01   4.6580000e-01   6.8680000e-01
   6.0000000e+00   8.0316667e-01   8.1327778e-01   8.2055556e-01   8.0988889e-01   8.0883333e-01   8.1466667e-01   6.8544444e-01   7.9133333e-01   7.9011111e-01   8.0327778e-01   8.3544444e-01   7.9377778e-01   6.0238889e-01   7.8638889e-01
   6.0000000e+00   8.0316667e-01   8.1327778e-01   8.2055556e-01   8.0988889e-01   8.0883333e-01   8.1466667e-01   6.8544444e-01   7.9133333e-01   7.9011111e-01   8.0327778e-01   8.3544444e-01   7.9377778e-01   6.0238889e-01   7.8638889e-01
   7.0000000e+00   8.5414286e-01   8.6671429e-01   8.6928571e-01   8.8361905e-01   8.6023810e-01   8.6771429e-01   7.2528571e-01   8.3252381e-01   8.1271429e-01   8.3085714e-01   8.3933333e-01   8.4985714e-01   7.2876190e-01   8.5233333e-01
   8.0000000e+00   8.7345833e-01   8.9029167e-01   8.9712500e-01   9.0137500e-01   8.7991667e-01   8.9141667e-01   7.5125000e-01   8.4962500e-01   8.2441667e-01   8.4583333e-01   8.4062500e-01   8.7683333e-01   8.3554167e-01   8.8266667e-01
   8.0000000e+00   8.7345833e-01   8.9029167e-01   8.9712500e-01   9.0137500e-01   8.7991667e-01   8.9141667e-01   7.5125000e-01   8.4962500e-01   8.2441667e-01   8.4583333e-01   8.4062500e-01   8.7683333e-01   8.3554167e-01   8.8266667e-01
   9.0000000e+00   8.8892593e-01   9.0992593e-01   9.1588889e-01   9.0877778e-01   8.9674074e-01   9.1133333e-01   7.7044444e-01   8.6981481e-01   8.3951852e-01   8.5733333e-01   8.4262963e-01   8.9751852e-01   8.8866667e-01   9.0159259e-01
   9.0000000e+00   8.8892593e-01   9.0992593e-01   9.1588889e-01   9.0877778e-01   8.9674074e-01   9.1133333e-01   7.7044444e-01   8.6981481e-01   8.3951852e-01   8.5733333e-01   8.4262963e-01   8.9751852e-01   8.8866667e-01   9.0159259e-01
   1.0000000e+01   9.0366667e-01   9.2093333e-01   9.2693333e-01   9.1316667e-01   9.1036667e-01   9.2273333e-01   7.8433333e-01   8.7283333e-01   8.4720000e-01   8.6250000e-01   8.4180000e-01   9.0876667e-01   9.0916667e-01   9.1500000e-01
   1.1000000e+01   9.1154545e-01   9.2960606e-01   9.3854545e-01   9.1384848e-01   9.1857576e-01   9.3109091e-01   7.9751515e-01   8.8275758e-01   8.5221212e-01   8.5739394e-01   8.4106061e-01   9.2103030e-01   9.1951515e-01   9.2496970e-01
   1.1000000e+01   9.1154545e-01   9.2960606e-01   9.3854545e-01   9.1384848e-01   9.1857576e-01   9.3109091e-01   7.9751515e-01   8.8275758e-01   8.5221212e-01   8.5739394e-01   8.4106061e-01   9.2103030e-01   9.1951515e-01   9.2496970e-01
   1.2000000e+01   9.1561111e-01   9.3322222e-01   9.4225000e-01   9.1541667e-01   9.2219444e-01   9.3477778e-01   8.0561111e-01   8.8280556e-01   8.5061111e-01   8.5072222e-01   8.4125000e-01   9.2369444e-01   9.2394444e-01   9.2902778e-01
   1.3000000e+01   9.1943590e-01   9.3630769e-01   9.4935897e-01   8.9571795e-01   9.2548718e-01   9.3753846e-01   8.1389744e-01   8.8787179e-01   8.5182051e-01   8.3802564e-01   8.4292308e-01   9.2887179e-01   9.2710256e-01   9.3317949e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.1.dat <==
   2.0000000e+00   3.3000000e-02   3.2833333e-02   2.7166667e-02   3.0833333e-02   4.2000000e-02   4.1000000e-02   4.0833333e-02   3.2333333e-02   4.2500000e-02   4.2333333e-02   1.1000000e-02   4.0833333e-02   2.8166667e-02   3.2000000e-02
   3.0000000e+00   4.1777778e-02   3.7555556e-02   3.8333333e-02   4.6333333e-02   4.8555556e-02   4.5000000e-02   4.5000000e-02   4.7000000e-02   9.5666667e-02   5.8444444e-02   1.3888889e-02   4.5222222e-02   2.7666667e-02   3.3333333e-02
   4.0000000e+00   9.4833333e-02   7.7833333e-02   8.9666667e-02   9.4916667e-02   9.5250000e-02   8.4750000e-02   6.6583333e-02   8.8250000e-02   1.8908333e-01   1.1566667e-01   2.5916667e-02   6.7500000e-02   3.3416667e-02   6.3166667e-02
   6.0000000e+00   2.8844444e-01   2.1122222e-01   2.6850000e-01   2.8700000e-01   2.8888889e-01   2.1750000e-01   1.6422222e-01   2.3022222e-01   4.4511111e-01   2.7783333e-01   9.0777778e-02   1.6644444e-01   6.8833333e-02   1.7344444e-01
   7.0000000e+00   4.0828571e-01   3.2528571e-01   4.0466667e-01   4.4461905e-01   4.1366667e-01   3.3109524e-01   2.6928571e-01   3.5690476e-01   5.6528571e-01   4.2133333e-01   1.4004762e-01   2.6152381e-01   1.2319048e-01   2.8423810e-01
   8.0000000e+00   5.0695833e-01   4.4875000e-01   5.0387500e-01   5.3970833e-01   5.1737500e-01   4.5304167e-01   3.7675000e-01   4.5145833e-01   6.2325000e-01   5.1808333e-01   1.8504167e-01   3.6408333e-01   1.9462500e-01   3.9254167e-01
   9.0000000e+00   5.9740741e-01   5.6600000e-01   5.9685185e-01   6.2859259e-01   6.0844444e-01   5.6974074e-01   4.7800000e-01   5.4718519e-01   6.6592593e-01   6.0866667e-01   2.2511111e-01   4.8233333e-01   2.8381481e-01   5.1166667e-01
   1.1000000e+01   6.9412121e-01   7.1215152e-01   7.1357576e-01   7.2230303e-01   7.0678788e-01   7.1445455e-01   6.3654545e-01   6.8457576e-01   7.1169697e-01   7.0824242e-01   2.7842424e-01   6.5136364e-01   4.6690909e-01   6.7636364e-01
   1.2000000e+01   7.2444444e-01   7.4977778e-01   7.3936111e-01   7.5991667e-01   7.3683333e-01   7.5266667e-01   6.7191667e-01   7.1511111e-01   7.2544444e-01   7.3366667e-01   3.0602778e-01   7.0213889e-01   5.2675000e-01   7.2930556e-01
   1.3000000e+01   7.5102564e-01   7.8351282e-01   7.7576923e-01   8.2548718e-01   7.6430769e-01   7.8564103e-01   7.1248718e-01   7.4871795e-01   7.4292308e-01   7.5820513e-01   3.2825641e-01   7.4828205e-01   5.8117949e-01   7.6835897e-01
   1.5000000e+01   7.8171111e-01   8.2233333e-01   8.1282222e-01   8.4535556e-01   7.9642222e-01   8.2513333e-01   7.4557778e-01   7.7242222e-01   7.5255556e-01   7.8168889e-01   3.5744444e-01   7.9573333e-01   6.6997778e-01   8.1580000e-01
   1.6000000e+01   7.9181250e-01   8.3658333e-01   8.2902083e-01   8.5079167e-01   8.0666667e-01   8.3933333e-01   7.5966667e-01   7.8793750e-01   7.6177083e-01   7.8945833e-01   3.7145833e-01   8.1014583e-01   7.3477083e-01   8.2675000e-01
   1.7000000e+01   8.0435294e-01   8.4774510e-01   8.3988235e-01   8.5431373e-01   8.2000000e-01   8.5017647e-01   7.6988235e-01   7.9339216e-01   7.6637255e-01   7.9721569e-01   3.8262745e-01   8.2274510e-01   7.9321569e-01   8.3974510e-01
   1.8000000e+01   8.1038889e-01   8.5681481e-01   8.5257407e-01   8.5868519e-01   8.2587037e-01   8.5890741e-01   7.7755556e-01   8.0137037e-01   7.7268519e-01   7.9987037e-01   3.9372222e-01   8.3250000e-01   8.2981481e-01   8.4777778e-01
   2.0000000e+01   8.2133333e-01   8.6720000e-01   8.6791667e-01   8.6096667e-01   8.3846667e-01   8.6938333e-01   7.9428333e-01   8.0586667e-01   7.7651667e-01   8.0325000e-01   4.0910000e-01   8.4715000e-01   8.5441667e-01   8.6058333e-01
   2.1000000e+01   8.3063492e-01   8.7300000e-01   8.7946032e-01   8.5865079e-01   8.4495238e-01   8.7587302e-01   7.9557143e-01   8.0771429e-01   7.7523810e-01   8.0007937e-01   4.1414286e-01   8.5398413e-01   8.6141270e-01   8.6611111e-01
   2.2000000e+01   8.3536364e-01   8.7857576e-01   8.8189394e-01   8.5856061e-01   8.5050000e-01   8.8084848e-01   7.9896970e-01   8.0712121e-01   7.7783333e-01   7.9916667e-01   4.2398485e-01   8.5966667e-01   8.6853030e-01   8.7298485e-01
   2.4000000e+01   8.4244444e-01   8.8640278e-01   8.9576389e-01   8.5831944e-01   8.5670833e-01   8.8866667e-01   8.0861111e-01   8.0913889e-01   7.7920833e-01   7.8808333e-01   4.3143056e-01   8.6915278e-01   8.7488889e-01   8.7968056e-01
   2.5000000e+01   8.4552000e-01   8.8982667e-01   8.9936000e-01   8.5852000e-01   8.5928000e-01   8.9209333e-01   8.1132000e-01   8.0934667e-01   7.7792000e-01   7.7946667e-01   4.3822667e-01   8.7180000e-01   8.7938667e-01   8.8422667e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.15.dat <==
   2.0000000e+00   2.7166667e-02   2.7166667e-02   2.2166667e-02   2.6833333e-02   3.7833333e-02   3.7500000e-02   3.8000000e-02   2.6500000e-02   3.0833333e-02   2.8333333e-02   8.5000000e-03   3.7500000e-02   2.5000000e-02   2.7000000e-02
   4.0000000e+00   3.2000000e-02   3.0500000e-02   2.6250000e-02   3.2666667e-02   3.8166667e-02   3.7000000e-02   3.7333333e-02   2.9583333e-02   4.1250000e-02   3.2416667e-02   1.0083333e-02   3.6333333e-02   2.6583333e-02   2.7916667e-02
   6.0000000e+00   5.9333333e-02   3.6833333e-02   4.3222222e-02   5.1944444e-02   5.9500000e-02   4.3833333e-02   4.2055556e-02   4.3388889e-02   1.0377778e-01   4.9500000e-02   1.2000000e-02   3.9166667e-02   2.6500000e-02   3.2166667e-02
   8.0000000e+00   1.5162500e-01   7.7833333e-02   1.0808333e-01   1.2783333e-01   1.5025000e-01   8.3833333e-02   6.6833333e-02   9.2416667e-02   2.5162500e-01   1.1362500e-01   3.2333333e-02   6.1916667e-02   3.5291667e-02   6.2916667e-02
   1.0000000e+01   2.8930000e-01   1.7413333e-01   2.3350000e-01   2.6810000e-01   2.9330000e-01   1.8046667e-01   1.3413333e-01   1.9123333e-01   4.2613333e-01   2.3846667e-01   7.4566667e-02   1.2060000e-01   6.3133333e-02   1.3960000e-01
   1.2000000e+01   4.2083333e-01   3.1405556e-01   4.0050000e-01   4.4338889e-01   4.3538889e-01   3.1950000e-01   2.5469444e-01   3.2783333e-01   5.5866667e-01   4.0925000e-01   1.3044444e-01   2.2661111e-01   1.2211111e-01   2.6152778e-01
   1.4000000e+01   5.2407143e-01   4.9169048e-01   5.4304762e-01   5.7104762e-01   5.4590476e-01   4.9623810e-01   4.1626190e-01   4.7261905e-01   6.2295238e-01   5.4342857e-01   1.7435714e-01   3.7897619e-01   2.2523810e-01   4.3761905e-01
   1.6000000e+01   5.9389583e-01   6.0883333e-01   6.3683333e-01   6.5433333e-01   6.1787500e-01   6.1291667e-01   5.4047917e-01   5.8756250e-01   6.5656250e-01   6.3185417e-01   2.1108333e-01   5.1879167e-01   3.6170833e-01   5.7443750e-01
   1.8000000e+01   6.4272222e-01   6.9238889e-01   7.0188889e-01   7.1931481e-01   6.6829630e-01   6.9550000e-01   6.3051852e-01   6.5103704e-01   6.7911111e-01   6.7666667e-01   2.4512963e-01   6.2681481e-01   4.6938889e-01   6.7133333e-01
   2.0000000e+01   6.6910000e-01   7.3265000e-01   7.4408333e-01   7.9733333e-01   6.9681667e-01   7.3581667e-01   6.8121667e-01   6.8863333e-01   6.9238333e-01   7.0338333e-01   2.6885000e-01   6.8838333e-01   5.2188333e-01   7.1618333e-01
   2.2000000e+01   6.9492424e-01   7.6646970e-01   7.8234848e-01   8.0387879e-01   7.2148485e-01   7.7001515e-01   7.1807576e-01   7.1804545e-01   7.0143939e-01   7.2666667e-01   2.8925758e-01   7.2860606e-01   5.6801515e-01   7.5421212e-01
   2.4000000e+01   7.1220833e-01   7.8890278e-01   8.0431944e-01   8.0834722e-01   7.4129167e-01   7.9198611e-01   7.4433333e-01   7.3330556e-01   7.1226389e-01   7.3823611e-01   3.0445833e-01   7.5393056e-01   6.2701389e-01   7.7888889e-01
   2.5000000e+01   7.1525333e-01   7.9448000e-01   8.1362667e-01   8.1064000e-01   7.4486667e-01   7.9744000e-01   7.5006667e-01   7.3625333e-01   7.1302667e-01   7.4306667e-01   3.1130667e-01   7.6274667e-01   6.7209333e-01   7.8388000e-01
   2.7000000e+01   7.2483951e-01   8.0575309e-01   8.2708642e-01   8.1304938e-01   7.5558025e-01   8.0902469e-01   7.6327160e-01   7.4253086e-01   7.1587654e-01   7.4792593e-01   3.2228395e-01   7.7653086e-01   7.5983951e-01   7.9774074e-01
   2.9000000e+01   7.4008046e-01   8.2028736e-01   8.4634483e-01   8.1396552e-01   7.6972414e-01   8.2375862e-01   7.7649425e-01   7.4425287e-01   7.1993103e-01   7.5094253e-01   3.3831034e-01   7.8975862e-01   8.0040230e-01   8.0964368e-01
   3.1000000e+01   7.4496774e-01   8.2673118e-01   8.5549462e-01   8.1151613e-01   7.7521505e-01   8.2956989e-01   7.8605376e-01   7.4856989e-01   7.2106452e-01   7.5262366e-01   3.4858065e-01   8.0144086e-01   8.1391398e-01   8.1803226e-01
   3.3000000e+01   7.4861953e-01   8.3311111e-01   8.6394949e-01   8.1164646e-01   7.7995960e-01   8.3653535e-01   7.9638608e-01   7.4889899e-01   7.2041526e-01   7.4869809e-01   3.5840629e-01   8.1038159e-01   8.2098765e-01   8.2434343e-01
   3.5000000e+01   7.5387601e-01   8.3815238e-01   8.7340952e-01   8.1041905e-01   7.8423810e-01   8.4142857e-01   8.0266307e-01   7.4668571e-01   7.2012938e-01   7.4043127e-01   3.6375202e-01   8.1757412e-01   8.2552022e-01   8.2921905e-01
   3.7000000e+01   7.5745851e-01   8.4351351e-01   8.8289189e-01   8.0862162e-01   7.8736937e-01   8.4656757e-01   8.0572783e-01   7.4628829e-01   7.1893789e-01   7.2967283e-01   3.7159791e-01   8.2375533e-01   8.3091513e-01   8.3441441e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.2.dat <==
   3.0000000e+00   2.7111111e-02   2.6666667e-02   2.2555556e-02   2.8222222e-02   3.7111111e-02   3.6555556e-02   3.7888889e-02   2.6111111e-02   2.8666667e-02   2.7222222e-02   7.6666667e-03   3.7111111e-02   2.4888889e-02   2.5888889e-02
   6.0000000e+00   2.9833333e-02   2.8722222e-02   2.1944444e-02   3.0611111e-02   3.6722222e-02   3.5444444e-02   3.6222222e-02   2.6166667e-02   3.3388889e-02   2.6666667e-02   8.1666667e-03   3.4500000e-02   2.3444444e-02   2.4055556e-02
   8.0000000e+00   4.4958333e-02   3.4750000e-02   2.9750000e-02   3.9333333e-02   4.8000000e-02   4.0750000e-02   4.0708333e-02   3.1625000e-02   5.8500000e-02   3.5166667e-02   1.1458333e-02   3.8708333e-02   2.6208333e-02   2.8541667e-02
   1.1000000e+01   1.1536364e-01   5.5848485e-02   5.6212121e-02   7.4909091e-02   1.1151515e-01   6.1424242e-02   4.9363636e-02   5.3333333e-02   1.6409091e-01   6.5727273e-02   1.9575758e-02   4.3090909e-02   2.8484848e-02   4.2030303e-02
   1.3000000e+01   2.0694872e-01   9.5615385e-02   1.2633333e-01   1.4966667e-01   2.1371795e-01   1.0000000e-01   7.3820513e-02   9.5794872e-02   2.9805128e-01   1.2928205e-01   3.8589744e-02   6.4128205e-02   3.4358974e-02   7.2615385e-02
   1.6000000e+01   3.4837500e-01   2.2410417e-01   3.0375000e-01   3.3162500e-01   3.7083333e-01   2.2768750e-01   1.6437500e-01   2.0977083e-01   4.8210417e-01   3.0629167e-01   8.6104167e-02   1.3347917e-01   7.0958333e-02   1.7816667e-01
   1.8000000e+01   4.2320370e-01   3.3283333e-01   4.2687037e-01   4.6055556e-01   4.5200000e-01   3.3777778e-01   2.5890741e-01   3.2037037e-01   5.4892593e-01   4.1888889e-01   1.2001852e-01   2.1055556e-01   1.2705556e-01   2.8231481e-01
   2.1000000e+01   5.0053968e-01   5.1223810e-01   5.6882540e-01   5.8917460e-01   5.3606349e-01   5.1668254e-01   4.3277778e-01   4.7714286e-01   6.0530159e-01   5.5463492e-01   1.6330159e-01   3.8265079e-01   2.6055556e-01   4.7030159e-01
   2.4000000e+01   5.4951389e-01   6.2441667e-01   6.6365278e-01   6.7461111e-01   5.9173611e-01   6.2920833e-01   5.6216667e-01   5.8569444e-01   6.3286111e-01   6.2240278e-01   1.9529167e-01   5.3401389e-01   3.9570833e-01   6.0018056e-01
   2.6000000e+01   5.7801282e-01   6.6892308e-01   7.0529487e-01   7.6505128e-01   6.1979487e-01   6.7350000e-01   6.1417949e-01   6.2588462e-01   6.4551282e-01   6.4901282e-01   2.1565385e-01   6.0225641e-01   4.5241026e-01   6.5026923e-01
   2.9000000e+01   6.0455172e-01   7.1117241e-01   7.4928736e-01   7.6937931e-01   6.4914943e-01   7.1604598e-01   6.6341379e-01   6.6152874e-01   6.5664368e-01   6.7554023e-01   2.3725287e-01   6.6113793e-01   5.0118391e-01   6.9424138e-01
   3.1000000e+01   6.1596774e-01   7.2700000e-01   7.7063441e-01   7.7087097e-01   6.6402151e-01   7.3160215e-01   6.8256989e-01   6.6866667e-01   6.6054839e-01   6.8446237e-01   2.4966667e-01   6.8549462e-01   5.2445161e-01   7.1462366e-01
   3.4000000e+01   6.2826471e-01   7.4790196e-01   7.9906863e-01   7.7324510e-01   6.7582353e-01   7.5232353e-01   7.0849020e-01   6.8427451e-01   6.6787255e-01   6.9810784e-01   2.6625490e-01   7.1196078e-01   5.9898039e-01   7.3571569e-01
   3.6000000e+01   6.4088123e-01   7.6144444e-01   8.1563889e-01   7.7369444e-01   6.8873148e-01   7.6540741e-01   7.2127395e-01   6.9097222e-01   6.6927203e-01   7.0348659e-01   2.7673372e-01   7.2784483e-01   6.8184866e-01   7.4765741e-01
   3.9000000e+01   6.4821368e-01   7.7110256e-01   8.3177778e-01   7.7100000e-01   6.9706838e-01   7.7594017e-01   7.3346154e-01   6.9193162e-01   6.6850427e-01   7.0439316e-01   2.8908547e-01   7.4112821e-01   7.4575214e-01   7.5970085e-01
   4.1000000e+01   6.5302439e-01   7.7892683e-01   8.4369919e-01   7.7230894e-01   7.0211382e-01   7.8326016e-01   7.4543902e-01   6.9562602e-01   6.7041463e-01   7.0763415e-01   2.9353659e-01   7.5057724e-01   7.6157724e-01   7.6646341e-01
   4.4000000e+01   6.5971212e-01   7.8711364e-01   8.5530303e-01   7.6885606e-01   7.0875758e-01   7.9131818e-01   7.5585606e-01   6.9210606e-01   6.6951515e-01   7.0454545e-01   3.0509091e-01   7.6247727e-01   7.7410606e-01   7.7734848e-01
   4.7000000e+01   6.6332492e-01   7.9455319e-01   8.6526950e-01   7.6453191e-01   7.1296454e-01   7.9887943e-01   7.6210602e-01   6.9070213e-01   6.6599351e-01   6.9305445e-01   3.1102056e-01   7.6918860e-01   7.7974757e-01   7.8222695e-01
   4.9000000e+01   6.6764626e-01   7.9963946e-01   8.7225850e-01   7.6445578e-01   7.1680272e-01   8.0315646e-01   7.6817007e-01   6.9101361e-01   6.6606803e-01   6.8743537e-01   3.2065306e-01   7.7503401e-01   7.8352381e-01   7.8690476e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.25.dat <==
   4.0000000e+00   2.4416667e-02   2.4833333e-02   1.9666667e-02   2.6416667e-02   3.3916667e-02   3.2916667e-02   3.4583333e-02   2.3166667e-02   2.5583333e-02   2.3916667e-02   6.0000000e-03   3.3583333e-02   2.2000000e-02   2.3166667e-02
   7.0000000e+00   3.0714286e-02   3.0809524e-02   2.3857143e-02   3.2380952e-02   3.7714286e-02   3.6714286e-02   3.8047619e-02   2.7857143e-02   3.0857143e-02   2.8666667e-02   6.7619048e-03   3.6523810e-02   2.6047619e-02   2.6809524e-02
   1.0000000e+01   3.8833333e-02   3.3200000e-02   2.5966667e-02   3.6600000e-02   4.2000000e-02   3.8200000e-02   3.8466667e-02   2.9533333e-02   4.1700000e-02   3.1433333e-02   8.8000000e-03   3.7100000e-02   2.6000000e-02   2.7333333e-02
   1.3000000e+01   7.8333333e-02   3.8512821e-02   3.3000000e-02   4.4435897e-02   7.4384615e-02   4.2076923e-02   4.2138201e-02   3.3051282e-02   8.4823990e-02   4.2320730e-02   1.1681877e-02   3.8617992e-02   2.6388527e-02   2.8333333e-02
   1.6000000e+01   1.6304167e-01   6.0479167e-02   7.6833333e-02   8.9666667e-02   1.7020833e-01   6.2708333e-02   5.4958333e-02   5.7583333e-02   2.1345833e-01   8.0250000e-02   2.1979167e-02   4.5208333e-02   2.9645833e-02   4.2208333e-02
   2.0000000e+01   2.9551667e-01   1.6306667e-01   2.2678333e-01   2.4743333e-01   3.2388333e-01   1.6535000e-01   1.1995000e-01   1.4366667e-01   4.1516667e-01   2.3583333e-01   5.9183333e-02   8.9000000e-02   4.9150000e-02   1.1873333e-01
   2.3000000e+01   3.7607246e-01   2.9208696e-01   3.9231884e-01   4.1628986e-01   4.1982609e-01   2.9568116e-01   2.3184058e-01   2.6595652e-01   5.1504348e-01   3.9115942e-01   9.6115942e-02   1.6881159e-01   1.1833333e-01   2.4785507e-01
   2.6000000e+01   4.2661538e-01   4.3539744e-01   5.2608974e-01   5.2969231e-01   4.7421795e-01   4.4037179e-01   3.5743590e-01   4.0397436e-01   5.5791026e-01   4.9406410e-01   1.2692308e-01   2.8688462e-01   2.1233333e-01   3.8533333e-01
   2.9000000e+01   4.6566667e-01   5.4835632e-01   6.2022989e-01   6.2159770e-01   5.2193103e-01   5.5349425e-01   4.8600000e-01   5.0965517e-01   5.8898851e-01   5.6454023e-01   1.5750575e-01   4.3050575e-01   3.1582759e-01   5.1613793e-01
   3.2000000e+01   4.9828125e-01   6.1492708e-01   6.7742708e-01   7.3883333e-01   5.5865625e-01   6.2104167e-01   5.5627083e-01   5.7387500e-01   6.0712500e-01   6.0660417e-01   1.7638542e-01   5.2768750e-01   4.0460417e-01   5.9104167e-01
   3.6000000e+01   5.2118519e-01   6.6669444e-01   7.3432407e-01   7.3740741e-01   5.8500926e-01   6.7197222e-01   6.1277778e-01   6.1252778e-01   6.1638889e-01   6.3210185e-01   2.0000926e-01   6.0668519e-01   4.5442593e-01   6.4553704e-01
   3.9000000e+01   5.3836752e-01   6.8973504e-01   7.6515385e-01   7.4193162e-01   6.0274359e-01   6.9566667e-01   6.4519658e-01   6.3450427e-01   6.2654701e-01   6.5267521e-01   2.1778632e-01   6.4490598e-01   4.8470085e-01   6.7160684e-01
   4.2000000e+01   5.4808730e-01   7.0521429e-01   7.8932540e-01   7.4464286e-01   6.1234921e-01   7.1092063e-01   6.6421429e-01   6.4177778e-01   6.2726190e-01   6.5946825e-01   2.2880952e-01   6.6716667e-01   5.2464286e-01   6.8969048e-01
   4.5000000e+01   5.5911852e-01   7.2011111e-01   8.0858519e-01   7.4200000e-01   6.2566667e-01   7.2520741e-01   6.8060000e-01   6.4905185e-01   6.2988889e-01   6.6692593e-01   2.3885926e-01   6.8657778e-01   6.1823704e-01   7.0537037e-01
   4.8000000e+01   5.6625000e-01   7.3116667e-01   8.2245139e-01   7.3995833e-01   6.3404167e-01   7.3672222e-01   6.9552778e-01   6.4915972e-01   6.3102083e-01   6.6773611e-01   2.5034028e-01   6.9993750e-01   6.9780556e-01   7.1623611e-01
   5.2000000e+01   5.7251282e-01   7.4098718e-01   8.4019872e-01   7.3425641e-01   6.4075000e-01   7.4648077e-01   7.0646795e-01   6.4795513e-01   6.2731410e-01   6.6838462e-01   2.6083333e-01   7.1381410e-01   7.2344231e-01   7.2636538e-01
   5.5000000e+01   5.7612727e-01   7.4901818e-01   8.5049091e-01   7.3127879e-01   6.4509091e-01   7.5411515e-01   7.1653939e-01   6.4668485e-01   6.2627273e-01   6.6383636e-01   2.6866667e-01   7.2135758e-01   7.3208485e-01   7.3367273e-01
   5.8000000e+01   5.8136207e-01   7.5525287e-01   8.6093678e-01   7.2731034e-01   6.4957471e-01   7.6040805e-01   7.2207471e-01   6.4591954e-01   6.2408046e-01   6.5783908e-01   2.7529885e-01   7.2964943e-01   7.3837931e-01   7.3928736e-01
   6.1000000e+01   5.8404372e-01   7.5831694e-01   8.6695628e-01   7.2421858e-01   6.5228962e-01   7.6281967e-01   7.2806011e-01   6.3898907e-01   6.1803279e-01   6.4182514e-01   2.7932240e-01   7.3407104e-01   7.4110383e-01   7.4277049e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.3.dat <==
   4.0000000e+00   2.5583333e-02   2.6750000e-02   2.0000000e-02   2.5666667e-02   3.4166667e-02   3.3833333e-02   3.4833333e-02   2.3333333e-02   2.5416667e-02   2.4166667e-02   4.2500000e-03   3.4166667e-02   2.1916667e-02   2.3083333e-02
   8.0000000e+00   2.9166667e-02   3.1833333e-02   2.3833333e-02   3.3166667e-02   3.7500000e-02   3.6541667e-02   3.7541667e-02   2.8083333e-02   2.9625000e-02   2.8416667e-02   6.4583333e-03   3.6458333e-02   2.5166667e-02   2.5666667e-02
   1.2000000e+01   3.5444444e-02   3.4277778e-02   2.4083333e-02   3.4972222e-02   3.9777778e-02   3.7694444e-02   3.8638889e-02   2.7500000e-02   3.3750000e-02   2.8277778e-02   7.6388889e-03   3.5944444e-02   2.4833333e-02   2.5083333e-02
   1.6000000e+01   6.8354167e-02   3.8604167e-02   2.8541667e-02   3.8729167e-02   6.5604167e-02   4.0354167e-02   3.9791667e-02   3.0458333e-02   5.8395833e-02   3.2750000e-02   9.6041667e-03   3.6583333e-02   2.6562500e-02   2.7354167e-02
   2.0000000e+01   1.4551667e-01   5.1283333e-02   5.0050000e-02   6.0800000e-02   1.5555000e-01   5.1750000e-02   4.5450000e-02   3.9550000e-02   1.6320000e-01   5.8450000e-02   1.5650000e-02   3.8733333e-02   2.6766667e-02   3.3233333e-02
   2.4000000e+01   2.3737500e-01   9.9013889e-02   1.4947222e-01   1.5827778e-01   2.7325000e-01   9.9166667e-02   7.5611111e-02   7.9722222e-02   3.2336111e-01   1.5123611e-01   3.6097222e-02   5.3847222e-02   3.2250000e-02   6.9777778e-02
   2.7000000e+01   2.9240741e-01   1.7770370e-01   2.8387654e-01   2.8181481e-01   3.4183951e-01   1.7865432e-01   1.3061728e-01   1.5235802e-01   4.3527160e-01   2.7616049e-01   6.1111111e-02   8.6888889e-02   5.5185185e-02   1.3548148e-01
   3.1000000e+01   3.5374194e-01   3.4583871e-01   4.6162366e-01   4.4776344e-01   4.1778495e-01   3.4969892e-01   2.6415054e-01   2.9811828e-01   5.1259140e-01   4.2643011e-01   9.3193548e-02   1.8874194e-01   1.5169892e-01   2.8924731e-01
   3.5000000e+01   3.9177143e-01   4.8155238e-01   5.8570476e-01   5.7497143e-01   4.6421905e-01   4.8831429e-01   4.1544762e-01   4.4298095e-01   5.4944762e-01   5.1886667e-01   1.2400952e-01   3.4234286e-01   2.7612381e-01   4.4374286e-01
   3.9000000e+01   4.1247009e-01   5.6164957e-01   6.6164957e-01   7.0997436e-01   4.9292308e-01   5.6905983e-01   5.0434188e-01   5.2407692e-01   5.6682906e-01   5.6063248e-01   1.4474359e-01   4.7047009e-01   3.5594872e-01   5.3637607e-01
   4.3000000e+01   4.3446512e-01   6.1052713e-01   7.1652713e-01   7.1160465e-01   5.1766667e-01   6.1786822e-01   5.5937984e-01   5.6707752e-01   5.7941085e-01   5.9099225e-01   1.6431008e-01   5.4941860e-01   4.0577519e-01   5.9127132e-01
   4.7000000e+01   4.5046099e-01   6.3907801e-01   7.5182270e-01   7.1179433e-01   5.3509929e-01   6.4672340e-01   5.9365248e-01   5.8639007e-01   5.8411348e-01   6.0668794e-01   1.7859574e-01   5.9306383e-01   4.3321277e-01   6.2006383e-01
   5.0000000e+01   4.6099333e-01   6.5711333e-01   7.7264000e-01   7.1239333e-01   5.4798000e-01   6.6328667e-01   6.1428000e-01   5.9734667e-01   5.9120000e-01   6.2058667e-01   1.9066667e-01   6.1744000e-01   4.5030000e-01   6.3635333e-01
   5.4000000e+01   4.6883333e-01   6.7133333e-01   7.9874074e-01   7.0867284e-01   5.5679012e-01   6.7845679e-01   6.3277160e-01   6.0191975e-01   5.8841358e-01   6.2537654e-01   2.0189506e-01   6.3696296e-01   5.2779012e-01   6.5307407e-01
   5.8000000e+01   4.7423563e-01   6.8628736e-01   8.1489080e-01   7.0359770e-01   5.6475862e-01   6.9283333e-01   6.4758046e-01   6.0379885e-01   5.8727586e-01   6.2889655e-01   2.1206897e-01   6.5331609e-01   6.3433908e-01   6.6470115e-01
   6.2000000e+01   4.7860753e-01   6.9577419e-01   8.3120430e-01   6.9776882e-01   5.7013978e-01   7.0183871e-01   6.5973118e-01   6.0141935e-01   5.8595161e-01   6.2987634e-01   2.1992473e-01   6.6570968e-01   6.7153226e-01   6.7575806e-01
   6.6000000e+01   4.8461616e-01   7.0394949e-01   8.4432323e-01   6.9135859e-01   5.7519192e-01   7.1028788e-01   6.7045960e-01   5.9923737e-01   5.8098990e-01   6.2385859e-01   2.2847980e-01   6.7558586e-01   6.8282828e-01   6.8393434e-01
   7.0000000e+01   4.8862381e-01   7.0980952e-01   8.5451429e-01   6.8485238e-01   5.7928095e-01   7.1578571e-01   6.7870952e-01   5.9294762e-01   5.7493810e-01   6.1387619e-01   2.3580952e-01   6.8350000e-01   6.8960476e-01   6.9029048e-01
   7.3000000e+01   4.9323744e-01   7.1671689e-01   8.6192237e-01   6.8018265e-01   5.8400457e-01   7.2208219e-01   6.8516895e-01   5.8979909e-01   5.7214612e-01   6.0395434e-01   2.4261644e-01   6.9085388e-01   6.9661187e-01   6.9712329e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.35.dat <==
   5.0000000e+00   2.6133333e-02   2.7266667e-02   2.0733333e-02   2.6600000e-02   3.3600000e-02   3.2600000e-02   3.4133333e-02   2.4000000e-02   2.5733333e-02   2.4133333e-02   3.9333333e-03   3.2600000e-02   2.2400000e-02   2.3533333e-02
   9.0000000e+00   2.7333333e-02   3.0666667e-02   2.1333333e-02   3.0592593e-02   3.5185185e-02   3.4148148e-02   3.5259259e-02   2.5000000e-02   2.7333333e-02   2.5518519e-02   4.8148148e-03   3.3666667e-02   2.3185185e-02   2.3555556e-02
   1.4000000e+01   3.2333333e-02   3.3904762e-02   2.2904762e-02   3.3619048e-02   3.6785714e-02   3.5571429e-02   3.6261905e-02   2.6595238e-02   2.9952381e-02   2.7571429e-02   6.3095238e-03   3.4166667e-02   2.4500000e-02   2.4333333e-02
   1.8000000e+01   5.0833333e-02   3.7296296e-02   2.5166667e-02   3.6796296e-02   4.9166667e-02   3.7759259e-02   3.8018519e-02   2.7944444e-02   3.9000000e-02   2.9925926e-02   7.4259259e-03   3.5518519e-02   2.5444444e-02   2.5296296e-02
   2.3000000e+01   1.0856522e-01   4.3289855e-02   3.3449275e-02   4.2811594e-02   1.1804348e-01   4.2130435e-02   4.0681159e-02   3.0637681e-02   8.8521739e-02   3.5869565e-02   1.0507246e-02   3.6652174e-02   2.5637681e-02   2.7710145e-02
   2.7000000e+01   1.7323457e-01   6.1049383e-02   7.7617284e-02   7.7283951e-02   2.0745679e-01   5.8617284e-02   5.2037037e-02   4.5679012e-02   2.0006173e-01   7.7691358e-02   1.9716049e-02   4.2012346e-02   2.7419753e-02   4.0703704e-02
   3.2000000e+01   2.4136458e-01   1.3522917e-01   2.2841667e-01   2.0187500e-01   3.0237500e-01   1.3315625e-01   9.3406250e-02   1.0025000e-01   3.7816667e-01   2.1410417e-01   4.1864583e-02   6.1093750e-02   4.0927083e-02   9.4822917e-02
   3.6000000e+01   2.8323148e-01   2.4930556e-01   3.9640741e-01   3.6230556e-01   3.5946296e-01   2.5076852e-01   1.8454630e-01   2.0606481e-01   4.5801852e-01   3.4687037e-01   6.4481481e-02   1.1564815e-01   8.9324074e-02   1.9355556e-01
   4.1000000e+01   3.1883740e-01   4.0594309e-01   5.5526829e-01   5.3483740e-01   4.0565041e-01   4.1304065e-01   3.4323577e-01   3.7085366e-01   5.0834959e-01   4.6756911e-01   9.1788618e-02   2.5030081e-01   2.2440650e-01   3.6358537e-01
   4.5000000e+01   3.3706667e-01   4.9638519e-01   6.3589630e-01   6.8826667e-01   4.3280000e-01   5.0472593e-01   4.3675556e-01   4.6479259e-01   5.2642963e-01   5.1562222e-01   1.1442222e-01   3.7818519e-01   3.2789630e-01   4.6540000e-01
   5.0000000e+01   3.5664667e-01   5.5480000e-01   6.9666000e-01   6.8448000e-01   4.5604000e-01   5.6380000e-01   5.0674667e-01   5.1624667e-01   5.4190667e-01   5.4886667e-01   1.3372000e-01   4.8826667e-01   3.5824667e-01   5.3338000e-01
   5.4000000e+01   3.6872222e-01   5.8539506e-01   7.3168519e-01   6.8606790e-01   4.7154938e-01   5.9401852e-01   5.3920988e-01   5.3834568e-01   5.4449383e-01   5.6533951e-01   1.4448148e-01   5.3126543e-01   3.8632716e-01   5.6101852e-01
   5.9000000e+01   3.7716384e-01   6.1280226e-01   7.6688136e-01   6.8161017e-01   4.8255932e-01   6.2207910e-01   5.6760452e-01   5.5340678e-01   5.5036723e-01   5.8198870e-01   1.5979096e-01   5.7075706e-01   4.1028249e-01   5.9094915e-01
   6.3000000e+01   3.8398942e-01   6.2662434e-01   7.9079894e-01   6.7837037e-01   4.9243915e-01   6.3463492e-01   5.8657143e-01   5.5976190e-01   5.5061905e-01   5.8976720e-01   1.6899471e-01   5.8837566e-01   4.4946032e-01   6.0439683e-01
   6.8000000e+01   3.9004902e-01   6.4058824e-01   8.0951961e-01   6.7069608e-01   4.9989706e-01   6.4906373e-01   6.0372549e-01   5.5989216e-01   5.4796078e-01   5.9143137e-01   1.8065196e-01   6.0952451e-01   5.6820588e-01   6.1893627e-01
   7.2000000e+01   3.9406944e-01   6.5036574e-01   8.2361574e-01   6.6526389e-01   5.0498611e-01   6.5856481e-01   6.1606944e-01   5.5773148e-01   5.4553241e-01   5.9120370e-01   1.8552778e-01   6.1989352e-01   6.1794444e-01   6.2618981e-01
   7.7000000e+01   3.9956277e-01   6.5970563e-01   8.3851082e-01   6.5825541e-01   5.0897835e-01   6.6742857e-01   6.2615584e-01   5.5536364e-01   5.4000433e-01   5.8553680e-01   1.9591342e-01   6.3267532e-01   6.3597403e-01   6.3473593e-01
   8.1000000e+01   4.0344033e-01   6.6511111e-01   8.4911523e-01   6.4881070e-01   5.1366667e-01   6.7253086e-01   6.3517284e-01   5.5121811e-01   5.3439506e-01   5.7723045e-01   2.0142798e-01   6.4094650e-01   6.4274074e-01   6.4175309e-01
   8.6000000e+01   4.0481395e-01   6.7208915e-01   8.5945349e-01   6.4048837e-01   5.1720543e-01   6.7941860e-01   6.4386434e-01   5.4328682e-01   5.2639147e-01   5.6228682e-01   2.0891860e-01   6.4952326e-01   6.4948450e-01   6.4772868e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.4.dat <==
   6.0000000e+00   2.5166667e-02   2.7555556e-02   1.9277778e-02   2.7055556e-02   3.3888889e-02   3.2833333e-02   3.4000000e-02   2.3500000e-02   2.5500000e-02   2.4055556e-02   3.7222222e-03   3.2833333e-02   2.1888889e-02   2.2444444e-02
   1.1000000e+01   2.8212121e-02   3.2909091e-02   2.2606061e-02   3.1393939e-02   3.5636364e-02   3.5121212e-02   3.5757576e-02   2.6242424e-02   2.8242424e-02   2.6878788e-02   5.3030303e-03   3.4303030e-02   2.3939394e-02   2.4000000e-02
   1.6000000e+01   3.0062500e-02   3.5062500e-02   2.2125000e-02   3.2187500e-02   3.6020833e-02   3.5479167e-02   3.5708333e-02   2.6312500e-02   2.8020833e-02   2.6854167e-02   5.0416667e-03   3.3770833e-02   2.3687500e-02   2.3416667e-02
   2.1000000e+01   4.5777778e-02   3.8428571e-02   2.4492063e-02   3.4952381e-02   4.4555556e-02   3.6746032e-02   3.6888889e-02   2.6904762e-02   3.2238095e-02   2.8428571e-02   6.3492063e-03   3.4460317e-02   2.4904762e-02   2.4269841e-02
   2.6000000e+01   8.5858974e-02   4.3717949e-02   2.8397436e-02   3.8602564e-02   9.2179487e-02   4.0512821e-02   4.0717949e-02   2.8820513e-02   5.4487179e-02   3.1615385e-02   8.1410256e-03   3.6743590e-02   2.5743590e-02   2.5230769e-02
   3.1000000e+01   1.3962366e-01   5.2139785e-02   5.2731183e-02   5.1204301e-02   1.7866667e-01   4.7258065e-02   4.4053763e-02   3.4612903e-02   1.4022581e-01   5.1795699e-02   1.1172043e-02   3.6817204e-02   2.6806452e-02   2.9516129e-02
   3.6000000e+01   1.8734259e-01   8.5583333e-02   1.6105556e-01   1.1109259e-01   2.5302778e-01   7.9564815e-02   6.1833333e-02   5.7453704e-02   2.7862037e-01   1.2895370e-01   2.3879630e-02   4.4796296e-02   2.9962963e-02   5.2712963e-02
   4.1000000e+01   2.2330894e-01   1.7855285e-01   3.4591057e-01   2.7217886e-01   3.1079675e-01   1.7676423e-01   1.3343089e-01   1.3630894e-01   4.0398374e-01   2.7254472e-01   4.4658537e-02   7.9536585e-02   5.5878049e-02   1.2893496e-01
   4.7000000e+01   2.5373759e-01   3.3405674e-01   5.2420567e-01   4.8521986e-01   3.5622695e-01   3.4017021e-01   2.6934752e-01   2.8960993e-01   4.6836879e-01   4.1554610e-01   6.8269504e-02   1.7860284e-01   1.7188652e-01   2.9006383e-01
   5.2000000e+01   2.7392949e-01   4.4171795e-01   6.2001282e-01   6.6007051e-01   3.8076923e-01   4.5134615e-01   3.8182692e-01   4.0778846e-01   4.9171795e-01   4.7752564e-01   8.9570513e-02   3.0838462e-01   2.9553205e-01   4.0828846e-01
   5.7000000e+01   2.8496491e-01   5.0260819e-01   6.8009942e-01   6.6133333e-01   3.9784211e-01   5.1356140e-01   4.4923977e-01   4.6474269e-01   5.0550877e-01   5.1147953e-01   1.0415789e-01   4.1863158e-01   3.2977193e-01   4.7568421e-01
   6.2000000e+01   2.9370968e-01   5.3598925e-01   7.2537097e-01   6.6088172e-01   4.1231183e-01   5.4734409e-01   4.9121505e-01   4.9441398e-01   5.1180108e-01   5.3283333e-01   1.1811828e-01   4.8389247e-01   3.4369355e-01   5.1354301e-01
   6.7000000e+01   3.0411940e-01   5.6258706e-01   7.5859204e-01   6.5713433e-01   4.2362189e-01   5.7333831e-01   5.2134826e-01   5.1235323e-01   5.1557711e-01   5.4399502e-01   1.3051741e-01   5.2181095e-01   3.6800995e-01   5.3818408e-01
   7.2000000e+01   3.0841667e-01   5.8032407e-01   7.8128704e-01   6.5217593e-01   4.3217130e-01   5.8989352e-01   5.4136574e-01   5.1583796e-01   5.1335185e-01   5.5270370e-01   1.3969907e-01   5.4482407e-01   3.8230093e-01   5.5351389e-01
   7.7000000e+01   3.1451948e-01   5.9188312e-01   8.0112121e-01   6.4293074e-01   4.3761039e-01   6.0272294e-01   5.5894372e-01   5.1919048e-01   5.1297403e-01   5.5622078e-01   1.4990909e-01   5.6343290e-01   4.7404762e-01   5.6640693e-01
   8.2000000e+01   3.1716260e-01   6.0307317e-01   8.1733333e-01   6.3410163e-01   4.4329268e-01   6.1294309e-01   5.7108130e-01   5.1688618e-01   5.0730488e-01   5.5405691e-01   1.5719512e-01   5.7569512e-01   5.5862602e-01   5.7600813e-01
   8.8000000e+01   3.2151894e-01   6.1486364e-01   8.3380303e-01   6.2216667e-01   4.4777273e-01   6.2434091e-01   5.8308333e-01   5.1059848e-01   5.0090530e-01   5.4972348e-01   1.6520455e-01   5.9020076e-01   5.8730303e-01   5.8568561e-01
   9.3000000e+01   3.2196774e-01   6.2285663e-01   8.4469176e-01   6.1162007e-01   4.5006810e-01   6.3147670e-01   5.9213978e-01   5.0672043e-01   4.9351971e-01   5.3964158e-01   1.6936201e-01   5.9813262e-01   5.9606452e-01   5.9343011e-01
   9.8000000e+01   3.2411905e-01   6.2853061e-01   8.5284354e-01   5.9912925e-01   4.5130612e-01   6.3741837e-01   5.9978231e-01   4.9708844e-01   4.8366327e-01   5.2407823e-01   1.7549660e-01   6.0540816e-01   6.0157823e-01   5.9794218e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.45.dat <==
   6.0000000e+00   2.7111111e-02   2.9888889e-02   2.1111111e-02   2.7388889e-02   3.4277778e-02   3.3666667e-02   3.4611111e-02   2.5277778e-02   2.7722222e-02   2.5555556e-02   3.2777778e-03   3.3388889e-02   2.4166667e-02   2.4555556e-02
   1.2000000e+01   2.7083333e-02   3.2083333e-02   2.0888889e-02   2.9972222e-02   3.5250000e-02   3.4361111e-02   3.4972222e-02   2.5416667e-02   2.6361111e-02   2.5666667e-02   3.9722222e-03   3.3333333e-02   2.3250000e-02   2.2722222e-02
   1.8000000e+01   2.9203704e-02   3.5814815e-02   2.2685185e-02   3.2055556e-02   3.5500000e-02   3.5277778e-02   3.5648148e-02   2.6037037e-02   2.7981481e-02   2.6722222e-02   4.7037037e-03   3.3314815e-02   2.3740741e-02   2.3166667e-02
   2.4000000e+01   4.2208333e-02   4.0069444e-02   2.3472222e-02   3.5013889e-02   4.1986111e-02   3.6958333e-02   3.7166667e-02   2.6833333e-02   3.0916667e-02   2.8208333e-02   5.1944444e-03   3.4347222e-02   2.4277778e-02   2.3666667e-02
   2.9000000e+01   6.6988506e-02   4.2528736e-02   2.5137931e-02   3.6379310e-02   7.3678161e-02   3.7770115e-02   3.7896552e-02   2.6896552e-02   4.0632184e-02   2.9172414e-02   6.1379310e-03   3.4540230e-02   2.4954023e-02   2.3942529e-02
   3.5000000e+01   1.1105714e-01   4.7847619e-02   3.8904762e-02   4.2047619e-02   1.4998095e-01   4.0971429e-02   4.1000000e-02   3.0209524e-02   9.3942857e-02   3.8371429e-02   8.2380952e-03   3.5752381e-02   2.5647619e-02   2.5333333e-02
   4.1000000e+01   1.5039024e-01   6.7837398e-02   1.3078049e-01   7.6065041e-02   2.2099187e-01   6.0373984e-02   5.2691057e-02   4.2593496e-02   2.2689431e-01   8.9918699e-02   1.5414634e-02   4.0764228e-02   2.8276423e-02   3.8357724e-02
   4.7000000e+01   1.7878014e-01   1.3824823e-01   3.2156028e-01   2.1030496e-01   2.7238298e-01   1.3348936e-01   9.7539007e-02   9.3347518e-02   3.6327660e-01   2.2533333e-01   3.0134752e-02   5.8907801e-02   4.3333333e-02   9.2354610e-02
   5.2000000e+01   1.9660897e-01   2.4357692e-01   4.7505769e-01   3.9180128e-01   3.0137821e-01   2.4697436e-01   1.8143590e-01   2.0129487e-01   4.2142949e-01   3.4599359e-01   4.5538462e-02   1.0821154e-01   9.7955128e-02   1.9407051e-01
   5.8000000e+01   2.1348851e-01   3.7044253e-01   5.9623563e-01   6.4433908e-01   3.3006322e-01   3.8145402e-01   3.1183908e-01   3.4170690e-01   4.5509770e-01   4.3132184e-01   6.4712644e-02   2.2051149e-01   2.2818966e-01   3.2616667e-01
   6.4000000e+01   2.2518750e-01   4.4903125e-01   6.6644792e-01   6.4161458e-01   3.4936458e-01   4.6144271e-01   3.9935417e-01   4.2312500e-01   4.7229167e-01   4.7563542e-01   8.1718750e-02   3.5242187e-01   3.2356250e-01   4.1761458e-01
   7.0000000e+01   2.3061429e-01   4.9076667e-01   7.1509048e-01   6.3940952e-01   3.5941429e-01   5.0398095e-01   4.4678095e-01   4.5299524e-01   4.7672381e-01   4.9670952e-01   9.3319048e-02   4.2834286e-01   3.1080000e-01   4.6288095e-01
   7.5000000e+01   2.3592000e-01   5.1147111e-01   7.4452889e-01   6.3301333e-01   3.6649333e-01   5.2380000e-01   4.7393333e-01   4.6909778e-01   4.7912000e-01   5.0894667e-01   1.0374667e-01   4.7194222e-01   3.1557333e-01   4.8336000e-01
   8.1000000e+01   2.4258436e-01   5.3367078e-01   7.7535391e-01   6.2453086e-01   3.7511523e-01   5.4569547e-01   4.9704115e-01   4.7803704e-01   4.7985597e-01   5.1772428e-01   1.1372016e-01   4.9951029e-01   3.3378189e-01   5.0510700e-01
   8.7000000e+01   2.4681609e-01   5.5117241e-01   7.9906897e-01   6.1363218e-01   3.8222989e-01   5.6280460e-01   5.1701916e-01   4.7998467e-01   4.7577778e-01   5.2178544e-01   1.2170115e-01   5.2198851e-01   3.9838314e-01   5.1887356e-01
   9.3000000e+01   2.4948029e-01   5.6079211e-01   8.1536559e-01   6.0132975e-01   3.8539068e-01   5.7229391e-01   5.2951254e-01   4.7796057e-01   4.6924014e-01   5.1779211e-01   1.2897133e-01   5.3514337e-01   5.0782079e-01   5.2796057e-01
   9.8000000e+01   2.5051020e-01   5.6895918e-01   8.2863946e-01   5.9093537e-01   3.8873129e-01   5.7950000e-01   5.3904082e-01   4.7338776e-01   4.6412585e-01   5.1443197e-01   1.3555102e-01   5.4657483e-01   5.3554762e-01   5.3384014e-01
   1.0400000e+02   2.5190064e-01   5.7751282e-01   8.3874359e-01   5.7509295e-01   3.8945192e-01   5.8817308e-01   5.4909936e-01   4.6436538e-01   4.5430769e-01   5.0352885e-01   1.4177244e-01   5.5593590e-01   5.4779487e-01   5.4259615e-01
   1.1000000e+02   2.5313030e-01   5.8375758e-01   8.5058788e-01   5.5895455e-01   3.9261515e-01   5.9413636e-01   5.5846970e-01   4.5552727e-01   4.4381818e-01   4.8663636e-01   1.4678788e-01   5.6329091e-01   5.5447576e-01   5.4713939e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.5.dat <==
   7.0000000e+00   2.8571429e-02   3.1523810e-02   2.2523810e-02   2.9142857e-02   3.6476190e-02   3.5571429e-02   3.6142857e-02   2.6428571e-02   2.8190476e-02   2.6809524e-02   3.0476190e-03   3.5333333e-02   2.5000000e-02   2.5285714e-02
   1.3000000e+01   2.5717949e-02   3.2025641e-02   2.1384615e-02   2.9384615e-02   3.4282051e-02   3.3384615e-02   3.3846154e-02   2.4692308e-02   2.6000000e-02   2.5435897e-02   3.5128205e-03   3.2410256e-02   2.2692308e-02   2.2435897e-02
   2.0000000e+01   2.8966667e-02   3.7416667e-02   2.3000000e-02   3.2366667e-02   3.6083333e-02   3.5483333e-02   3.5766667e-02   2.6066667e-02   2.8033333e-02   2.6966667e-02   3.7833333e-03   3.3766667e-02   2.4333333e-02   2.3400000e-02
   2.6000000e+01   3.5487179e-02   4.0512821e-02   2.3397436e-02   3.3230769e-02   3.8153846e-02   3.6000000e-02   3.6102564e-02   2.6153846e-02   2.8692308e-02   2.7333333e-02   3.8846154e-03   3.3205128e-02   2.3769231e-02   2.2935897e-02
   3.2000000e+01   5.7989583e-02   4.5156250e-02   2.4750000e-02   3.5791667e-02   6.3406250e-02   3.8072917e-02   3.7781250e-02   2.7937500e-02   3.3958333e-02   2.9062500e-02   5.0312500e-03   3.4989583e-02   2.5447917e-02   2.3927083e-02
   3.9000000e+01   9.3299145e-02   5.0760684e-02   3.4008547e-02   3.9341880e-02   1.3317094e-01   4.1948718e-02   4.1982906e-02   2.8282051e-02   6.8581197e-02   3.3888889e-02   6.3418803e-03   3.6803419e-02   2.6008547e-02   2.4512821e-02
   4.5000000e+01   1.1828148e-01   5.7718519e-02   1.0133333e-01   5.3755556e-02   1.8959259e-01   4.7666667e-02   4.5666667e-02   3.3007407e-02   1.5447407e-01   5.9785185e-02   9.6888889e-03   3.8007407e-02   2.6229630e-02   2.8748148e-02
   5.2000000e+01   1.4218590e-01   1.0232692e-01   2.9471795e-01   1.4796795e-01   2.3814103e-01   9.4378205e-02   7.0871795e-02   6.5942308e-02   2.9911538e-01   1.7067949e-01   1.9096154e-02   4.6487179e-02   3.2352564e-02   5.9711538e-02
   5.8000000e+01   1.5644253e-01   1.8968391e-01   4.6090230e-01   3.4577011e-01   2.6584483e-01   1.8981034e-01   1.4477586e-01   1.5725862e-01   3.8597701e-01   3.0337931e-01   3.2511494e-02   7.9660920e-02   6.8091954e-02   1.4212644e-01
   6.4000000e+01   1.6388021e-01   3.0731771e-01   5.7382292e-01   6.2840625e-01   2.8377604e-01   3.1671875e-01   2.5431771e-01   2.8031250e-01   4.2211979e-01   3.9209896e-01   4.7432292e-02   1.5834375e-01   1.7434375e-01   2.6459375e-01
   7.1000000e+01   1.7429108e-01   4.0166667e-01   6.5970423e-01   6.2350235e-01   3.0341315e-01   4.1577934e-01   3.5490610e-01   3.7812207e-01   4.4021127e-01   4.4172300e-01   6.2774648e-02   2.9236620e-01   2.9734742e-01   3.7123944e-01
   7.7000000e+01   1.7921212e-01   4.4274026e-01   7.0746320e-01   6.2005628e-01   3.1406926e-01   4.5805195e-01   4.0209524e-01   4.1467532e-01   4.4794372e-01   4.6437229e-01   7.3969697e-02   3.8087879e-01   3.1490043e-01   4.1333333e-01
   8.4000000e+01   1.8421429e-01   4.7216270e-01   7.4515873e-01   6.1111508e-01   3.2258333e-01   4.8603968e-01   4.3650000e-01   4.3464286e-01   4.4846825e-01   4.8039683e-01   8.4579365e-02   4.3053175e-01   2.8490873e-01   4.4097619e-01
   9.0000000e+01   1.8847778e-01   4.9411852e-01   7.7032963e-01   6.0187037e-01   3.2906296e-01   5.0842593e-01   4.6123704e-01   4.4437778e-01   4.4755556e-01   4.8758889e-01   9.3088889e-02   4.6222963e-01   2.9843704e-01   4.5950000e-01
   9.6000000e+01   1.9106250e-01   5.0725000e-01   7.9167708e-01   5.8820139e-01   3.3261111e-01   5.2106597e-01   4.7684375e-01   4.4405556e-01   4.4347917e-01   4.8844792e-01   9.9892361e-02   4.8002778e-01   3.3730208e-01   4.7170139e-01
   1.0300000e+02   1.9363107e-01   5.1950809e-01   8.1080259e-01   5.7210356e-01   3.3731068e-01   5.3295469e-01   4.9307767e-01   4.4396440e-01   4.3707767e-01   4.8635275e-01   1.0720065e-01   4.9740453e-01   4.5447896e-01   4.8243042e-01
   1.0900000e+02   1.9476453e-01   5.2807951e-01   8.2643425e-01   5.5753823e-01   3.3835474e-01   5.4124159e-01   5.0318960e-01   4.3586544e-01   4.2834557e-01   4.7985321e-01   1.1220183e-01   5.0761162e-01   4.9161468e-01   4.8745566e-01
   1.1600000e+02   1.9555747e-01   5.3805747e-01   8.4042816e-01   5.3825575e-01   3.4171264e-01   5.5031609e-01   5.1339080e-01   4.2533908e-01   4.1693103e-01   4.6758046e-01   1.1894253e-01   5.1794253e-01   5.0442241e-01   4.9375862e-01
   1.2200000e+02   1.9650546e-01   5.4469672e-01   8.4979508e-01   5.2017486e-01   3.4070219e-01   5.5619399e-01   5.2195628e-01   4.1525683e-01   4.0607923e-01   4.5050000e-01   1.2303005e-01   5.2562568e-01   5.0918306e-01   4.9453552e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.55.dat <==
   8.0000000e+00   2.9083333e-02   3.2916667e-02   2.1875000e-02   2.9791667e-02   3.6666667e-02   3.6125000e-02   3.6750000e-02   2.7291667e-02   2.8250000e-02   2.7375000e-02   2.2916667e-03   3.5916667e-02   2.4458333e-02   2.4833333e-02
   1.5000000e+01   2.7044444e-02   3.4733333e-02   2.1955556e-02   3.0111111e-02   3.4933333e-02   3.4311111e-02   3.4666667e-02   2.6000000e-02   2.7444444e-02   2.6600000e-02   2.5555556e-03   3.3155556e-02   2.3822222e-02   2.3066667e-02
   2.2000000e+01   2.9045455e-02   3.8696970e-02   2.3000000e-02   3.2515152e-02   3.6000000e-02   3.5772727e-02   3.5863636e-02   2.6090909e-02   2.8318182e-02   2.6848485e-02   3.3636364e-03   3.3545455e-02   2.3939394e-02   2.3045455e-02
   2.9000000e+01   3.4609195e-02   4.2114943e-02   2.3218391e-02   3.3609195e-02   3.8068966e-02   3.6229885e-02   3.6137931e-02   2.6160920e-02   2.9045977e-02   2.7517241e-02   3.2298851e-03   3.3574713e-02   2.3862069e-02   2.2689655e-02
   3.6000000e+01   5.2055556e-02   4.6564815e-02   2.5250000e-02   3.5722222e-02   6.0370370e-02   3.8583333e-02   3.8175926e-02   2.7222222e-02   3.0722222e-02   2.9092593e-02   4.0925926e-03   3.5064815e-02   2.4972222e-02   2.3361111e-02
   4.3000000e+01   7.4201550e-02   4.9162791e-02   3.0395349e-02   3.7449612e-02   1.1486047e-01   3.9798450e-02   4.0031008e-02   2.7658915e-02   4.9217054e-02   3.0527132e-02   4.9844961e-03   3.5348837e-02   2.5480620e-02   2.3627907e-02
   5.0000000e+01   9.2853333e-02   5.6420000e-02   8.4553333e-02   4.5820000e-02   1.6626000e-01   4.5033333e-02   4.4820000e-02   3.1040000e-02   1.1335333e-01   4.6046667e-02   6.7866667e-03   3.8086667e-02   2.7020000e-02   2.6640000e-02
   5.7000000e+01   1.0675439e-01   7.6116959e-02   2.5598246e-01   8.8654971e-02   2.0577193e-01   6.5327485e-02   5.4157895e-02   4.3690058e-02   2.3054971e-01   1.0632749e-01   1.1479532e-02   3.9871345e-02   2.8479532e-02   3.8005848e-02
   6.4000000e+01   1.1583854e-01   1.4306250e-01   4.4100000e-01   2.8296875e-01   2.2888021e-01   1.3921354e-01   9.9463542e-02   1.0160417e-01   3.3683854e-01   2.4565104e-01   2.0661458e-02   5.7677083e-02   4.6078125e-02   9.4598958e-02
   7.1000000e+01   1.2477465e-01   2.4942254e-01   5.6691549e-01   6.0399531e-01   2.5030986e-01   2.5907512e-01   2.0024883e-01   2.2319249e-01   3.9007981e-01   3.5292958e-01   3.3300469e-02   1.1203756e-01   1.1426291e-01   1.9500939e-01
   7.8000000e+01   1.3143162e-01   3.4385470e-01   6.4479487e-01   6.0498291e-01   2.6376496e-01   3.5963675e-01   2.9856838e-01   3.2661111e-01   4.0897009e-01   4.0587607e-01   4.5816239e-02   2.2062821e-01   2.4538889e-01   3.0520085e-01
   8.5000000e+01   1.3254510e-01   3.9499216e-01   6.9755294e-01   5.9914118e-01   2.7071765e-01   4.1172549e-01   3.5615686e-01   3.7327451e-01   4.1536471e-01   4.2942353e-01   5.5972549e-02   3.2124314e-01   2.9744706e-01   3.6010980e-01
   9.2000000e+01   1.3621014e-01   4.2540580e-01   7.3661957e-01   5.8811232e-01   2.7774638e-01   4.4292391e-01   3.9332609e-01   3.9558696e-01   4.1524275e-01   4.4396739e-01   6.4347826e-02   3.8423913e-01   2.6861232e-01   3.9037319e-01
   9.9000000e+01   1.3867003e-01   4.4640067e-01   7.6568687e-01   5.7570707e-01   2.8385185e-01   4.6321212e-01   4.1789562e-01   4.0521549e-01   4.1424916e-01   4.5361616e-01   7.2430976e-02   4.1722559e-01   2.6150842e-01   4.0838384e-01
   1.0600000e+02   1.3999057e-01   4.6218239e-01   7.8744969e-01   5.5966667e-01   2.8693711e-01   4.7793082e-01   4.3703459e-01   4.0670126e-01   4.0821698e-01   4.5585220e-01   7.8528302e-02   4.3691509e-01   2.8110063e-01   4.1991195e-01
   1.1300000e+02   1.4039233e-01   4.7449263e-01   8.0630088e-01   5.4241298e-01   2.8582596e-01   4.9007670e-01   4.4969912e-01   4.0357227e-01   4.0102950e-01   4.5149558e-01   8.4244838e-02   4.5457227e-01   3.8145133e-01   4.2949558e-01
   1.2000000e+02   1.4095000e-01   4.8336389e-01   8.2199444e-01   5.2364722e-01   2.8923056e-01   4.9851389e-01   4.6042778e-01   3.9704722e-01   3.9210000e-01   4.4451944e-01   8.8608333e-02   4.6655000e-01   4.4141944e-01   4.3346111e-01
   1.2700000e+02   1.4341995e-01   4.9282940e-01   8.3435433e-01   5.0317060e-01   2.9025197e-01   5.0727297e-01   4.7158268e-01   3.8807349e-01   3.8088189e-01   4.3133596e-01   9.3611549e-02   4.7544357e-01   4.5421260e-01   4.2940945e-01
   1.3400000e+02   1.4310697e-01   4.9947264e-01   8.4661940e-01   4.7750000e-01   2.8946517e-01   5.1271642e-01   4.7980597e-01   3.7680348e-01   3.6846517e-01   4.1405473e-01   9.7985075e-02   4.8417910e-01   4.5939552e-01   4.7963433e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.6.dat <==
   8.0000000e+00   2.4625000e-02   2.8875000e-02   1.9375000e-02   2.5750000e-02   3.2375000e-02   3.1500000e-02   3.2208333e-02   2.3208333e-02   2.4875000e-02   2.3291667e-02   1.9166667e-03   3.1333333e-02   2.1000000e-02   2.1291667e-02
   1.6000000e+01   2.5937500e-02   3.4020833e-02   2.1541667e-02   2.9583333e-02   3.4229167e-02   3.3562500e-02   3.3895833e-02   2.4979167e-02   2.6291667e-02   2.5729167e-02   2.1041667e-03   3.2729167e-02   2.2812500e-02   2.2000000e-02
   2.4000000e+01   2.7958333e-02   3.9902778e-02   2.3180556e-02   3.2430556e-02   3.6138889e-02   3.5527778e-02   3.5638889e-02   2.6125000e-02   2.8527778e-02   2.7263889e-02   2.7361111e-03   3.3666667e-02   2.4138889e-02   2.2680556e-02
   3.1000000e+01   3.2075269e-02   4.3645161e-02   2.3182796e-02   3.3053763e-02   3.7322581e-02   3.6591398e-02   3.6215054e-02   2.6247312e-02   2.8483871e-02   2.7107527e-02   2.8279570e-03   3.3795699e-02   2.4000000e-02   2.2354839e-02
   3.9000000e+01   4.4931624e-02   4.6179487e-02   2.4000000e-02   3.4102564e-02   5.2042735e-02   3.7042735e-02   3.6803419e-02   2.6299145e-02   2.8931624e-02   2.7641026e-02   3.1111111e-03   3.3581197e-02   2.3974359e-02   2.2111111e-02
   4.7000000e+01   6.0595745e-02   5.0283688e-02   2.7269504e-02   3.6553191e-02   9.9134752e-02   3.9234043e-02   3.9432624e-02   2.6992908e-02   3.6368794e-02   2.9375887e-02   3.8156028e-03   3.4801418e-02   2.4978723e-02   2.2907801e-02
   5.4000000e+01   7.0277778e-02   5.5006173e-02   6.4012346e-02   3.9783951e-02   1.3880864e-01   4.2179012e-02   4.2462963e-02   2.8290123e-02   7.2925926e-02   3.4425926e-02   4.4074074e-03   3.6635802e-02   2.5722222e-02   2.3654321e-02
   6.2000000e+01   8.0026882e-02   6.3930108e-02   2.2393548e-01   5.9639785e-02   1.7547849e-01   5.1370968e-02   4.8650538e-02   3.4833333e-02   1.6992473e-01   7.3268817e-02   6.6935484e-03   3.9360215e-02   2.7645161e-02   2.7973118e-02
   7.0000000e+01   8.6390476e-02   1.0048095e-01   4.2635238e-01   2.1317619e-01   1.9909524e-01   9.3104762e-02   7.5228571e-02   7.1561905e-02   2.8981429e-01   1.8516667e-01   1.2600000e-02   4.6104762e-02   3.4747619e-02   5.6638095e-02
   7.7000000e+01   9.0506494e-02   1.8050216e-01   5.4041558e-01   5.9304329e-01   2.1406926e-01   1.8464069e-01   1.3851082e-01   1.5764502e-01   3.4767965e-01   2.9536797e-01   2.0272727e-02   7.2402597e-02   6.7346320e-02   1.3078355e-01
   8.5000000e+01   9.3192157e-02   2.8149804e-01   6.3420784e-01   5.8917647e-01   2.2518039e-01   2.9813725e-01   2.3975294e-01   2.7079608e-01   3.7376471e-01   3.6716471e-01   3.0803922e-02   1.4940000e-01   1.7569020e-01   2.3911765e-01
   9.3000000e+01   9.5874552e-02   3.4343011e-01   6.8730108e-01   5.7969176e-01   2.3355914e-01   3.6330108e-01   3.1157348e-01   3.3082437e-01   3.8326882e-01   3.9771685e-01   3.9616487e-02   2.6249462e-01   2.7058065e-01   3.0535125e-01
   1.0000000e+02   9.5640000e-02   3.7585667e-01   7.2775333e-01   5.6779000e-01   2.3721000e-01   3.9561333e-01   3.4904667e-01   3.5800333e-01   3.8495333e-01   4.1195333e-01   4.7330000e-02   3.3193667e-01   2.6270000e-01   3.3555000e-01
   1.0800000e+02   9.7848765e-02   3.9923457e-01   7.6057407e-01   5.5125309e-01   2.4168827e-01   4.1873148e-01   3.7437037e-01   3.6701543e-01   3.8111728e-01   4.1833951e-01   5.3490741e-02   3.7050617e-01   2.2740123e-01   3.5584259e-01
   1.1600000e+02   9.8988506e-02   4.1674425e-01   7.8564080e-01   5.3239655e-01   2.4368391e-01   4.3614655e-01   3.9564943e-01   3.7062069e-01   3.7415805e-01   4.2116667e-01   5.9474138e-02   3.9567529e-01   2.3275287e-01   3.6747701e-01
   1.2300000e+02   9.9070461e-02   4.2760163e-01   8.0333062e-01   5.1445528e-01   2.4392683e-01   4.4590244e-01   4.1076152e-01   3.6784553e-01   3.6781030e-01   4.1813008e-01   6.4913279e-02   4.1194580e-01   3.1040108e-01   3.7219512e-01
   1.3100000e+02   9.8323155e-02   4.3881679e-01   8.1981170e-01   4.8860051e-01   2.4385242e-01   4.5634860e-01   4.2198219e-01   3.6029262e-01   3.5605344e-01   4.0986005e-01   6.8727735e-02   4.2589059e-01   3.8708651e-01   4.1031552e-01
   1.3900000e+02   9.8669065e-02   4.4850360e-01   8.3310552e-01   4.5624700e-01   2.4503837e-01   4.6528297e-01   4.3233573e-01   3.4894005e-01   3.4306475e-01   3.9406475e-01   7.3079137e-02   4.3496882e-01   4.0455396e-01   4.3498801e-01
   1.4600000e+02   9.9534247e-02   4.5308904e-01   8.4388813e-01   4.3028082e-01   2.4452968e-01   4.6966210e-01   4.3953196e-01   3.3694977e-01   3.2894292e-01   3.7540411e-01   7.6472603e-02   4.4195890e-01   4.0859589e-01   4.4810959e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.65.dat <==
   9.0000000e+00   2.6000000e-02   3.0444444e-02   2.0518519e-02   2.6925926e-02   3.3111111e-02   3.2370370e-02   3.2851852e-02   2.4407407e-02   2.5851852e-02   2.5185185e-02   1.7037037e-03   3.1851852e-02   2.2259259e-02   2.2333333e-02
   1.7000000e+01   2.3725490e-02   3.2647059e-02   1.9254902e-02   2.7137255e-02   3.2019608e-02   3.1019608e-02   3.1509804e-02   2.2921569e-02   2.3882353e-02   2.3470588e-02   1.4313725e-03   2.9784314e-02   2.1254902e-02   2.0431373e-02
   2.5000000e+01   2.7480000e-02   4.0200000e-02   2.2826667e-02   3.1440000e-02   3.5533333e-02   3.5106667e-02   3.5280000e-02   2.6173333e-02   2.8200000e-02   2.6720000e-02   1.9733333e-03   3.3413333e-02   2.4026667e-02   2.2106667e-02
   3.4000000e+01   3.0205882e-02   4.3882353e-02   2.3303922e-02   3.2098039e-02   3.6019608e-02   3.5696078e-02   3.5460784e-02   2.5941176e-02   2.8029412e-02   2.6676471e-02   2.1862745e-03   3.3156863e-02   2.3470588e-02   2.1725490e-02
   4.2000000e+01   3.9269841e-02   4.7944444e-02   2.3420635e-02   3.3460317e-02   4.5579365e-02   3.7357143e-02   3.6825397e-02   2.6214286e-02   2.8658730e-02   2.7555556e-02   2.2619048e-03   3.3761905e-02   2.3793651e-02   2.1412698e-02
   5.0000000e+01   4.8346667e-02   5.1180000e-02   2.6093333e-02   3.5860000e-02   8.0586667e-02   3.8906667e-02   3.8646667e-02   2.6926667e-02   3.2753333e-02   2.8766667e-02   2.4533333e-03   3.4626667e-02   2.4933333e-02   2.2580000e-02
   5.9000000e+01   5.4519774e-02   5.4830508e-02   5.4107345e-02   3.8570621e-02   1.2247458e-01   4.0824859e-02   4.1073446e-02   2.7525424e-02   5.2751412e-02   3.2214689e-02   3.3276836e-03   3.5621469e-02   2.5175141e-02   2.2435028e-02
   6.7000000e+01   5.8626866e-02   5.9417910e-02   1.8746269e-01   4.7104478e-02   1.5171642e-01   4.5149254e-02   4.5691542e-02   3.0383085e-02   1.1577612e-01   4.8701493e-02   4.2885572e-03   3.7766169e-02   2.6288557e-02   2.4174129e-02
   7.5000000e+01   6.1493333e-02   7.6022222e-02   3.7718222e-01   1.2200889e-01   1.7173333e-01   6.3604444e-02   5.5600000e-02   4.5960000e-02   2.1907111e-01   1.1688889e-01   6.6844444e-03   4.2071111e-02   2.9435556e-02   3.4288889e-02
   8.4000000e+01   6.3198413e-02   1.3157143e-01   5.3008333e-01   5.6915476e-01   1.8556746e-01   1.3126587e-01   9.9876984e-02   1.1522222e-01   3.0500794e-01   2.4679365e-01   1.2325397e-02   5.5051587e-02   4.4702381e-02   8.2611111e-02
   9.2000000e+01   6.3474638e-02   2.1501812e-01   6.1870290e-01   5.7267391e-01   1.9214130e-01   2.2973188e-01   1.8236232e-01   2.0964130e-01   3.3968841e-01   3.2249275e-01   1.8467391e-02   9.9778986e-02   1.0658333e-01   1.6318841e-01
   1.0000000e+02   6.3986667e-02   2.8638667e-01   6.7747000e-01   5.6221667e-01   1.9853333e-01   3.0913667e-01   2.5604667e-01   2.8587333e-01   3.5020667e-01   3.5944667e-01   2.5883333e-02   1.9100667e-01   2.0807000e-01   2.3929000e-01
   1.0900000e+02   6.4877676e-02   3.2884709e-01   7.2365749e-01   5.4585321e-01   2.0222630e-01   3.5186544e-01   3.0492966e-01   3.1829969e-01   3.5101835e-01   3.7788379e-01   3.2574924e-02   2.8111315e-01   2.5284098e-01   2.8403670e-01
   1.1700000e+02   6.4390313e-02   3.5296296e-01   7.5639316e-01   5.2865242e-01   2.0460399e-01   3.7630484e-01   3.3396866e-01   3.3293447e-01   3.4881197e-01   3.8733903e-01   3.8504274e-02   3.2679202e-01   2.1411681e-01   3.0228775e-01
   1.2500000e+02   6.5224000e-02   3.6971733e-01   7.7982933e-01   5.0725067e-01   2.0593600e-01   3.9222400e-01   3.5406933e-01   3.3558133e-01   3.4369867e-01   3.8926667e-01   4.2901333e-02   3.5305867e-01   1.9677067e-01   3.0945067e-01
   1.3400000e+02   6.5517329e-02   3.8325124e-01   8.0102239e-01   4.7592537e-01   2.0627114e-01   4.0504229e-01   3.6967367e-01   3.3261443e-01   3.3277005e-01   3.8290918e-01   4.8097647e-02   3.7129016e-01   2.5567923e-01   3.6010945e-01
   1.4200000e+02   6.5267606e-02   3.9364554e-01   8.1745775e-01   4.4457981e-01   2.0696479e-01   4.1414085e-01   3.8108685e-01   3.2422535e-01   3.2130986e-01   3.7356573e-01   5.1730047e-02   3.8413380e-01   3.3495540e-01   3.8235211e-01
   1.5000000e+02   6.5640000e-02   4.0020444e-01   8.2930444e-01   4.1368889e-01   2.0575333e-01   4.2007778e-01   3.9132444e-01   3.1317333e-01   3.0856000e-01   3.5821778e-01   5.4620000e-02   3.9315333e-01   3.5248889e-01   3.9749778e-01
   1.5900000e+02   6.4901468e-02   4.0802935e-01   8.4406289e-01   3.7852201e-01   2.0431027e-01   4.2613208e-01   3.9922432e-01   2.9770021e-01   2.9169602e-01   3.3613208e-01   5.8106918e-02   4.0243606e-01   3.5382809e-01   4.1083857e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.7.dat <==
   9.0000000e+00   2.5962963e-02   3.1407407e-02   1.9407407e-02   2.6333333e-02   3.3851852e-02   3.3074074e-02   3.3666667e-02   2.3962963e-02   2.5185185e-02   2.4333333e-02   9.6296296e-04   3.2888889e-02   2.1851852e-02   2.1777778e-02
   1.8000000e+01   2.5166667e-02   3.4944444e-02   2.0888889e-02   2.8148148e-02   3.3611111e-02   3.3129630e-02   3.3296296e-02   2.4425926e-02   2.5111111e-02   2.4425926e-02   1.3333333e-03   3.2037037e-02   2.1888889e-02   2.0962963e-02
   2.7000000e+01   2.5493827e-02   3.9777778e-02   2.1345679e-02   2.9913580e-02   3.3765432e-02   3.3493827e-02   3.3111111e-02   2.4790123e-02   2.6148148e-02   2.5333333e-02   1.4567901e-03   3.1580247e-02   2.2444444e-02   2.0938272e-02
   3.6000000e+01   2.8342593e-02   4.3805556e-02   2.1851852e-02   3.1083333e-02   3.5222222e-02   3.4916667e-02   3.4453704e-02   2.4870370e-02   2.6796296e-02   2.5861111e-02   1.4537037e-03   3.2212963e-02   2.2703704e-02   2.0509259e-02
   4.5000000e+01   3.5570370e-02   4.7970370e-02   2.3259259e-02   3.2703704e-02   4.2200000e-02   3.6200000e-02   3.5555556e-02   2.5718519e-02   2.8222222e-02   2.7014815e-02   1.8592593e-03   3.2733333e-02   2.3674074e-02   2.1074074e-02
   5.4000000e+01   4.0537037e-02   5.2388889e-02   2.5271605e-02   3.5024691e-02   7.1666667e-02   3.9037037e-02   3.8506173e-02   2.6716049e-02   3.0703704e-02   2.8820988e-02   1.9629630e-03   3.4611111e-02   2.4561728e-02   2.1648148e-02
   6.3000000e+01   4.1248677e-02   5.5417989e-02   4.5486772e-02   3.7693122e-02   1.0532275e-01   4.1037037e-02   4.1095238e-02   2.7322751e-02   3.8756614e-02   3.0063492e-02   2.3597884e-03   3.5814815e-02   2.5132275e-02   2.1783069e-02
   7.2000000e+01   4.2310185e-02   5.9680556e-02   1.6897685e-01   4.4250000e-02   1.3152778e-01   4.4587963e-02   4.5583333e-02   2.9245370e-02   8.1763889e-02   4.0606481e-02   3.0972222e-03   3.7949074e-02   2.6430556e-02   2.3148148e-02
   8.1000000e+01   4.3255144e-02   6.7539095e-02   3.6576543e-01   8.6448560e-02   1.4779424e-01   5.2851852e-02   5.1008230e-02   3.5082305e-02   1.6560494e-01   7.9102881e-02   3.7613169e-03   3.9876543e-02   2.7427984e-02   2.5720165e-02
   9.0000000e+01   4.2229630e-02   9.2885185e-02   5.1311852e-01   5.5817037e-01   1.5864074e-01   8.4281481e-02   7.1585185e-02   7.2292593e-02   2.5242222e-01   1.8094815e-01   6.5851852e-03   4.5200000e-02   3.2077778e-02   4.6011111e-02
   9.9000000e+01   4.2164983e-02   1.5934680e-01   6.0740741e-01   5.5488552e-01   1.6633333e-01   1.6881145e-01   1.3560269e-01   1.6180471e-01   3.0275421e-01   2.7872054e-01   1.0750842e-02   6.9760943e-02   6.3609428e-02   1.0561616e-01
   1.0800000e+02   4.1046296e-02   2.3318827e-01   6.7224074e-01   5.4407407e-01   1.7078395e-01   2.5646296e-01   2.0898457e-01   2.4072840e-01   3.1839198e-01   3.2644136e-01   1.6225309e-02   1.3430556e-01   1.5034259e-01   1.8257407e-01
   1.1700000e+02   4.0481481e-02   2.7854986e-01   7.1888889e-01   5.2513105e-01   1.7182621e-01   3.0535328e-01   2.6072934e-01   2.7954416e-01   3.2056125e-01   3.4552137e-01   2.1660969e-02   2.2274074e-01   2.2362678e-01   2.2762108e-01
   1.2600000e+02   4.0534392e-02   3.0552381e-01   7.5107672e-01   5.0358995e-01   1.7390476e-01   3.3201587e-01   2.9287566e-01   2.9538624e-01   3.1731746e-01   3.5373016e-01   2.6026455e-02   2.7864021e-01   2.1354497e-01   2.4180423e-01
   1.3500000e+02   4.0582716e-02   3.2370617e-01   7.7540741e-01   4.7203951e-01   1.7405926e-01   3.4990617e-01   3.1365185e-01   3.0027901e-01   3.1041728e-01   3.5403951e-01   3.0286420e-02   3.1038765e-01   1.6512099e-01   3.0212346e-01
   1.4400000e+02   4.0236111e-02   3.3634954e-01   7.9757870e-01   4.3592361e-01   1.7434028e-01   3.6161574e-01   3.3131019e-01   2.9600694e-01   2.9938194e-01   3.4966435e-01   3.3071759e-02   3.2754398e-01   1.9449306e-01   3.2659722e-01
   1.5300000e+02   4.0161220e-02   3.4766013e-01   8.1482135e-01   4.0105229e-01   1.7336383e-01   3.7188889e-01   3.4230065e-01   2.8898911e-01   2.8798257e-01   3.3761656e-01   3.6825708e-02   3.4221133e-01   2.8151198e-01   3.4586057e-01
   1.6200000e+02   3.9923868e-02   3.5417490e-01   8.2821811e-01   3.6669547e-01   1.7216255e-01   3.7796502e-01   3.5154938e-01   2.7624691e-01   2.7136831e-01   3.2056379e-01   3.9798354e-02   3.5235391e-01   2.9768107e-01   3.5960700e-01
   1.7100000e+02   3.9409357e-02   3.6121442e-01   8.4063353e-01   3.3228850e-01   1.6998246e-01   3.8321832e-01   3.5948538e-01   2.5992788e-01   2.5388109e-01   2.9711501e-01   4.2101365e-02   3.5942690e-01   2.9639961e-01   3.7125146e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.75.dat <==
   1.0000000e+01   2.6333333e-02   3.2200000e-02   2.1233333e-02   2.8433333e-02   3.4766667e-02   3.4166667e-02   3.4400000e-02   2.5566667e-02   2.6800000e-02   2.5833333e-02   9.0000000e-04   3.3766667e-02   2.3033333e-02   2.2566667e-02
   2.0000000e+01   2.3833333e-02   3.4616667e-02   1.9483333e-02   2.7600000e-02   3.2000000e-02   3.1550000e-02   3.1566667e-02   2.3050000e-02   2.4300000e-02   2.3700000e-02   8.3333333e-04   3.0116667e-02   2.0850000e-02   1.9566667e-02
   2.9000000e+01   2.6103448e-02   4.1482759e-02   2.2160920e-02   3.0862069e-02   3.5091954e-02   3.4747126e-02   3.4505747e-02   2.5310345e-02   2.6804598e-02   2.6114943e-02   1.0229885e-03   3.2816092e-02   2.3091954e-02   2.0885057e-02
   3.9000000e+01   2.9717949e-02   4.7068376e-02   2.3521368e-02   3.2564103e-02   3.6632479e-02   3.6726496e-02   3.6136752e-02   2.6350427e-02   2.8683761e-02   2.7102564e-02   1.1623932e-03   3.4111111e-02   2.4153846e-02   2.1478632e-02
   4.8000000e+01   3.2354167e-02   4.9277778e-02   2.3618056e-02   3.2958333e-02   4.0409722e-02   3.6784722e-02   3.6208333e-02   2.5861111e-02   2.8152778e-02   2.7090278e-02   1.2708333e-03   3.3583333e-02   2.3819444e-02   2.0965278e-02
   5.8000000e+01   3.4718391e-02   5.3505747e-02   2.5080460e-02   3.4816092e-02   6.6022989e-02   3.9057471e-02   3.8137931e-02   2.6764368e-02   2.9867816e-02   2.8367816e-02   1.5057471e-03   3.4862069e-02   2.4632184e-02   2.1436782e-02
   6.8000000e+01   3.2735294e-02   5.6338235e-02   4.4656863e-02   3.7955882e-02   9.6343137e-02   4.0990196e-02   4.0931373e-02   2.7225490e-02   3.5186275e-02   2.9681373e-02   1.7009804e-03   3.5794118e-02   2.5245098e-02   2.1622549e-02
   7.7000000e+01   3.1588745e-02   6.0402597e-02   1.5423377e-01   4.3129870e-02   1.1687446e-01   4.4125541e-02   4.5329004e-02   2.8588745e-02   6.0774892e-02   3.4930736e-02   2.1212121e-03   3.8030303e-02   2.6337662e-02   2.2160173e-02
   8.7000000e+01   2.9773946e-02   6.3854406e-02   3.5976245e-01   7.0655172e-02   1.3039847e-01   4.8241379e-02   4.8701149e-02   3.1973180e-02   1.2631801e-01   5.9766284e-02   2.5249042e-03   3.9528736e-02   2.6268199e-02   2.2831418e-02
   9.6000000e+01   2.8246528e-02   7.7559028e-02   5.0178125e-01   5.4198611e-01   1.3735764e-01   6.4972222e-02   5.9486111e-02   5.3906250e-02   2.0962847e-01   1.3568403e-01   3.5763889e-03   4.2756944e-02   2.8784722e-02   2.9923611e-02
   1.0600000e+02   2.7248428e-02   1.1808176e-01   6.0448428e-01   5.4019497e-01   1.4444654e-01   1.2244969e-01   9.8455975e-02   1.1944025e-01   2.6407862e-01   2.3644654e-01   5.8836478e-03   5.5600629e-02   4.3132075e-02   6.4839623e-02
   1.1600000e+02   2.6410920e-02   1.8745977e-01   6.7177586e-01   5.2488218e-01   1.4775287e-01   2.1160057e-01   1.7274713e-01   2.0235632e-01   2.8887356e-01   2.9558333e-01   9.8821839e-03   1.0068678e-01   1.0665517e-01   1.3103161e-01
   1.2500000e+02   2.5776000e-02   2.3380800e-01   7.1376000e-01   5.0544267e-01   1.4912533e-01   2.6300533e-01   2.2258400e-01   2.4623200e-01   2.9122400e-01   3.1531200e-01   1.3461333e-02   1.7246133e-01   1.8000267e-01   1.7284000e-01
   1.3500000e+02   2.5061728e-02   2.6413580e-01   7.4909383e-01   4.7134815e-01   1.4877778e-01   2.9496049e-01   2.5764198e-01   2.6349383e-01   2.8823457e-01   3.2344938e-01   1.7229630e-02   2.3927407e-01   1.9923704e-01   2.3920494e-01
   1.4400000e+02   2.3706019e-02   2.8156944e-01   7.7569907e-01   4.3590741e-01   1.4844676e-01   3.1235648e-01   2.7873380e-01   2.6781481e-01   2.8103704e-01   3.2206019e-01   2.0115741e-02   2.7208565e-01   1.5728704e-01   2.6991898e-01
   1.5400000e+02   2.3764069e-02   2.9502381e-01   7.9478355e-01   3.9720346e-01   1.4859307e-01   3.2433983e-01   2.9522294e-01   2.6485498e-01   2.6902814e-01   3.1669048e-01   2.2768398e-02   2.9237879e-01   1.5727922e-01   2.9269048e-01
   1.6400000e+02   2.2977642e-02   3.0359756e-01   8.1301423e-01   3.5844106e-01   1.4565447e-01   3.3236992e-01   3.0722154e-01   2.5518496e-01   2.5420528e-01   3.0249390e-01   2.5426829e-02   3.0464837e-01   2.3591870e-01   3.1004878e-01
   1.7300000e+02   2.2655106e-02   3.1218112e-01   8.2841233e-01   3.2346821e-01   1.4463198e-01   3.3941618e-01   3.1618690e-01   2.4291908e-01   2.3862620e-01   2.8529672e-01   2.7753372e-02   3.1447977e-01   2.4348555e-01   3.2264740e-01
   1.8300000e+02   2.2526628e-02   3.1844627e-01   8.3795446e-01   2.8478506e-01   1.4165027e-01   3.4358106e-01   3.2403075e-01   2.2412386e-01   2.1909605e-01   2.5932389e-01   2.9999074e-02   3.2099657e-01   2.4086135e-01   3.3425683e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.8.dat <==
   1.1000000e+01   2.4878788e-02   3.1393939e-02   2.0303030e-02   2.6424242e-02   3.3303030e-02   3.2636364e-02   3.3151515e-02   2.4666667e-02   2.5272727e-02   2.4696970e-02   3.9393939e-04   3.2242424e-02   2.2454545e-02   2.1636364e-02
   2.1000000e+01   2.5746032e-02   3.7031746e-02   2.1507937e-02   2.8285714e-02   3.4031746e-02   3.3174603e-02   3.3380952e-02   2.4730159e-02   2.5920635e-02   2.5365079e-02   5.3968254e-04   3.2317460e-02   2.2793651e-02   2.1238095e-02
   3.1000000e+01   2.5741935e-02   4.1483871e-02   2.1924731e-02   3.0247312e-02   3.4258065e-02   3.4096774e-02   3.3655914e-02   2.5107527e-02   2.6666667e-02   2.5967742e-02   6.4516129e-04   3.2172043e-02   2.3075269e-02   2.0559140e-02
   4.1000000e+01   2.6894309e-02   4.5365854e-02   2.1967480e-02   3.0674797e-02   3.4943089e-02   3.4536585e-02   3.4113821e-02   2.4926829e-02   2.6471545e-02   2.5512195e-02   8.8617886e-04   3.2048780e-02   2.2747967e-02   1.9886179e-02
   5.2000000e+01   3.1006410e-02   5.0006410e-02   2.3442308e-02   3.2897436e-02   3.9384615e-02   3.6852564e-02   3.5884615e-02   2.5897436e-02   2.8282051e-02   2.6987179e-02   7.7564103e-04   3.3474359e-02   2.3852564e-02   2.0730769e-02
   6.2000000e+01   2.9897849e-02   5.3881720e-02   2.4526882e-02   3.4274194e-02   5.8903226e-02   3.8129032e-02   3.7139785e-02   2.6306452e-02   2.9096774e-02   2.7924731e-02   9.0860215e-04   3.3865591e-02   2.4225806e-02   2.0392473e-02
   7.2000000e+01   2.5648148e-02   5.7023148e-02   3.7550926e-02   3.6990741e-02   8.3175926e-02   4.0708333e-02   4.0287037e-02   2.6893519e-02   3.1828704e-02   2.8967593e-02   1.1296296e-03   3.5365741e-02   2.4791667e-02   2.0532407e-02
   8.2000000e+01   2.2182927e-02   5.9951220e-02   1.3440244e-01   4.1825203e-02   1.0208943e-01   4.2902439e-02   4.3565041e-02   2.7573171e-02   4.2784553e-02   3.1422764e-02   1.3536585e-03   3.6662602e-02   2.5321138e-02   2.1004065e-02
   9.3000000e+01   2.0164875e-02   6.3315412e-02   3.4246953e-01   6.0982079e-02   1.1306093e-01   4.6487455e-02   4.8336918e-02   2.9695341e-02   9.1261649e-02   4.3885305e-02   1.5232975e-03   3.9487455e-02   2.6111111e-02   2.1139785e-02
   1.0300000e+02   1.7126214e-02   6.8996764e-02   4.9721036e-01   5.1795793e-01   1.1938188e-01   5.3585761e-02   5.3825243e-02   3.8854369e-02   1.5800647e-01   9.3734628e-02   1.9805825e-03   4.1339806e-02   2.6828479e-02   2.2977346e-02
   1.1300000e+02   1.6112094e-02   8.7168142e-02   5.9469617e-01   5.2524779e-01   1.2418584e-01   8.1584071e-02   7.3651917e-02   7.9091445e-02   2.1992035e-01   1.8090855e-01   2.9144543e-03   4.6834808e-02   3.1507375e-02   3.4041298e-02
   1.2300000e+02   1.4970190e-02   1.3291870e-01   6.6320054e-01   5.0861518e-01   1.2665041e-01   1.5120054e-01   1.2384553e-01   1.5047967e-01   2.5231165e-01   2.5175068e-01   4.5555556e-03   6.5105691e-02   5.5856369e-02   6.9048780e-02
   1.3400000e+02   1.3746269e-02   1.8502239e-01   7.1149751e-01   4.7456965e-01   1.2800249e-01   2.1645771e-01   1.8334328e-01   2.0763682e-01   2.5887811e-01   2.8282836e-01   7.3532338e-03   1.2491791e-01   1.2455473e-01   1.4755224e-01
   1.4400000e+02   1.3407407e-02   2.1677778e-01   7.4631713e-01   4.3560417e-01   1.2753009e-01   2.5126852e-01   2.1793056e-01   2.2719676e-01   2.5828704e-01   2.9003009e-01   9.5972222e-03   1.8966435e-01   1.6912731e-01   2.0046296e-01
   1.5400000e+02   1.2461039e-02   2.3448268e-01   7.7263203e-01   3.9648268e-01   1.2588528e-01   2.6942857e-01   2.4047403e-01   2.3316667e-01   2.4935498e-01   2.8919264e-01   1.1863636e-02   2.2880519e-01   1.5184416e-01   2.2980952e-01
   1.6400000e+02   1.1861789e-02   2.4748374e-01   7.9212805e-01   3.5761382e-01   1.2476829e-01   2.8270732e-01   2.5647154e-01   2.3092683e-01   2.3683130e-01   2.8149797e-01   1.3993902e-02   2.5026829e-01   1.2554268e-01   2.5169512e-01
   1.7500000e+02   1.1659048e-02   2.5768190e-01   8.1192000e-01   3.1552952e-01   1.2360381e-01   2.9105143e-01   2.6932190e-01   2.2084381e-01   2.2118095e-01   2.6618286e-01   1.5925714e-02   2.6371048e-01   1.8429524e-01   2.6872571e-01
   1.8500000e+02   1.1079279e-02   2.6492793e-01   8.2650090e-01   2.7640541e-01   1.2034414e-01   2.9730090e-01   2.7663604e-01   2.0633153e-01   2.0287568e-01   2.4600721e-01   1.7796396e-02   2.7255495e-01   1.8490811e-01   2.8247568e-01
   1.9500000e+02   1.0452991e-02   2.7030427e-01   8.3690598e-01   2.3752821e-01   1.1621880e-01   2.9963590e-01   2.8336923e-01   1.8734359e-01   1.8222906e-01   2.1845128e-01   1.9244444e-02   2.7854359e-01   1.8188205e-01   2.9366496e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.85.dat <==
   1.1000000e+01   2.5666667e-02   3.2636364e-02   2.0121212e-02   2.6212121e-02   3.3848485e-02   3.2969697e-02   3.3363636e-02   2.4303030e-02   2.5303030e-02   2.4151515e-02   6.0606061e-04   3.2484848e-02   2.1454545e-02   2.1484848e-02
   2.2000000e+01   2.5318182e-02   3.8621212e-02   2.1045455e-02   2.8606061e-02   3.4469697e-02   3.3833333e-02   3.3787879e-02   2.4787879e-02   2.5772727e-02   2.5257576e-02   3.7878788e-04   3.2348485e-02   2.2757576e-02   2.0651515e-02
   3.3000000e+01   2.4808081e-02   4.2464646e-02   2.1383838e-02   2.9626263e-02   3.4080808e-02   3.3848485e-02   3.3424242e-02   2.4666667e-02   2.6222222e-02   2.5464646e-02   4.7474747e-04   3.1949495e-02   2.2222222e-02   1.9868687e-02
   4.4000000e+01   2.5840909e-02   4.6030303e-02   2.1659091e-02   3.0196970e-02   3.3787879e-02   3.3901515e-02   3.3227273e-02   2.4348485e-02   2.6113636e-02   2.5280303e-02   4.3939394e-04   3.1348485e-02   2.2083333e-02   1.9045455e-02
   5.5000000e+01   2.8284848e-02   5.0836364e-02   2.2642424e-02   3.1745455e-02   3.7975758e-02   3.6242424e-02   3.5406061e-02   2.4957576e-02   2.7066667e-02   2.6066667e-02   4.9696970e-04   3.2581818e-02   2.2866667e-02   1.9036364e-02
   6.6000000e+01   2.6303030e-02   5.5166667e-02   2.5035354e-02   3.4565657e-02   5.4782828e-02   3.8727273e-02   3.7782828e-02   2.6555556e-02   2.9277778e-02   2.7989899e-02   6.1111111e-04   3.4484848e-02   2.4398990e-02   2.0323232e-02
   7.7000000e+01   2.1064935e-02   5.7415584e-02   3.6441558e-02   3.6987013e-02   7.5380952e-02   4.0528139e-02   3.9844156e-02   2.6476190e-02   3.0333333e-02   2.8584416e-02   7.7922078e-04   3.4948052e-02   2.4536797e-02   1.9748918e-02
   8.8000000e+01   1.6329545e-02   6.0454545e-02   1.3634470e-01   4.1306818e-02   9.0318182e-02   4.2931818e-02   4.3185606e-02   2.7166667e-02   3.7662879e-02   3.0386364e-02   8.0681818e-04   3.6458333e-02   2.5056818e-02   1.9939394e-02
   9.8000000e+01   1.2775510e-02   6.3030612e-02   3.1752721e-01   5.3411565e-02   9.9054422e-02   4.4836735e-02   4.6448980e-02   2.8200680e-02   6.0421769e-02   3.4778912e-02   1.1292517e-03   3.8051020e-02   2.5574830e-02   1.9792517e-02
   1.0900000e+02   1.0960245e-02   6.6865443e-02   4.8103058e-01   5.0420795e-01   1.0443425e-01   4.9538226e-02   5.1574924e-02   3.2746177e-02   1.1533028e-01   6.3308869e-02   1.0611621e-03   4.0706422e-02   2.6229358e-02   2.0577982e-02
   1.2000000e+02   9.1583333e-03   7.4200000e-02   5.8636111e-01   5.1099444e-01   1.0765000e-01   6.2577778e-02   6.1475000e-02   5.5200000e-02   1.7398056e-01   1.2821111e-01   1.4750000e-03   4.4355556e-02   2.7997222e-02   2.1969444e-02
   1.3100000e+02   7.8218830e-03   9.6348601e-02   6.5922392e-01   4.8542239e-01   1.0820102e-01   1.0391858e-01   9.1155216e-02   1.0697964e-01   2.1482188e-01   2.0595420e-01   1.9567430e-03   5.3030534e-02   3.6651399e-02   3.8918575e-02
   1.4200000e+02   6.9788732e-03   1.3548826e-01   7.0759390e-01   4.4216432e-01   1.0938732e-01   1.6449765e-01   1.3941784e-01   1.6186150e-01   2.2677230e-01   2.4408216e-01   3.0070423e-03   8.0347418e-02   6.9223005e-02   1.0223944e-01
   1.5300000e+02   6.4488017e-03   1.6778867e-01   7.4285839e-01   3.9972767e-01   1.0849891e-01   2.0535948e-01   1.7729630e-01   1.9115468e-01   2.2601525e-01   2.5638562e-01   4.4684096e-03   1.3742048e-01   1.1878867e-01   1.5823094e-01
   1.6400000e+02   5.8475610e-03   1.8811179e-01   7.7045935e-01   3.5763415e-01   1.0664431e-01   2.2826016e-01   2.0315854e-01   1.9850610e-01   2.1742683e-01   2.5382520e-01   5.9634146e-03   1.8526423e-01   1.3473577e-01   1.9113008e-01
   1.7500000e+02   5.2361905e-03   2.0082476e-01   7.9221905e-01   3.1534095e-01   1.0470857e-01   2.4141714e-01   2.2033905e-01   1.9548762e-01   2.0381714e-01   2.4401905e-01   7.6476190e-03   2.0954857e-01   1.0787619e-01   2.1155810e-01
   1.8500000e+02   4.9045045e-03   2.0896937e-01   8.0895856e-01   2.7623784e-01   1.0236757e-01   2.4835315e-01   2.3006306e-01   1.8667748e-01   1.8817477e-01   2.2935315e-01   8.7891892e-03   2.2156216e-01   1.4475315e-01   2.2680901e-01
   1.9600000e+02   4.5544218e-03   2.1661224e-01   8.2381463e-01   2.3303231e-01   9.9581633e-02   2.5432143e-01   2.3840136e-01   1.7161565e-01   1.6988776e-01   2.0724490e-01   1.0170068e-02   2.3086565e-01   1.3722789e-01   2.4089796e-01
   2.0700000e+02   4.2222222e-03   2.2149114e-01   8.3586634e-01   1.9133977e-01   9.6130435e-02   2.5733011e-01   2.4395652e-01   1.5116264e-01   1.4638647e-01   1.7740258e-01   1.1392915e-02   2.3659903e-01   1.3022222e-01   2.5285024e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.9.dat <==
   1.2000000e+01   2.5111111e-02   3.2055556e-02   2.0361111e-02   2.6416667e-02   3.2166667e-02   3.1583333e-02   3.2083333e-02   2.4500000e-02   2.5416667e-02   2.4611111e-02   5.0000000e-04   3.1194444e-02   2.2111111e-02   2.1000000e-02
   2.4000000e+01   2.4180556e-02   3.8041667e-02   2.1000000e-02   2.8152778e-02   3.3180556e-02   3.2597222e-02   3.2458333e-02   2.4166667e-02   2.5000000e-02   2.4500000e-02   4.1666667e-04   3.1236111e-02   2.2055556e-02   2.0111111e-02
   3.5000000e+01   2.4400000e-02   4.2742857e-02   2.0980952e-02   2.8847619e-02   3.3085714e-02   3.2485714e-02   3.2200000e-02   2.3847619e-02   2.5161905e-02   2.4704762e-02   3.4285714e-04   3.0580952e-02   2.1647619e-02   1.9342857e-02
   4.7000000e+01   2.6085106e-02   4.8546099e-02   2.2879433e-02   3.0851064e-02   3.5000000e-02   3.5354610e-02   3.4496454e-02   2.5141844e-02   2.7099291e-02   2.6269504e-02   4.3971631e-04   3.2574468e-02   2.3106383e-02   1.9439716e-02
   5.8000000e+01   2.6764368e-02   5.1660920e-02   2.2643678e-02   3.1563218e-02   3.7327586e-02   3.6425287e-02   3.5413793e-02   2.5149425e-02   2.7408046e-02   2.6522989e-02   4.4827586e-04   3.2942529e-02   2.2942529e-02   1.9011494e-02
   7.0000000e+01   2.4319048e-02   5.5966667e-02   2.4714286e-02   3.4219048e-02   5.1047619e-02   3.8880952e-02   3.7800000e-02   2.6257143e-02   2.8819048e-02   2.7676190e-02   4.3809524e-04   3.4514286e-02   2.4404762e-02   1.9566667e-02
   8.1000000e+01   1.7748971e-02   5.8522634e-02   3.3028807e-02   3.6304527e-02   6.6329218e-02   4.0489712e-02   3.9576132e-02   2.6510288e-02   2.9930041e-02   2.8337449e-02   4.9794239e-04   3.5176955e-02   2.4769547e-02   1.9226337e-02
   9.3000000e+01   1.2336918e-02   6.0702509e-02   1.2301792e-01   4.0867384e-02   8.0845878e-02   4.2250896e-02   4.1974910e-02   2.6491039e-02   3.3913978e-02   2.9057348e-02   4.5878136e-04   3.6082437e-02   2.4483871e-02   1.8519713e-02
   1.0400000e+02   8.7724359e-03   6.2916667e-02   3.0480449e-01   5.2935897e-02   8.6528846e-02   4.4794872e-02   4.5961538e-02   2.7573718e-02   4.6211538e-02   3.1823718e-02   5.3525641e-04   3.7637821e-02   2.4996795e-02   1.8298077e-02
   1.1600000e+02   6.7040230e-03   6.6410920e-02   4.7426149e-01   4.8220115e-01   9.1959770e-02   4.8876437e-02   5.0772989e-02   3.0267241e-02   8.3887931e-02   4.9166667e-02   7.0402299e-04   4.0574713e-02   2.6011494e-02   1.7841954e-02
   1.2700000e+02   5.2230971e-03   6.9719160e-02   5.7897375e-01   4.9717060e-01   9.3850394e-02   5.4619423e-02   5.6089239e-02   4.0496063e-02   1.3258005e-01   8.9669291e-02   8.5826772e-04   4.3202100e-02   2.6380577e-02   1.2052493e-02
   1.3900000e+02   3.7793765e-03   7.9110312e-02   6.5472422e-01   4.5271942e-01   9.3088729e-02   7.5436451e-02   7.3191847e-02   7.3786571e-02   1.7322062e-01   1.5718705e-01   9.5683453e-04   4.8357314e-02   2.9616307e-02   3.4007194e-02
   1.5000000e+02   3.2600000e-03   9.7691111e-02   6.9976444e-01   4.1007333e-01   9.3346667e-02   1.1634444e-01   1.0456444e-01   1.1669556e-01   1.9065333e-01   2.0126444e-01   1.1111111e-03   5.8128889e-02   3.9637778e-02   7.5588889e-02
   1.6200000e+02   2.7119342e-03   1.2405967e-01   7.3951029e-01   3.6374074e-01   9.2516461e-02   1.6068313e-01   1.4069136e-01   1.5324691e-01   1.9314198e-01   2.1950823e-01   1.7736626e-03   9.4681070e-02   7.1069959e-02   1.2014403e-01
   1.7300000e+02   2.3911368e-03   1.4267823e-01   7.6619653e-01   3.2206166e-01   9.1568401e-02   1.8644316e-01   1.6694605e-01   1.6333333e-01   1.8548940e-01   2.1799422e-01   2.2716763e-03   1.3730058e-01   9.4219653e-02   1.5072832e-01
   1.8500000e+02   2.0882883e-03   1.5489730e-01   7.8947387e-01   2.7529189e-01   8.9126126e-02   2.0157117e-01   1.8370090e-01   1.6212793e-01   1.7283243e-01   2.0800541e-01   3.1585586e-03   1.6871712e-01   9.5877477e-02   1.7243964e-01
   1.9600000e+02   1.7380952e-03   1.6213265e-01   8.0524490e-01   2.3313265e-01   8.6365646e-02   2.0910034e-01   1.9435884e-01   1.5188946e-01   1.5431122e-01   1.9074150e-01   4.0782313e-03   1.8269898e-01   1.1379252e-01   1.8866837e-01
   2.0800000e+02   1.6266026e-03   1.6824840e-01   8.2239263e-01   1.8670032e-01   8.1886218e-02   2.1252083e-01   2.0168109e-01   1.3475481e-01   1.3331891e-01   1.6566346e-01   4.6875000e-03   1.9095673e-01   9.6419872e-02   2.0294712e-01
   2.1900000e+02   1.4992390e-03   1.7187367e-01   8.3431202e-01   1.4378539e-01   7.8340944e-02   2.1354033e-01   2.0550381e-01   1.1370928e-01   1.1000609e-01   1.3498935e-01   5.6210046e-03   1.9405632e-01   8.3844749e-02   2.1421005e-01


==> Data_Simu_4/Nbr_md_dat/Nbr_md_rho0.95.dat <==
   1.3000000e+01   2.5461538e-02   3.2769231e-02   2.0153846e-02   2.7256410e-02   3.2820513e-02   3.2000000e-02   3.2333333e-02   2.4538462e-02   2.5205128e-02   2.4769231e-02   2.8205128e-04   3.2076923e-02   2.2461538e-02   2.1102564e-02
   2.5000000e+01   2.5240000e-02   3.9533333e-02   2.1573333e-02   2.8626667e-02   3.4240000e-02   3.3653333e-02   3.3666667e-02   2.5173333e-02   2.6066667e-02   2.5400000e-02   2.1333333e-04   3.2400000e-02   2.2813333e-02   2.0520000e-02
   3.7000000e+01   2.4828218e-02   4.4243243e-02   2.1990991e-02   2.9135135e-02   3.3882883e-02   3.3666667e-02   3.3321118e-02   2.4846847e-02   2.6422355e-02   2.5790197e-02   1.8323408e-04   3.1846083e-02   2.2748511e-02   1.9945946e-02
   4.9000000e+01   2.4755102e-02   4.7741497e-02   2.1795918e-02   2.9809524e-02   3.3734694e-02   3.3768707e-02   3.2986395e-02   2.4129252e-02   2.5789116e-02   2.5068027e-02   1.7687075e-04   3.1251701e-02   2.1986395e-02   1.8299320e-02
   6.1000000e+01   2.6027322e-02   5.1901639e-02   2.2721311e-02   3.1174863e-02   3.6371585e-02   3.5896175e-02   3.4950820e-02   2.4606557e-02   2.6551913e-02   2.5781421e-02   2.2404372e-04   3.2300546e-02   2.2508197e-02   1.8524590e-02
   7.3000000e+01   2.2091324e-02   5.4762557e-02   2.3881279e-02   3.2899543e-02   4.4940639e-02   3.7319635e-02   3.6054795e-02   2.4981735e-02   2.7607306e-02   2.6452055e-02   1.7808219e-04   3.3118721e-02   2.3159817e-02   1.8210046e-02
   8.6000000e+01   1.5302326e-02   5.8798450e-02   3.2786822e-02   3.5693798e-02   6.0864341e-02   3.9864341e-02   3.8817829e-02   2.5980620e-02   2.9480620e-02   2.7937984e-02   2.2480620e-04   3.4868217e-02   2.4364341e-02   1.8081395e-02
   9.8000000e+01   9.8299320e-03   6.0476190e-02   1.1554762e-01   4.0261905e-02   7.1231293e-02   4.1530612e-02   4.1078231e-02   2.6275510e-02   3.0629252e-02   2.8367347e-02   2.0408163e-04   3.5346939e-02   2.4346939e-02   1.7605442e-02
   1.1000000e+02   6.9000000e-03   6.3090909e-02   2.9243333e-01   5.3093939e-02   7.7081818e-02   4.4012121e-02   4.4627273e-02   2.7230303e-02   3.8487879e-02   3.0427273e-02   2.3333333e-04   3.7263636e-02   2.4887879e-02   1.6833333e-02
   1.2200000e+02   4.2595628e-03   6.5549180e-02   4.5856557e-01   4.3135792e-01   8.0759563e-02   4.7237705e-02   4.8898907e-02   2.8595628e-02   5.7631148e-02   3.5661202e-02   3.4426230e-04   3.9150273e-02   2.5002732e-02   1.4535519e-02
   1.3400000e+02   3.0398010e-03   6.8671642e-02   5.6927363e-01   4.6319154e-01   8.2368159e-02   5.1995025e-02   5.4179104e-02   3.3475124e-02   9.8263682e-02   5.9400498e-02   3.6815920e-04   4.1728856e-02   2.5310945e-02   1.8156716e-02
   1.4600000e+02   2.1461187e-03   7.2687215e-02   6.4367123e-01   4.1850913e-01   8.2456621e-02   6.1310502e-02   6.3397260e-02   4.7705479e-02   1.3115753e-01   1.0952740e-01   3.8812785e-04   4.5915525e-02   2.6372146e-02   3.8445205e-02
   1.5900000e+02   1.4926625e-03   8.0224319e-02   6.9841509e-01   3.7054927e-01   8.1106918e-02   8.4637317e-02   8.3691824e-02   8.3314465e-02   1.5596855e-01   1.5941090e-01   4.5492662e-04   5.2335430e-02   2.9415094e-02   7.2471698e-02
   1.7100000e+02   1.2280702e-03   9.3089669e-02   7.3458674e-01   3.2628655e-01   8.0333333e-02   1.1915400e-01   1.0998830e-01   1.1412281e-01   1.6073684e-01   1.7935673e-01   5.8869396e-04   6.7118908e-02   3.9011696e-02   9.8354776e-02
   1.8300000e+02   9.6539162e-04   1.0569035e-01   7.6615483e-01   2.8085792e-01   7.7672131e-02   1.4592896e-01   1.3427140e-01   1.2934608e-01   1.5326412e-01   1.8208015e-01   7.1766849e-04   9.8081967e-02   5.6378871e-02   1.2262842e-01
   1.9500000e+02   7.5726496e-04   1.1457778e-01   7.8690940e-01   2.3514530e-01   7.5586325e-02   1.6134188e-01   1.5091966e-01   1.2692821e-01   1.4008376e-01   1.6940855e-01   9.0085470e-04   1.2769915e-01   6.6423932e-02   1.4158462e-01
   2.0700000e+02   5.9259259e-04   1.1947343e-01   8.0378422e-01   1.8912882e-01   7.2650564e-02   1.6923671e-01   1.6121739e-01   1.1648470e-01   1.2109823e-01   1.5094364e-01   1.1996779e-03   1.4414815e-01   7.7710145e-02   1.5657649e-01
   2.1900000e+02   5.2968037e-04   1.2307154e-01   8.1949467e-01   1.4337900e-01   6.7672755e-02   1.7284170e-01   1.6622983e-01   9.9869102e-02   9.9646880e-02   1.2502740e-01   1.4824962e-03   1.5090259e-01   6.3532725e-02   1.6956164e-01
   2.3200000e+02   4.2241379e-04   1.2515517e-01   8.3274713e-01   9.3369253e-02   6.1268678e-02   1.6982328e-01   1.6798707e-01   7.3727011e-02   7.1527299e-02   8.8110632e-02   1.9209770e-03   1.5122126e-01   3.9317529e-02   1.8327443e-01


==> Data_Simu_4/PP_dat/CT_PP-2/BMP.dat <==
   8.5860641e-02   5.0000000e-02
   1.0000000e-01   7.2905622e-02
   1.1469564e-01   1.0000000e-01
   1.5000000e-01   1.3126804e-01
   2.0000000e-01   1.4756362e-01
   2.0425644e-01   1.5000000e-01
   2.5000000e-01   1.7101904e-01
   3.0000000e-01   1.8419200e-01
   3.4237553e-01   2.0000000e-01
   3.5000000e-01   2.0377499e-01
   4.0000000e-01   2.1686171e-01
   4.5000000e-01   2.2702667e-01
   5.0000000e-01   2.4000967e-01
   5.5000000e-01   2.4345312e-01
   5.8158911e-01   2.5000000e-01
   6.0000000e-01   2.5590357e-01
   6.5000000e-01   2.7306784e-01
   7.0000000e-01   2.8283371e-01
   7.5000000e-01   2.9038337e-01
   8.0000000e-01   2.9835355e-01
   8.1115573e-01   3.0000000e-01
   8.5000000e-01   3.0966514e-01
   9.0000000e-01   3.2461407e-01
   9.5000000e-01   3.3806903e-01


==> Data_Simu_4/PP_dat/CT_PP-2/BOMP.dat <==
   8.2858687e-02   5.0000000e-02
   1.0000000e-01   8.1789033e-02
   1.0929647e-01   1.0000000e-01
   1.4931593e-01   1.5000000e-01
   1.5000000e-01   1.5071213e-01
   2.0000000e-01   1.7149600e-01
   2.2887929e-01   2.0000000e-01
   2.5000000e-01   2.2227688e-01
   3.0000000e-01   2.3514446e-01
   3.2397740e-01   2.5000000e-01
   3.5000000e-01   2.7144756e-01
   3.9529212e-01   3.0000000e-01
   4.0000000e-01   3.0269523e-01
   4.5000000e-01   3.3462455e-01
   4.8391487e-01   3.5000000e-01
   5.0000000e-01   3.5819922e-01
   5.5000000e-01   3.8086749e-01
   5.8363765e-01   4.0000000e-01
   6.0000000e-01   4.1080386e-01
   6.5000000e-01   4.3976772e-01
   6.7444593e-01   4.5000000e-01
   7.0000000e-01   4.6597975e-01
   7.5000000e-01   4.9315646e-01
   7.5920922e-01   5.0000000e-01
   8.0000000e-01   5.3134107e-01
   8.2958238e-01   5.5000000e-01
   8.5000000e-01   5.6450327e-01
   8.9682852e-01   6.0000000e-01
   9.0000000e-01   6.0291917e-01
   9.5000000e-01   6.4827844e-01


==> Data_Simu_4/PP_dat/CT_PP-2/BStOMP.dat <==
   7.6198984e-02   5.0000000e-02
   1.0000000e-01   9.3643782e-02
   1.0264614e-01   1.0000000e-01
   1.3180101e-01   1.5000000e-01
   1.5000000e-01   1.6915443e-01
   2.0000000e-01   1.9664990e-01
   2.0401687e-01   2.0000000e-01
   2.5000000e-01   2.3871155e-01
   2.7334962e-01   2.5000000e-01
   3.0000000e-01   2.6476743e-01
   3.5000000e-01   2.9864333e-01
   3.5200865e-01   3.0000000e-01
   4.0000000e-01   3.3488699e-01
   4.3209456e-01   3.5000000e-01
   4.5000000e-01   3.5807182e-01
   5.0000000e-01   3.8480295e-01
   5.3246733e-01   4.0000000e-01
   5.5000000e-01   4.1027651e-01
   6.0000000e-01   4.3520197e-01
   6.2314106e-01   4.5000000e-01
   6.5000000e-01   4.6944721e-01
   7.0000000e-01   4.9681380e-01
   7.0641557e-01   5.0000000e-01
   7.5000000e-01   5.2530913e-01
   7.8980767e-01   5.5000000e-01
   8.0000000e-01   5.5731614e-01
   8.5000000e-01   5.8943603e-01
   8.6513471e-01   6.0000000e-01
   9.0000000e-01   6.2884275e-01
   9.2844098e-01   6.5000000e-01
   9.5000000e-01   6.7027076e-01


==> Data_Simu_4/PP_dat/CT_PP-2/HTP.dat <==
   1.5887060e-01   5.0000000e-02
   1.5000000e-01   6.3159649e-02
   1.2004444e-01   1.0000000e-01
   1.5000000e-01   1.3989723e-01
   1.6214810e-01   1.5000000e-01
   2.0000000e-01   1.7829467e-01
   2.3978518e-01   2.0000000e-01
   2.5000000e-01   2.0822557e-01
   3.0000000e-01   2.3950544e-01
   3.1593967e-01   2.5000000e-01
   3.5000000e-01   2.7602161e-01
   4.0000000e-01   2.9746119e-01
   4.0697557e-01   3.0000000e-01
   4.5000000e-01   3.2218619e-01
   5.0000000e-01   3.4269532e-01
   5.1832835e-01   3.5000000e-01
   5.5000000e-01   3.6464636e-01
   6.0000000e-01   3.8810266e-01
   6.2884591e-01   4.0000000e-01
   6.5000000e-01   4.1153516e-01
   7.0000000e-01   4.3159738e-01
   7.5000000e-01   4.4922886e-01
   7.5158927e-01   4.5000000e-01
   8.0000000e-01   4.7646372e-01
   8.5000000e-01   4.9905363e-01
   8.5292731e-01   5.0000000e-01
   9.0000000e-01   5.2542090e-01
   9.3516413e-01   5.5000000e-01
   9.5000000e-01   5.6087206e-01


==> Data_Simu_4/PP_dat/CT_PP-2/SOBAP.dat <==
   7.7367723e-02   5.0000000e-02
   1.0000000e-01   8.9941857e-02
   1.0563122e-01   1.0000000e-01
   1.2956362e-01   1.5000000e-01
   1.5000000e-01   1.7281106e-01
   1.8994453e-01   2.0000000e-01
   2.0000000e-01   2.1041186e-01
   2.4268454e-01   2.5000000e-01
   2.5000000e-01   2.5522260e-01
   3.0000000e-01   2.8209979e-01
   3.2558816e-01   3.0000000e-01
   3.5000000e-01   3.2112445e-01
   3.8620099e-01   3.5000000e-01
   4.0000000e-01   3.5996705e-01
   4.5000000e-01   3.8317275e-01
   4.8170977e-01   4.0000000e-01
   5.0000000e-01   4.1100586e-01
   5.5000000e-01   4.4093365e-01
   5.6868346e-01   4.5000000e-01
   6.0000000e-01   4.7214903e-01
   6.4955107e-01   5.0000000e-01
   6.5000000e-01   5.0029131e-01
   7.0000000e-01   5.3466183e-01
   7.3477173e-01   5.5000000e-01
   7.5000000e-01   5.5858819e-01
   8.0000000e-01   5.9594937e-01
   8.0634634e-01   6.0000000e-01
   8.5000000e-01   6.3389597e-01
   8.6810049e-01   6.5000000e-01
   9.0000000e-01   6.7833527e-01
   9.2565037e-01   7.0000000e-01
   9.5000000e-01   7.2672449e-01


==> Data_Simu_4/PP_dat/CT_PP-2/StOMP.dat <==
   1.7988087e-01   5.0000000e-02
   1.5000000e-01   7.6402396e-02
   1.2367227e-01   1.0000000e-01
   1.5000000e-01   1.3580345e-01
   1.6563155e-01   1.5000000e-01
   2.0000000e-01   1.7652708e-01
   2.2919821e-01   2.0000000e-01
   2.5000000e-01   2.1636829e-01
   3.0000000e-01   2.3967736e-01
   3.1981148e-01   2.5000000e-01
   3.5000000e-01   2.6919285e-01
   4.0000000e-01   2.9310009e-01
   4.1835993e-01   3.0000000e-01
   4.5000000e-01   3.1394899e-01
   5.0000000e-01   3.2893654e-01
   5.5000000e-01   3.4024772e-01
   5.9523676e-01   3.5000000e-01
   6.0000000e-01   3.5129876e-01
   6.5000000e-01   3.6422349e-01
   7.0000000e-01   3.7378296e-01
   7.5000000e-01   3.8018492e-01
   8.0000000e-01   3.8816039e-01
   8.5000000e-01   3.9039492e-01
   9.0000000e-01   3.9654207e-01
   9.5000000e-01   3.9907358e-01


==> Data_Simu_4/PP_dat/CT_PP-3/BMP.dat <==
   1.8296174e-01   5.0000000e-02
   2.0000000e-01   6.9827847e-02
   2.2598711e-01   1.0000000e-01
   2.5000000e-01   1.1770811e-01
   3.0000000e-01   1.3645415e-01
   3.5000000e-01   1.4923676e-01
   3.5105393e-01   1.5000000e-01
   4.0000000e-01   1.6984175e-01
   4.5000000e-01   1.7681884e-01
   5.0000000e-01   1.8822713e-01
   5.5000000e-01   1.9834564e-01
   5.5342251e-01   2.0000000e-01
   6.0000000e-01   2.1221661e-01
   6.5000000e-01   2.1908822e-01
   7.0000000e-01   2.2711831e-01
   7.5000000e-01   2.3472501e-01
   8.0000000e-01   2.4052822e-01
   8.4200733e-01   2.5000000e-01
   8.5000000e-01   2.5135265e-01
   9.0000000e-01   2.6044595e-01
   9.5000000e-01   2.6735605e-01


==> Data_Simu_4/PP_dat/CT_PP-3/BOMP.dat <==
   1.8503771e-01   5.0000000e-02
   1.7097095e-01   1.0000000e-01
   2.0000000e-01   1.1567703e-01
   2.5000000e-01   1.4306942e-01
   2.5670171e-01   1.5000000e-01
   3.0000000e-01   1.8166373e-01
   3.1841559e-01   2.0000000e-01
   3.5000000e-01   2.2478724e-01
   3.9864562e-01   2.5000000e-01
   4.0000000e-01   2.5103925e-01
   4.5000000e-01   2.7248738e-01
   5.0000000e-01   2.8910969e-01
   5.1141364e-01   3.0000000e-01
   5.5000000e-01   3.3128671e-01
   5.8208992e-01   3.5000000e-01
   6.0000000e-01   3.6086804e-01
   6.5000000e-01   3.8855651e-01
   6.6560985e-01   4.0000000e-01
   7.0000000e-01   4.1426714e-01
   7.5000000e-01   4.3423324e-01
   7.6722987e-01   4.5000000e-01
   8.0000000e-01   4.7574320e-01
   8.3679293e-01   5.0000000e-01
   8.5000000e-01   5.0909460e-01
   9.0000000e-01   5.3693569e-01
   9.1840086e-01   5.5000000e-01
   9.5000000e-01   5.7217853e-01


==> Data_Simu_4/PP_dat/CT_PP-3/BSP.dat <==
   1.9422047e-01   5.0000000e-02
   1.8315655e-01   1.0000000e-01
   2.0000000e-01   1.1208624e-01
   2.5000000e-01   1.3881820e-01
   2.6408567e-01   1.5000000e-01
   3.0000000e-01   1.8141663e-01
   3.1417097e-01   2.0000000e-01
   3.5000000e-01   2.2572651e-01
   3.7735247e-01   2.5000000e-01
   4.0000000e-01   2.6685291e-01
   4.5000000e-01   2.8972020e-01
   4.6070604e-01   3.0000000e-01
   5.0000000e-01   3.2988755e-01
   5.5000000e-01   3.4055782e-01
   5.6294302e-01   3.5000000e-01
   6.0000000e-01   3.7760629e-01
   6.4399888e-01   4.0000000e-01
   6.5000000e-01   4.0289900e-01
   7.0000000e-01   4.2859854e-01
   7.5000000e-01   4.4828203e-01
   7.5387415e-01   4.5000000e-01
   8.0000000e-01   4.6785175e-01
   8.5000000e-01   4.9557752e-01
   8.5851929e-01   5.0000000e-01
   9.0000000e-01   5.1949708e-01
   9.5000000e-01   5.4623691e-01


==> Data_Simu_4/PP_dat/CT_PP-3/BStOMP.dat <==
   1.8146792e-01   5.0000000e-02
   1.5000000e-01   7.6283408e-02
   1.3542671e-01   1.0000000e-01
   1.5000000e-01   1.2004024e-01
   2.0000000e-01   1.3584693e-01
   2.0966368e-01   1.5000000e-01
   2.5000000e-01   1.8444763e-01
   2.6545823e-01   2.0000000e-01
   3.0000000e-01   2.2386573e-01
   3.5000000e-01   2.3709826e-01
   3.6803295e-01   2.5000000e-01
   4.0000000e-01   2.7350382e-01
   4.4253322e-01   3.0000000e-01
   4.5000000e-01   3.0454274e-01
   5.0000000e-01   3.2872000e-01
   5.3587570e-01   3.5000000e-01
   5.5000000e-01   3.5697298e-01
   6.0000000e-01   3.8253969e-01
   6.2169646e-01   4.0000000e-01
   6.5000000e-01   4.1952566e-01
   7.0000000e-01   4.3810955e-01
   7.1817611e-01   4.5000000e-01
   7.5000000e-01   4.6533735e-01
   7.9886136e-01   5.0000000e-01
   8.0000000e-01   5.0077397e-01
   8.5000000e-01   5.2199404e-01
   8.8754471e-01   5.5000000e-01
   9.0000000e-01   5.5894395e-01
   9.5000000e-01   5.8196057e-01


==> Data_Simu_4/PP_dat/CT_PP-3/MP.dat <==
   3.0889021e-01   5.0000000e-02
   3.0000000e-01   6.5277227e-02
   2.8996609e-01   1.0000000e-01
   3.0000000e-01   1.0275070e-01
   3.5000000e-01   1.0841006e-01
   4.0000000e-01   1.1485060e-01
   4.5000000e-01   1.2293352e-01
   5.0000000e-01   1.3066896e-01
   5.5000000e-01   1.4090541e-01
   6.0000000e-01   1.4822438e-01
   6.0595408e-01   1.5000000e-01
   6.5000000e-01   1.5531019e-01
   7.0000000e-01   1.5996757e-01
   7.5000000e-01   1.6208351e-01
   8.0000000e-01   1.6566571e-01
   8.5000000e-01   1.6917317e-01
   9.0000000e-01   1.7340368e-01
   9.5000000e-01   1.7876038e-01


==> Data_Simu_4/PP_dat/CT_PP-3/OMP.dat <==
   2.0004191e-01   5.0000000e-02
   2.0000000e-01   5.0043111e-02
   1.7697253e-01   1.0000000e-01
   2.0000000e-01   1.1318860e-01
   2.5000000e-01   1.4059716e-01
   2.5825749e-01   1.5000000e-01
   3.0000000e-01   1.8036966e-01
   3.1929697e-01   2.0000000e-01
   3.5000000e-01   2.2443953e-01
   3.9962867e-01   2.5000000e-01
   4.0000000e-01   2.5027781e-01
   4.5000000e-01   2.7060882e-01
   5.0000000e-01   2.8749021e-01
   5.1372889e-01   3.0000000e-01
   5.5000000e-01   3.2855987e-01
   5.8878917e-01   3.5000000e-01
   6.0000000e-01   3.5656588e-01
   6.5000000e-01   3.8336995e-01
   6.7557699e-01   4.0000000e-01
   7.0000000e-01   4.0982139e-01
   7.5000000e-01   4.2813461e-01
   7.7646658e-01   4.5000000e-01
   8.0000000e-01   4.6693296e-01
   8.4848635e-01   5.0000000e-01
   8.5000000e-01   5.0100551e-01
   9.0000000e-01   5.2392943e-01
   9.4787220e-01   5.5000000e-01
   9.5000000e-01   5.5100263e-01


==> Data_Simu_4/PP_dat/CT_PP-3/SOBAP.dat <==
   1.8164494e-01   5.0000000e-02
   1.5000000e-01   9.9303606e-02
   1.4969105e-01   1.0000000e-01
   1.5000000e-01   1.0060629e-01
   2.0000000e-01   1.3615792e-01
   2.5000000e-01   1.4816489e-01
   2.5172657e-01   1.5000000e-01
   2.6657725e-01   2.0000000e-01
   3.0000000e-01   2.2327987e-01
   3.5000000e-01   2.4272473e-01
   3.5695635e-01   2.5000000e-01
   3.8827408e-01   3.0000000e-01
   4.0000000e-01   3.1030062e-01
   4.5000000e-01   3.2078288e-01
   4.9400095e-01   3.5000000e-01
   5.0000000e-01   3.5366725e-01
   5.5000000e-01   3.8816733e-01
   5.6763591e-01   4.0000000e-01
   6.0000000e-01   4.1388330e-01
   6.5000000e-01   4.4571571e-01
   6.5479299e-01   4.5000000e-01
   7.0000000e-01   4.7915533e-01
   7.4282408e-01   5.0000000e-01
   7.5000000e-01   5.0351111e-01
   8.0000000e-01   5.3461082e-01
   8.2842925e-01   5.5000000e-01
   8.5000000e-01   5.6205598e-01
   8.9523955e-01   6.0000000e-01
   9.0000000e-01   6.0420604e-01
   9.5000000e-01   6.4833966e-01


==> Data_Simu_4/PP_dat/CT_PP-3/SP.dat <==
   1.9523347e-01   5.0000000e-02
   1.6000572e-01   1.0000000e-01
   2.0000000e-01   1.3027791e-01
   2.5000000e-01   1.4242029e-01
   2.5942440e-01   1.5000000e-01
   3.0000000e-01   1.9174265e-01
   3.1399970e-01   2.0000000e-01
   3.5000000e-01   2.1435707e-01
   3.9023771e-01   2.5000000e-01
   4.0000000e-01   2.5592048e-01
   4.5000000e-01   2.6597142e-01
   4.9268237e-01   3.0000000e-01
   5.0000000e-01   3.0360768e-01
   5.5000000e-01   3.2306495e-01
   5.8092237e-01   3.5000000e-01
   6.0000000e-01   3.6102339e-01
   6.5000000e-01   3.7565044e-01
   7.0000000e-01   3.9605805e-01
   7.0612158e-01   4.0000000e-01
   7.5000000e-01   4.1157899e-01
   8.0000000e-01   4.2205417e-01
   8.4719361e-01   4.5000000e-01
   8.5000000e-01   4.5059228e-01
   9.0000000e-01   4.5424066e-01
   9.5000000e-01   4.5377961e-01


==> Data_Simu_4/PP_dat/CT_PP-3/StOMP.dat <==
   4.9462900e-01   5.0000000e-02
   4.5000000e-01   6.7799311e-02
   4.0000000e-01   6.9304605e-02
   3.5000000e-01   8.9886363e-02
   3.1449375e-01   1.0000000e-01
   3.0000000e-01   1.1089188e-01
   2.8267432e-01   1.5000000e-01
   3.0000000e-01   1.6098228e-01
   3.3629172e-01   2.0000000e-01
   3.5000000e-01   2.0656835e-01
   4.0000000e-01   2.3254351e-01
   4.2821386e-01   2.5000000e-01
   4.5000000e-01   2.5612921e-01
   5.0000000e-01   2.7283019e-01
   5.5000000e-01   2.8569567e-01
   5.8472094e-01   3.0000000e-01
   6.0000000e-01   3.0336995e-01
   6.5000000e-01   3.0914723e-01
   7.0000000e-01   3.2025253e-01
   7.5000000e-01   3.2867359e-01
   8.0000000e-01   3.4005212e-01
   8.5000000e-01   3.4686425e-01
   8.5711025e-01   3.5000000e-01
   9.0000000e-01   3.5839662e-01
   9.5000000e-01   3.5889077e-01


==> Data_Simu_4/PP_dat/PP_rho0.05.dat <==
   1.0000000e+00   5.5855066e+02   5.5855669e+02   6.8379397e-01   5.5869486e+02   4.0608132e-02   4.0611042e-02   4.0748442e-02   5.5858314e+02             NaN   5.5869486e+02   8.2921854e-01   4.1089814e-02   5.5866152e+02   6.6374128e-02
   2.0000000e+00   1.8211263e-01   1.8423360e-01   1.8732841e-01   1.1615921e-01   1.7841821e-01   1.8229210e-01   1.5600323e-01   1.6280107e-01   1.9944388e-01   2.0547498e-01   8.7040488e-01   1.6151702e-01   2.3453365e-02   1.6430254e-01
   2.0000000e+00   1.8211263e-01   1.8423360e-01   1.8732841e-01   1.1615921e-01   1.7841821e-01   1.8229210e-01   1.5600323e-01   1.6280107e-01   1.9944388e-01   2.0547498e-01   8.7040488e-01   1.6151702e-01   2.3453365e-02   1.6430254e-01
   3.0000000e+00   4.7055014e-01   4.7536648e-01   4.0040683e-01   3.8794860e-01   4.6779351e-01   4.7412508e-01   4.1044439e-01   3.9326172e-01   4.8077749e-01   4.6388993e-01   9.1508347e-01   4.1547194e-01   1.4112431e-01   4.5280538e-01
   4.0000000e+00   7.6840136e-01   7.8693781e-01   6.3873258e-01   6.9564093e-01   7.6808056e-01   7.8555967e-01   7.6029667e-01   6.2371145e-01   7.2257475e-01   7.3966000e-01   9.3637412e-01   6.9997582e-01   4.0350905e-01   7.9318432e-01
   4.0000000e+00   7.6840136e-01   7.8693781e-01   6.3873258e-01   6.9564093e-01   7.6808056e-01   7.8555967e-01   7.6029667e-01   6.2371145e-01   7.2257475e-01   7.3966000e-01   9.3637412e-01   6.9997582e-01   4.0350905e-01   7.9318432e-01
   5.0000000e+00   1.0012945e+00   1.0298918e+00   8.0859893e-01   9.2957138e-01   1.0020993e+00   1.0286004e+00   9.3435547e-01   8.0856024e-01   8.6657714e-01   9.0893374e-01   9.5660865e-01   9.2072917e-01   7.1576097e-01   1.0785812e+00
   6.0000000e+00   1.1492513e+00   1.1972037e+00   9.1298559e-01   1.2398694e+00   1.1503365e+00   1.1962212e+00   1.0684054e+00   9.4546305e-01   9.3977605e-01   1.0362933e+00   9.6777167e-01   1.0737146e+00   9.6254601e-01   1.2448380e+00
   6.0000000e+00   1.1492513e+00   1.1972037e+00   9.1298559e-01   1.2398694e+00   1.1503365e+00   1.1962212e+00   1.0684054e+00   9.4546305e-01   9.3977605e-01   1.0362933e+00   9.6777167e-01   1.0737146e+00   9.6254601e-01   1.2448380e+00
   7.0000000e+00   1.3004168e+00   1.3621297e+00   1.0594777e+00   1.7726010e+00   1.3007701e+00   1.3605096e+00   1.1426003e+00   1.0647786e+00   1.0163418e+00   1.1862983e+00   9.7827965e-01   1.2242905e+00   1.2084234e+00   1.4436255e+00
   8.0000000e+00   1.3936073e+00   1.4565474e+00   1.1028037e+00   2.0144864e+00   1.3939503e+00   1.4554057e+00   1.1915320e+00   1.1131472e+00   1.0434750e+00   1.3318428e+00   9.8538677e-01   1.2902666e+00   1.4201143e+00   1.5623224e+00
   8.0000000e+00   1.3936073e+00   1.4565474e+00   1.1028037e+00   2.0144864e+00   1.3939503e+00   1.4554057e+00   1.1915320e+00   1.1131472e+00   1.0434750e+00   1.3318428e+00   9.8538677e-01   1.2902666e+00   1.4201143e+00   1.5623224e+00
   9.0000000e+00   1.4765749e+00   1.5491547e+00   1.1626627e+00   2.3935237e+00   1.4774083e+00   1.5473832e+00   1.2306547e+00   1.1779193e+00   1.0763940e+00   1.5113395e+00   9.9029719e-01   1.3681573e+00   1.6003469e+00   1.6553665e+00
   9.0000000e+00   1.4765749e+00   1.5491547e+00   1.1626627e+00   2.3935237e+00   1.4774083e+00   1.5473832e+00   1.2306547e+00   1.1779193e+00   1.0763940e+00   1.5113395e+00   9.9029719e-01   1.3681573e+00   1.6003469e+00   1.6553665e+00
   1.0000000e+01   1.5357384e+00   1.6170625e+00   1.1775476e+00   3.0242808e+00   1.5362665e+00   1.6153244e+00   1.2163844e+00   1.1780691e+00   1.0900242e+00   1.9021280e+00   9.9317821e-01   1.3988615e+00   1.7089580e+00   1.7427411e+00
   1.1000000e+01   1.5884983e+00   1.6674524e+00   1.2407039e+00   5.3619308e+00   1.5889770e+00   1.6658120e+00   1.2537544e+00   1.2164143e+00   1.0931205e+00   2.8475567e+00   9.9821192e-01   1.4521455e+00   1.7800085e+00   1.7999366e+00
   1.1000000e+01   1.5884983e+00   1.6674524e+00   1.2407039e+00   5.3619308e+00   1.5889770e+00   1.6658120e+00   1.2537544e+00   1.2164143e+00   1.0931205e+00   2.8475567e+00   9.9821192e-01   1.4521455e+00   1.7800085e+00   1.7999366e+00
   1.2000000e+01   1.6201520e+00   1.7041679e+00   1.2545221e+00   2.1080778e+01   1.6206585e+00   1.7029367e+00   1.2569202e+00   1.2115072e+00   1.0819555e+00   1.7430761e+01   9.9855695e-01   1.4632614e+00   1.8132452e+00   1.8289503e+00
   1.3000000e+01   1.6442141e+00   1.7334288e+00   1.2590602e+00   1.1984060e+06   1.6448601e+00   1.7318038e+00   1.2482351e+00   1.2340900e+00   1.0815133e+00   6.3864587e+03   9.9914595e-01   1.4791164e+00   1.8506180e+00   1.8642025e+00


==> Data_Simu_4/PP_dat/PP_rho0.1.dat <==
   2.0000000e+00   7.6725023e-03   5.9635827e-03   1.6353836e-02   2.8456635e-03   5.7548265e-03   4.8138223e-03   2.7908202e-03   5.6911345e-03   9.5428655e-03   1.2725250e-02   8.9989191e-03   3.1078529e-03   1.0827475e-03   4.5784632e-03
   3.0000000e+00   2.1251296e-02   1.5578987e-02   2.6085329e-02   1.4215004e-02   1.9224308e-02   1.5201686e-02   1.2042671e-02   2.1142867e-02   4.3964279e-02   2.5960986e-02   9.5073099e-03   1.3421727e-02   1.2471319e-03   1.1532158e-02
   4.0000000e+00   8.1757768e-02   7.3477616e-02   7.9475779e-02   5.2878457e-02   7.8557539e-02   7.2913060e-02   3.8551049e-02   5.5788600e-02   1.0637174e-01   7.2971329e-02   3.2660161e-02   4.1706906e-02   4.0544629e-03   5.6514271e-02
   6.0000000e+00   2.8401193e-01   2.4734857e-01   2.2770861e-01   2.1946728e-01   2.8053211e-01   2.4648785e-01   1.6977145e-01   1.8328117e-01   3.2410931e-01   2.2332898e-01   1.5805693e-01   1.7252428e-01   5.7728481e-02   2.2432434e-01
   7.0000000e+00   4.1758220e-01   3.9389877e-01   3.5176630e-01   3.7011658e-01   4.1578016e-01   3.9233054e-01   2.9643614e-01   2.8727370e-01   4.6360518e-01   3.5544642e-01   2.4463692e-01   2.8349768e-01   1.3278273e-01   3.7849320e-01
   8.0000000e+00   5.4524607e-01   5.4576240e-01   4.5572559e-01   4.8537481e-01   5.4554191e-01   5.4475153e-01   4.2325634e-01   3.9020204e-01   5.5280785e-01   4.6054720e-01   3.1985598e-01   3.9827786e-01   2.5045973e-01   5.2207862e-01
   9.0000000e+00   7.0248113e-01   7.2725718e-01   5.7002081e-01   6.3405718e-01   7.0427409e-01   7.2574357e-01   5.5263742e-01   4.9977154e-01   6.4933814e-01   6.0127770e-01   4.0398671e-01   5.4054454e-01   3.9052803e-01   7.1088643e-01
   1.1000000e+01   9.0884701e-01   9.8119062e-01   7.4932928e-01   9.1477765e-01   9.1089262e-01   9.7858609e-01   7.9256020e-01   7.2393325e-01   7.8518744e-01   8.1182823e-01   5.4168822e-01   7.8034463e-01   7.1282157e-01   1.0030451e+00
   1.2000000e+01   9.7429471e-01   1.0623852e+00   7.8860847e-01   1.1434240e+00   9.7675913e-01   1.0600535e+00   8.4441803e-01   7.7838106e-01   8.2477482e-01   8.7492881e-01   5.8172575e-01   8.5128586e-01   8.2405887e-01   1.1031346e+00
   1.3000000e+01   1.0497450e+00   1.1695070e+00   8.6594995e-01   1.8366366e+00   1.0524714e+00   1.1669946e+00   9.3046685e-01   8.6427888e-01   8.7712832e-01   9.5831043e-01   6.3484539e-01   9.4740977e-01   9.4987389e-01   1.2126388e+00
   1.5000000e+01   1.1636073e+00   1.3109824e+00   9.5281770e-01   1.5982217e+00   1.1664429e+00   1.3089003e+00   1.0190843e+00   9.5597180e-01   9.2009173e-01   1.0929409e+00   7.0881889e-01   1.0758962e+00   1.1460522e+00   1.3894422e+00
   1.6000000e+01   1.2021748e+00   1.3662647e+00   1.0009095e+00   1.6820511e+00   1.2050647e+00   1.3636906e+00   1.0477001e+00   1.0028910e+00   9.4904261e-01   1.1575751e+00   7.4215480e-01   1.1114961e+00   1.2521931e+00   1.4391987e+00
   1.7000000e+01   1.2610619e+00   1.4213296e+00   1.0294864e+00   1.8060022e+00   1.2635015e+00   1.4184496e+00   1.0768544e+00   1.0194886e+00   9.6151770e-01   1.2359158e+00   7.7121141e-01   1.1537437e+00   1.3802750e+00   1.5123932e+00
   1.8000000e+01   1.2877502e+00   1.4663419e+00   1.0595881e+00   1.9612907e+00   1.2902739e+00   1.4639378e+00   1.1033617e+00   1.0498131e+00   9.8040528e-01   1.3268594e+00   7.9997336e-01   1.1954987e+00   1.4839174e+00   1.5551027e+00
   2.0000000e+01   1.3420820e+00   1.5267278e+00   1.1085628e+00   2.5113738e+00   1.3442951e+00   1.5241760e+00   1.1339370e+00   1.0622102e+00   9.9268707e-01   1.5756956e+00   8.3297578e-01   1.2321959e+00   1.6011990e+00   1.6298307e+00
   2.1000000e+01   1.3794187e+00   1.5707374e+00   1.1409490e+00   2.9581377e+00   1.3816897e+00   1.5680041e+00   1.1507614e+00   1.0865862e+00   1.0028843e+00   1.7903380e+00   8.6146674e-01   1.2596204e+00   1.6454292e+00   1.6638774e+00
   2.2000000e+01   1.4185473e+00   1.6171601e+00   1.1629748e+00   3.8944343e+00   1.4204847e+00   1.6140002e+00   1.1637451e+00   1.0864433e+00   1.0113719e+00   2.1703645e+00   8.7735026e-01   1.2885888e+00   1.7113147e+00   1.7243911e+00
   2.4000000e+01   1.4645260e+00   1.6698646e+00   1.2144770e+00   9.2308424e+00   1.4666765e+00   1.6670996e+00   1.2005085e+00   1.1066352e+00   1.0215820e+00   5.3166722e+00   9.1272843e-01   1.3288308e+00   1.7710810e+00   1.7826334e+00
   2.5000000e+01   1.4813511e+00   1.6884164e+00   1.2225187e+00   3.5275305e+01   1.4830290e+00   1.6855223e+00   1.1868812e+00   1.1133173e+00   1.0170664e+00   2.0608293e+01   9.2209904e-01   1.3279595e+00   1.7966876e+00   1.8096621e+00


==> Data_Simu_4/PP_dat/PP_rho0.15.dat <==
   2.0000000e+00   1.4741935e-02   1.4731785e-02   3.2972395e-02   1.7344378e-02   3.1893227e-03   4.7373927e-03   3.1094700e-03   1.7559443e-02   1.6078793e-02   1.6640929e-02   2.7350551e-02   3.1365334e-03   1.1647221e-02   1.4462676e-02
   4.0000000e+00   3.4609687e-03   1.8362303e-03   3.4426583e-03   1.3773631e-03   2.0801059e-03   1.5981134e-03   3.5927663e-04   1.7522620e-03   5.5278225e-03   2.4033381e-03   3.3734817e-03   9.8398356e-04   3.3938817e-04   8.0233286e-04
   6.0000000e+00   2.9269641e-02   9.9336458e-03   1.5262573e-02   1.3021519e-02   2.5616476e-02   9.7281882e-03   4.6198192e-03   1.3270895e-02   4.3656109e-02   1.4347952e-02   7.7514006e-03   3.7262353e-03   3.2179929e-04   8.4971125e-03
   8.0000000e+00   1.1817272e-01   6.7738837e-02   6.7814794e-02   7.0003535e-02   1.1291682e-01   6.7349790e-02   3.4679709e-02   5.1386939e-02   1.4299077e-01   6.3375165e-02   4.0386255e-02   3.2434809e-02   9.6807714e-03   5.2779649e-02
   1.0000000e+01   2.5788350e-01   1.8891615e-01   1.6466382e-01   1.8458732e-01   2.5383847e-01   1.8835601e-01   1.0977667e-01   1.2976314e-01   2.8569561e-01   1.6265814e-01   1.1338993e-01   1.0120080e-01   4.7248785e-02   1.6448796e-01
   1.2000000e+01   4.1449563e-01   3.4718784e-01   3.0117189e-01   3.4447301e-01   4.1324549e-01   3.4579835e-01   2.3885376e-01   2.4150178e-01   4.4194298e-01   3.1465002e-01   2.0662421e-01   2.1059144e-01   1.2596241e-01   3.1556298e-01
   1.4000000e+01   5.9240202e-01   5.8975940e-01   4.4607481e-01   5.2830840e-01   5.9356401e-01   5.8780175e-01   4.0649537e-01   3.7986757e-01   5.6195261e-01   4.7215684e-01   3.0846562e-01   3.8115590e-01   2.8787653e-01   5.5938310e-01
   1.6000000e+01   7.2591152e-01   7.6690695e-01   5.6986693e-01   7.2457457e-01   7.2879948e-01   7.6446025e-01   5.5702925e-01   5.3094111e-01   6.5889525e-01   6.2568036e-01   3.9727154e-01   5.4704907e-01   5.1522258e-01   7.7151767e-01
   1.8000000e+01   8.6298731e-01   9.6242762e-01   6.8404551e-01   1.0525607e+00   8.6610981e-01   9.5951009e-01   7.0877167e-01   6.5366638e-01   7.3654813e-01   7.5047657e-01   4.7657756e-01   7.1229354e-01   7.1335235e-01   9.8391184e-01
   2.0000000e+01   9.3430975e-01   1.0693739e+00   7.6515623e-01   1.5097360e+00   9.3756969e-01   1.0668254e+00   8.1080421e-01   7.5092978e-01   7.8685155e-01   8.4617493e-01   5.3515534e-01   8.2365609e-01   8.5467416e-01   1.1033776e+00
   2.2000000e+01   1.0307113e+00   1.2058153e+00   8.5163147e-01   1.4395998e+00   1.0338189e+00   1.2019288e+00   9.1307213e-01   8.5263774e-01   8.3564898e-01   9.4921963e-01   6.0389985e-01   9.2651261e-01   9.9360718e-01   1.2457054e+00
   2.4000000e+01   1.1003446e+00   1.3000578e+00   9.0785156e-01   1.5808724e+00   1.1039442e+00   1.2969734e+00   9.7907029e-01   9.0179887e-01   8.7036883e-01   1.0404244e+00   6.4630762e-01   9.9518641e-01   1.1048622e+00   1.3479054e+00
   2.5000000e+01   1.1239046e+00   1.3391233e+00   9.3068038e-01   1.6429483e+00   1.1271936e+00   1.3359966e+00   1.0095007e+00   9.2293740e-01   8.8343216e-01   1.0989563e+00   6.7138450e-01   1.0239467e+00   1.1885870e+00   1.3978215e+00
   2.7000000e+01   1.1738555e+00   1.3977394e+00   9.7744968e-01   1.8730585e+00   1.1773816e+00   1.3942123e+00   1.0549956e+00   9.4938015e-01   9.0467253e-01   1.2169605e+00   7.0486283e-01   1.0755019e+00   1.3557029e+00   1.4649112e+00
   2.9000000e+01   1.2287068e+00   1.4686851e+00   1.0254036e+00   2.1078864e+00   1.2323322e+00   1.4650813e+00   1.1034054e+00   9.6841068e-01   9.2283096e-01   1.3661349e+00   7.4002265e-01   1.1224264e+00   1.4998521e+00   1.5432832e+00
   3.1000000e+01   1.2719967e+00   1.5295967e+00   1.0653871e+00   2.6043934e+00   1.2751824e+00   1.5252195e+00   1.1353112e+00   9.9309927e-01   9.4298198e-01   1.6103734e+00   7.7135922e-01   1.1668752e+00   1.5858277e+00   1.6057324e+00
   3.3000000e+01   1.3045733e+00   1.5699113e+00   1.0909818e+00   3.4419597e+00   1.3101211e+00   1.5661526e+00   1.1696405e+00   1.0099521e+00   9.5318162e-01   2.0542716e+00   7.9933291e-01   1.1938754e+00   1.6453586e+00   1.6639196e+00
   3.5000000e+01   1.3249701e+00   1.5977345e+00   1.1156694e+00   5.8535768e+00   1.3253857e+00   1.5932300e+00   1.1858180e+00   1.0149720e+00   9.5930029e-01   3.0019752e+00   8.2081827e-01   1.2154990e+00   1.6799788e+00   1.6876931e+00
   3.7000000e+01   1.3561998e+00   1.6298518e+00   1.1456040e+00   1.5400221e+01   1.3584479e+00   1.6257943e+00   1.1985048e+00   1.0262158e+00   9.5710590e-01   7.3864242e+00   8.3763436e-01   1.2326467e+00   1.7159337e+00   1.7230231e+00


==> Data_Simu_4/PP_dat/PP_rho0.2.dat <==
   3.0000000e+00   1.5631042e-03   1.0004478e-03   4.4784050e-03   7.4032449e-04   5.4907684e-04   5.1466174e-04   5.1268104e-04   6.8761406e-04   7.4093428e-04   9.4295074e-04   5.2790703e-03   5.1528013e-04   4.9068635e-04   1.1373012e-03
   6.0000000e+00   4.0306658e-03   5.9521700e-04   1.5080435e-03   2.7810190e-04   2.4900142e-03   5.2258393e-04   3.7656912e-04   7.5205965e-04   2.4721485e-03   2.9885731e-04   2.4284045e-03   2.4135785e-04   2.2060884e-04   5.0714295e-04
   8.0000000e+00   1.4135006e-02   4.2551554e-03   3.9469835e-03   2.3015916e-03   1.0738131e-02   4.1406032e-03   1.4704990e-03   2.4444922e-03   1.3335679e-02   3.2468550e-03   3.4604116e-03   1.7231826e-03   2.0552978e-04   3.3911056e-03
   1.1000000e+01   7.4187215e-02   3.2400238e-02   2.2764135e-02   2.6998393e-02   6.7102008e-02   3.2194300e-02   1.1475919e-02   1.8763294e-02   7.6801987e-02   2.3700922e-02   1.5338464e-02   7.4363552e-03   1.6514543e-03   2.3629971e-02
   1.3000000e+01   1.6623302e-01   8.1610535e-02   7.1646373e-02   7.8369567e-02   1.5997956e-01   8.0656412e-02   3.7653608e-02   5.0029026e-02   1.6565686e-01   6.7268061e-02   4.4121647e-02   3.0840167e-02   7.6357535e-03   6.5395486e-02
   1.6000000e+01   3.3571743e-01   2.3378239e-01   1.9918497e-01   2.2646729e-01   3.3298961e-01   2.3221933e-01   1.2777178e-01   1.3691800e-01   3.3591958e-01   2.0232441e-01   1.2642998e-01   1.0338393e-01   5.0554068e-02   1.9981324e-01
   1.8000000e+01   4.4683044e-01   3.6391583e-01   3.0292486e-01   3.6110904e-01   4.4618573e-01   3.6236576e-01   2.2212575e-01   2.2364608e-01   4.2996429e-01   3.0544410e-01   1.9280528e-01   1.8418620e-01   1.3535713e-01   3.2986699e-01
   2.1000000e+01   6.0150833e-01   5.9874758e-01   4.4168029e-01   5.8357722e-01   6.0295065e-01   5.9650617e-01   4.0543491e-01   3.7286008e-01   5.5216350e-01   4.7719481e-01   2.8991772e-01   3.6164220e-01   3.3294886e-01   5.8411311e-01
   2.4000000e+01   7.3546390e-01   8.1096170e-01   5.7199494e-01   9.2562371e-01   7.3838596e-01   8.0741957e-01   5.8110037e-01   5.3733155e-01   6.4726775e-01   6.2917916e-01   3.8188425e-01   5.5161372e-01   5.7443575e-01   8.2657183e-01
   2.6000000e+01   8.1274060e-01   9.4292969e-01   6.4751925e-01   1.7493408e+00   8.1615220e-01   9.3920673e-01   6.8252756e-01   6.2367261e-01   6.9293451e-01   7.1087905e-01   4.3393167e-01   6.5944472e-01   7.1888116e-01   9.5696654e-01
   2.9000000e+01   9.1483799e-01   1.0930225e+00   7.3186927e-01   1.3828891e+00   9.1871317e-01   1.0892941e+00   7.9928917e-01   7.3266856e-01   7.4912618e-01   8.3470492e-01   5.0368756e-01   7.8593997e-01   8.7007964e-01   1.1186783e+00
   3.1000000e+01   9.6624799e-01   1.1634898e+00   7.8320141e-01   1.4399279e+00   9.7043353e-01   1.1585546e+00   8.5360613e-01   7.5999630e-01   7.7230742e-01   8.9241677e-01   5.3501529e-01   8.4270319e-01   9.4585117e-01   1.2028923e+00
   3.4000000e+01   1.0232633e+00   1.2555196e+00   8.5020059e-01   1.6406323e+00   1.0274206e+00   1.2501673e+00   9.3738648e-01   8.3140492e-01   8.1658692e-01   1.0189479e+00   5.9141643e-01   9.3100994e-01   1.0845653e+00   1.3108670e+00
   3.6000000e+01   1.0797788e+00   1.3268813e+00   8.9448867e-01   1.7652710e+00   1.0853788e+00   1.3219233e+00   9.8920245e-01   8.5889350e-01   8.3815630e-01   1.1127428e+00   6.2651899e-01   9.7857282e-01   1.2238778e+00   1.3833647e+00
   3.9000000e+01   1.1273164e+00   1.4020072e+00   9.4240277e-01   2.0824281e+00   1.1310770e+00   1.3978201e+00   1.0348950e+00   8.8033357e-01   8.5295687e-01   1.2887468e+00   6.6239231e-01   1.0254118e+00   1.3948128e+00   1.4633652e+00
   4.1000000e+01   1.1541103e+00   1.4439461e+00   9.8026172e-01   2.5007580e+00   1.1578127e+00   1.4390082e+00   1.0754792e+00   9.0533766e-01   8.7917908e-01   1.4823067e+00   6.9282284e-01   1.0633650e+00   1.4765085e+00   1.5060377e+00
   4.4000000e+01   1.1918756e+00   1.4976222e+00   1.0201575e+00   3.3344536e+00   1.1951972e+00   1.4926110e+00   1.1116773e+00   9.1832475e-01   8.8877730e-01   1.8906906e+00   7.2443313e-01   1.1000882e+00   1.5557330e+00   1.5713734e+00
   4.7000000e+01   1.2318831e+00   1.5513183e+00   1.0438141e+00   5.7940051e+00   1.2341817e+00   1.5465838e+00   1.1390452e+00   9.4321319e-01   8.9996258e-01   2.9241458e+00   7.5224995e-01   1.1308858e+00   1.6269667e+00   1.6371974e+00
   4.9000000e+01   1.2470498e+00   1.5784272e+00   1.0734513e+00   1.1431323e+01   1.2507054e+00   1.5719355e+00   1.1576916e+00   9.4972791e-01   9.0248503e-01   5.3990882e+00   7.7243085e-01   1.1448992e+00   1.6407693e+00   1.6514582e+00


==> Data_Simu_4/PP_dat/PP_rho0.25.dat <==
   4.0000000e+00   1.1535261e-03   5.8643208e-04   2.4345892e-03   3.9841983e-04   3.6708112e-04   3.2402283e-04   3.2910489e-04   3.6646218e-04   3.8108398e-04   3.7515005e-04   3.7975918e-03   3.2828955e-04   3.0773407e-04   7.3988812e-04
   7.0000000e+00   1.3635819e-03   2.6943123e-04   1.2009214e-03   3.0999420e-04   4.3042469e-04   1.9990016e-04   2.0630284e-04   4.3476884e-04   4.8086501e-04   2.2662865e-04   2.1168684e-03   2.0325574e-04   1.9321567e-04   4.6740192e-04
   1.0000000e+01   7.6354145e-03   1.3549267e-03   1.4206204e-03   1.2327801e-03   4.6517039e-03   1.2957188e-03   1.9998636e-04   1.2711643e-03   4.9609915e-03   1.5814280e-03   2.4125933e-03   1.0625857e-03   1.8331130e-04   2.1101442e-03
   1.3000000e+01   3.5854715e-02   4.3280201e-03   5.5652181e-03   4.5876941e-03   2.8727310e-02   4.2524444e-03   2.0681560e-03   3.3786228e-03   2.6452911e-02   8.0127061e-03   5.0787106e-03   1.6202039e-03   1.9378818e-04   3.3973071e-03
   1.6000000e+01   1.2195109e-01   2.9275889e-02   3.3339158e-02   3.3587246e-02   1.1435095e-01   2.8983549e-02   1.5833567e-02   2.1000618e-02   1.0439051e-01   3.0808293e-02   2.0944910e-02   8.2446651e-03   2.8244627e-03   1.9567945e-02
   2.0000000e+01   2.7931277e-01   1.5127741e-01   1.2870092e-01   1.5092483e-01   2.7490139e-01   1.4980231e-01   7.8107414e-02   7.8691636e-02   2.5668139e-01   1.3364449e-01   8.4206350e-02   5.2325522e-02   2.5969020e-02   1.1951970e-01
   2.3000000e+01   4.1515763e-01   3.0097552e-01   2.5193575e-01   3.0801766e-01   4.1469086e-01   2.9934458e-01   1.8535238e-01   1.6713286e-01   3.7916794e-01   2.5895423e-01   1.5277954e-01   1.3428191e-01   1.1003615e-01   2.8259685e-01
   2.6000000e+01   5.2403583e-01   4.8868839e-01   3.6586447e-01   4.6901575e-01   5.2494926e-01   4.8550426e-01   3.1194238e-01   2.8359209e-01   4.6437590e-01   3.7577310e-01   2.2254134e-01   2.5219726e-01   2.4182353e-01   4.6391582e-01
   2.9000000e+01   6.3272627e-01   6.7448156e-01   4.7877842e-01   7.3870032e-01   6.3509920e-01   6.6985032e-01   4.5559081e-01   4.0495371e-01   5.4922220e-01   5.0443872e-01   2.9730130e-01   4.0437075e-01   4.2811257e-01   6.6320684e-01
   3.2000000e+01   7.2673458e-01   8.3049262e-01   5.6769464e-01   1.7257766e+00   7.2950020e-01   8.2620323e-01   5.8019788e-01   5.2775623e-01   6.1525583e-01   6.2366474e-01   3.6019581e-01   5.3837591e-01   6.0986333e-01   8.3133402e-01
   3.6000000e+01   8.3518257e-01   1.0023488e+00   6.7355095e-01   1.3403265e+00   8.3858727e-01   9.9635296e-01   7.1486227e-01   6.3959613e-01   6.7646492e-01   7.4115841e-01   4.3377859e-01   6.8318367e-01   7.8935072e-01   1.0215915e+00
   3.9000000e+01   9.0069115e-01   1.1094960e+00   7.4435497e-01   1.4360179e+00   9.0449871e-01   1.1048304e+00   8.0111807e-01   7.1236056e-01   7.2234678e-01   8.5435901e-01   4.8898448e-01   7.8236944e-01   8.9867342e-01   1.1324263e+00
   4.2000000e+01   9.4537771e-01   1.1863721e+00   7.9721395e-01   1.5991445e+00   9.4910055e-01   1.1817357e+00   8.6265183e-01   7.5684241e-01   7.4903591e-01   9.4552886e-01   5.2928025e-01   8.4537113e-01   9.9941182e-01   1.2271483e+00
   4.5000000e+01   1.0017157e+00   1.2778757e+00   8.4898318e-01   1.7907155e+00   1.0057687e+00   1.2726249e+00   9.2324721e-01   7.9253032e-01   7.8385993e-01   1.0752731e+00   5.7239036e-01   9.1183074e-01   1.1456218e+00   1.3192532e+00
   4.8000000e+01   1.0427945e+00   1.3297186e+00   8.8523633e-01   2.0731324e+00   1.0465129e+00   1.3247343e+00   9.7135766e-01   8.1608109e-01   8.0577318e-01   1.2084109e+00   6.0608322e-01   9.5552382e-01   1.2984501e+00   1.3758339e+00
   5.2000000e+01   1.0910577e+00   1.4055929e+00   9.3292574e-01   2.6959808e+00   1.0950002e+00   1.3993579e+00   1.0243916e+00   8.4277385e-01   8.2334156e-01   1.5117265e+00   6.4550065e-01   1.0048482e+00   1.4376603e+00   1.4644989e+00
   5.5000000e+01   1.1256530e+00   1.4549846e+00   9.6219586e-01   3.6794098e+00   1.1294414e+00   1.4490658e+00   1.0582499e+00   8.6483318e-01   8.4051660e-01   1.9678387e+00   6.7406407e-01   1.0349011e+00   1.4971041e+00   1.5144366e+00
   5.8000000e+01   1.1443076e+00   1.5018867e+00   9.9926483e-01   5.7115527e+00   1.1481106e+00   1.4962153e+00   1.0833160e+00   8.7640844e-01   8.4564408e-01   2.7620731e+00   6.9625862e-01   1.0530377e+00   1.5426872e+00   1.5577810e+00
   6.1000000e+01   1.1698712e+00   1.5298714e+00   1.0149755e+00   1.4402281e+01   1.1733830e+00   1.5248697e+00   1.1022166e+00   8.8727226e-01   8.4607975e-01   6.6275062e+00   7.1294550e-01   1.0666826e+00   1.5825831e+00   1.5950451e+00


==> Data_Simu_4/PP_dat/PP_rho0.3.dat <==
   4.0000000e+00   1.0348491e-03   5.6118921e-04   2.2826284e-03   3.7798985e-04   3.3694424e-04   3.0706384e-04   3.0768017e-04   3.5193305e-04   3.6297723e-04   3.6386068e-04   4.2914099e-03   3.0645448e-04   2.9640442e-04   7.3419871e-04
   8.0000000e+00   9.2509613e-04   2.4893222e-04   1.0532170e-03   2.3537861e-04   2.3929532e-04   1.9137506e-04   1.9501633e-04   2.1540352e-04   2.8459230e-04   2.1872247e-04   2.1033399e-03   1.9470533e-04   1.8353846e-04   4.5783489e-04
   1.2000000e+01   3.8090382e-03   2.1535329e-04   8.3013357e-04   4.0616564e-04   1.7012942e-03   1.8753926e-04   1.9020459e-04   5.4239586e-04   1.7409505e-03   4.1851430e-04   1.9691521e-03   1.8318353e-04   1.7691940e-04   4.2520400e-04
   1.6000000e+01   3.0500297e-02   2.6979728e-03   1.9375374e-03   1.1951011e-03   2.2679535e-02   2.6360135e-03   1.9716148e-04   1.4360037e-03   1.2694570e-02   1.6581199e-03   2.9630376e-03   3.7798038e-04   1.8139887e-04   1.7809528e-03
   2.0000000e+01   1.0611024e-01   1.7325325e-02   1.5326122e-02   1.4444065e-02   9.7072545e-02   1.7569732e-02   5.9184538e-03   8.3556318e-03   6.8129012e-02   1.6117878e-02   1.1256375e-02   3.0547224e-03   1.3223838e-03   1.2826316e-02
   2.4000000e+01   2.3067588e-01   7.1560391e-02   7.5157485e-02   8.1820592e-02   2.2425794e-01   7.1212092e-02   3.4952017e-02   3.4917865e-02   1.7382351e-01   7.2952415e-02   4.2700000e-02   1.9373210e-02   6.6152697e-03   5.9655300e-02
   2.7000000e+01   3.2153584e-01   1.5374547e-01   1.5269082e-01   1.7225372e-01   3.1805379e-01   1.5272011e-01   8.1621450e-02   8.0729901e-02   2.7381469e-01   1.5639354e-01   8.7080008e-02   4.9783079e-02   3.2496121e-02   1.3421666e-01
   3.1000000e+01   4.5797541e-01   3.6513721e-01   2.8531941e-01   3.5323121e-01   4.5802079e-01   3.6235993e-01   2.0407627e-01   1.8382686e-01   3.8605426e-01   2.8924332e-01   1.5727155e-01   1.4720133e-01   1.4456152e-01   3.3079878e-01
   3.5000000e+01   5.6815242e-01   5.6430912e-01   4.0755723e-01   6.3705393e-01   5.6958204e-01   5.6021804e-01   3.6342677e-01   3.2012877e-01   4.7340095e-01   4.2110095e-01   2.3267547e-01   2.9753962e-01   3.3504203e-01   5.4812593e-01
   3.9000000e+01   6.6210819e-01   7.4309627e-01   5.1273781e-01   1.4209657e+00   6.6504439e-01   7.3749668e-01   5.0590279e-01   4.4564804e-01   5.4738256e-01   5.4336783e-01   3.0195794e-01   4.5501243e-01   5.3858407e-01   7.4495130e-01
   4.3000000e+01   7.4336089e-01   8.8885808e-01   6.0546681e-01   1.2888268e+00   7.4666973e-01   8.8268729e-01   6.1358752e-01   5.5141180e-01   6.0389191e-01   6.5598378e-01   3.6723608e-01   5.7695095e-01   6.9734325e-01   9.1587249e-01
   4.7000000e+01   8.1223283e-01   1.0137775e+00   6.7952866e-01   1.4080360e+00   8.1514147e-01   1.0074967e+00   7.1146775e-01   6.1720302e-01   6.5152636e-01   7.5883383e-01   4.1750487e-01   6.8064435e-01   8.0916605e-01   1.0398106e+00
   5.0000000e+01   8.5936618e-01   1.0938618e+00   7.2838627e-01   1.5305987e+00   8.6292598e-01   1.0871817e+00   7.7074073e-01   6.6723943e-01   6.8753360e-01   8.5235121e-01   4.6201629e-01   7.5326934e-01   8.9333090e-01   1.1179407e+00
   5.4000000e+01   9.0899301e-01   1.1748982e+00   7.8794157e-01   1.7522891e+00   9.1257938e-01   1.1679876e+00   8.3880250e-01   7.0965408e-01   7.1537427e-01   9.8454106e-01   5.0227169e-01   8.1475832e-01   1.0168850e+00   1.2143216e+00
   5.8000000e+01   9.6000153e-01   1.2581516e+00   8.3309344e-01   2.0740570e+00   9.6370383e-01   1.2515360e+00   8.9120200e-01   7.4163692e-01   7.4187274e-01   1.1473000e+00   5.4364572e-01   8.6912452e-01   1.1897978e+00   1.3015809e+00
   6.2000000e+01   9.9484393e-01   1.3265063e+00   8.7698484e-01   2.5929922e+00   9.9875611e-01   1.3194676e+00   9.4267179e-01   7.6597171e-01   7.6259513e-01   1.4081422e+00   5.7573038e-01   9.1214680e-01   1.3281598e+00   1.3720854e+00
   6.6000000e+01   1.0252455e+00   1.3756239e+00   9.1298940e-01   3.5135851e+00   1.0290923e+00   1.3675823e+00   9.7947445e-01   7.8995586e-01   7.7643397e-01   1.8301611e+00   6.0750643e-01   9.4733614e-01   1.4102905e+00   1.4315339e+00
   7.0000000e+01   1.0651639e+00   1.4300508e+00   9.4291327e-01   5.9433302e+00   1.0687204e+00   1.4222170e+00   1.0171220e+00   8.0457253e-01   7.8100664e-01   2.8214984e+00   6.3445020e-01   9.7234338e-01   1.4649810e+00   1.4824328e+00
   7.3000000e+01   1.0844372e+00   1.4592161e+00   9.6561837e-01   1.1899797e+01   1.0882302e+00   1.4502952e+00   1.0393542e+00   8.2379408e-01   7.9237193e-01   5.0982492e+00   6.5957819e-01   9.9478720e-01   1.5023234e+00   1.5164190e+00


==> Data_Simu_4/PP_dat/PP_rho0.35.dat <==
   5.0000000e+00   8.5350535e-04   4.0573480e-04   1.6502680e-03   2.7758499e-04   2.7777211e-04   2.4630697e-04   2.5074987e-04   2.5756909e-04   2.7170264e-04   2.6335139e-04   3.9117800e-03   2.4432675e-04   2.3384612e-04   5.7945558e-04
   9.0000000e+00   8.1528658e-04   2.3680340e-04   8.8071747e-04   2.1766119e-04   2.2435357e-04   1.8164974e-04   1.8360055e-04   1.9736242e-04   2.0474987e-04   2.0128477e-04   2.1489927e-03   1.8167050e-04   1.7488535e-04   4.4777331e-04
   1.4000000e+01   2.7453260e-03   1.9809468e-04   6.7005407e-04   2.1433721e-04   1.0234380e-03   1.7186848e-04   1.7364386e-04   2.4110061e-04   6.6451804e-04   1.9524836e-04   1.8025256e-03   1.7025097e-04   1.6475860e-04   4.1105312e-04
   1.8000000e+01   1.4774858e-02   2.0615059e-04   7.7893010e-04   6.3234422e-04   8.6300249e-03   1.8968659e-04   1.9044889e-04   4.0055061e-04   4.3103090e-03   5.1467309e-04   2.1837275e-03   2.0778320e-04   1.7825615e-04   4.2600266e-04
   2.3000000e+01   7.1510256e-02   5.2151979e-03   5.2172334e-03   3.1199945e-03   6.0748641e-02   5.4244689e-03   1.7802175e-03   2.3708333e-03   2.7700799e-02   3.6059442e-03   4.5705362e-03   1.3067696e-03   4.2061690e-04   4.8413659e-03
   2.7000000e+01   1.5894449e-01   2.2829092e-02   2.8414967e-02   2.2624759e-02   1.4990986e-01   2.2575721e-02   1.0493117e-02   1.1647262e-02   8.6475057e-02   2.5597528e-02   1.6393127e-02   5.3211014e-03   8.7191046e-04   2.2605151e-02
   3.2000000e+01   2.8489518e-01   1.0785442e-01   1.0566945e-01   1.0775847e-01   2.7970455e-01   1.0654292e-01   4.5543473e-02   4.2867077e-02   2.1161381e-01   1.0240004e-01   5.6513021e-02   2.3688386e-02   1.4615712e-02   9.1008073e-02
   3.6000000e+01   3.8327535e-01   2.2785047e-01   2.0609079e-01   2.4534182e-01   3.8133631e-01   2.2508802e-01   1.1998414e-01   1.0663528e-01   2.9964143e-01   1.9846403e-01   1.0320218e-01   7.0647182e-02   6.6212303e-02   2.0426815e-01
   4.1000000e+01   4.9997741e-01   4.4257374e-01   3.5177878e-01   5.5050822e-01   5.0001306e-01   4.3804009e-01   2.7807534e-01   2.3754333e-01   4.0307550e-01   3.4713146e-01   1.7559595e-01   2.0073554e-01   2.3853701e-01   4.2566191e-01
   4.5000000e+01   5.7943694e-01   6.0884579e-01   4.5370662e-01   1.6227987e+00   5.8063349e-01   6.0404781e-01   3.9815880e-01   3.4626829e-01   4.6522635e-01   4.5117067e-01   2.3446324e-01   3.3423867e-01   4.2776526e-01   6.0718026e-01
   5.0000000e+01   6.6310805e-01   7.7509343e-01   5.4968130e-01   1.2361489e+00   6.6569429e-01   7.6896309e-01   5.3179460e-01   4.5616015e-01   5.2777639e-01   5.6332449e-01   3.0100213e-01   4.8117597e-01   5.9217712e-01   7.8842305e-01
   5.4000000e+01   7.3064513e-01   8.9722411e-01   6.2340413e-01   1.3453065e+00   7.3253271e-01   8.8958072e-01   6.1630539e-01   5.2510849e-01   5.7065571e-01   6.5852353e-01   3.4714663e-01   5.7412325e-01   7.1248708e-01   9.1275222e-01
   5.9000000e+01   7.8441633e-01   1.0167498e+00   6.9174585e-01   1.5218859e+00   7.8732614e-01   1.0100101e+00   7.0199644e-01   5.9272217e-01   6.2010458e-01   7.8692574e-01   4.0544707e-01   6.7148906e-01   8.3295131e-01   1.0485647e+00
   6.3000000e+01   8.3738475e-01   1.0968090e+00   7.4854495e-01   1.7239237e+00   8.4061814e-01   1.0875416e+00   7.6879096e-01   6.3508728e-01   6.5206969e-01   9.0853545e-01   4.4378990e-01   7.3189643e-01   9.2151550e-01   1.1354632e+00
   6.8000000e+01   8.8371040e-01   1.1852556e+00   7.9467380e-01   2.0757068e+00   8.8690904e-01   1.1771212e+00   8.2685827e-01   6.7058710e-01   6.8214810e-01   1.0767790e+00   4.8740758e-01   7.9483435e-01   1.0927782e+00   1.2243993e+00
   7.2000000e+01   9.1582752e-01   1.2394948e+00   8.2766008e-01   2.5099533e+00   9.1931307e-01   1.2319175e+00   8.6642666e-01   6.9844028e-01   7.0295140e-01   1.2736252e+00   5.1614738e-01   8.3284488e-01   1.2233408e+00   1.2799035e+00
   7.7000000e+01   9.5227052e-01   1.2947508e+00   8.7165135e-01   3.5203747e+00   9.5510466e-01   1.2872932e+00   9.1359010e-01   7.2701723e-01   7.2114244e-01   1.7018785e+00   5.5461131e-01   8.6927698e-01   1.3118232e+00   1.3408725e+00
   8.1000000e+01   9.7584036e-01   1.3421437e+00   8.9271834e-01   5.1833391e+00   9.7903963e-01   1.3318236e+00   9.4249988e-01   7.4355558e-01   7.2569124e-01   2.3902186e+00   5.7810582e-01   8.9690994e-01   1.3757711e+00   1.3949116e+00
   8.6000000e+01   1.0039693e+00   1.3849268e+00   9.2498622e-01   1.4266437e+01   1.0072755e+00   1.3770029e+00   9.6922172e-01   7.6157665e-01   7.3005500e-01   5.8997275e+00   6.0443300e-01   9.2115781e-01   1.4252274e+00   1.4419152e+00


==> Data_Simu_4/PP_dat/PP_rho0.4.dat <==
   6.0000000e+00   7.7366877e-04   3.4694848e-04   1.2298184e-03   2.3940579e-04   2.4418957e-04   2.1099501e-04   2.1631469e-04   2.2476025e-04   2.3326132e-04   2.2385116e-04   3.6273875e-03   2.1282008e-04   2.0236029e-04   5.2593475e-04
   1.1000000e+01   8.1205136e-04   2.1848169e-04   7.1969390e-04   2.0881653e-04   2.2330621e-04   1.7546932e-04   1.7812766e-04   1.9435251e-04   2.0053191e-04   1.9697433e-04   2.1114701e-03   1.7508950e-04   1.6919922e-04   4.2498740e-04
   1.6000000e+01   1.6368311e-03   1.9414998e-04   5.8379478e-04   2.0956564e-04   3.4097923e-04   1.7206824e-04   1.7303626e-04   1.8725980e-04   1.9454999e-04   1.8963886e-04   1.7610590e-03   1.6974805e-04   1.6261040e-04   4.0368286e-04
   2.1000000e+01   1.0902673e-02   2.0154989e-04   5.5325184e-04   2.2574417e-04   5.1312740e-03   1.7920360e-04   1.8041706e-04   1.9377816e-04   1.2002219e-03   2.0246424e-04   1.8890666e-03   1.7532247e-04   1.6944122e-04   4.1562214e-04
   2.6000000e+01   4.8141462e-02   9.8771858e-04   1.3737173e-03   7.5877075e-04   3.7110241e-02   9.5401269e-04   3.5973755e-04   4.8931237e-04   9.7420068e-03   7.6038488e-04   2.7587941e-03   1.9098466e-04   1.8471217e-04   9.9744502e-04
   3.1000000e+01   1.3062924e-01   9.1315939e-03   1.3740871e-02   7.8092313e-03   1.2042942e-01   9.1884194e-03   3.1662367e-03   4.0788347e-03   5.3251258e-02   1.1477735e-02   7.5771913e-03   5.9920719e-04   4.8718896e-04   5.6520658e-03
   3.6000000e+01   2.2355776e-01   4.5250852e-02   6.1554419e-02   4.3658632e-02   2.1641083e-01   4.4174428e-02   1.6457507e-02   1.6004278e-02   1.3142816e-01   4.9789802e-02   2.6443248e-02   7.1983910e-03   3.3443770e-03   3.6656240e-02
   4.1000000e+01   3.3212070e-01   1.4888034e-01   1.6150457e-01   1.6219338e-01   3.2855708e-01   1.4644045e-01   7.7072155e-02   6.2718175e-02   2.3730930e-01   1.3860349e-01   6.6865589e-02   3.7447097e-02   2.8044765e-02   1.2461462e-01
   4.7000000e+01   4.4614348e-01   3.4374649e-01   3.0442804e-01   4.5326639e-01   4.4519991e-01   3.3936867e-01   1.9633858e-01   1.5900141e-01   3.3567167e-01   2.7252107e-01   1.2656748e-01   1.3124767e-01   1.6035481e-01   3.2998795e-01
   5.2000000e+01   5.2499770e-01   5.1992708e-01   4.1477782e-01   1.3422498e+00   5.2493736e-01   5.1431118e-01   3.2385562e-01   2.7347432e-01   4.0500681e-01   3.8606586e-01   1.8706162e-01   2.5060946e-01   3.4004098e-01   5.1403763e-01
   5.7000000e+01   5.9307169e-01   6.7877433e-01   5.0581540e-01   1.2028281e+00   5.9391066e-01   6.7249810e-01   4.3906774e-01   3.7043159e-01   4.6571972e-01   4.8993829e-01   2.4172627e-01   3.8085976e-01   5.0287234e-01   6.8372701e-01
   6.2000000e+01   6.5723468e-01   8.0970443e-01   5.8368270e-01   1.3264938e+00   6.5851034e-01   8.0193279e-01   5.3521362e-01   4.4800153e-01   5.1071254e-01   5.9038020e-01   2.9431766e-01   4.9249559e-01   6.2716127e-01   8.2366100e-01
   6.7000000e+01   7.2129976e-01   9.1949312e-01   6.5363291e-01   1.4815072e+00   7.2292999e-01   9.1187301e-01   6.1766540e-01   5.1554192e-01   5.5530316e-01   7.0213739e-01   3.4593770e-01   5.8665019e-01   7.4569864e-01   9.4119005e-01
   7.2000000e+01   7.5943447e-01   1.0011619e+00   7.0252074e-01   1.7161666e+00   7.6148073e-01   9.9255909e-01   6.8663976e-01   5.5487174e-01   5.8498313e-01   8.2286929e-01   3.8280035e-01   6.5293725e-01   8.2754246e-01   1.0390683e+00
   7.7000000e+01   8.0288821e-01   1.0787281e+00   7.5030996e-01   2.0130196e+00   8.0516819e-01   1.0704195e+00   7.4570197e-01   5.9287833e-01   6.1730228e-01   9.7763496e-01   4.2555705e-01   7.0464518e-01   9.3618151e-01   1.1125191e+00
   8.2000000e+01   8.3758704e-01   1.1460994e+00   7.9066011e-01   2.4375227e+00   8.3988064e-01   1.1378740e+00   7.8819089e-01   6.2737881e-01   6.3873028e-01   1.1673646e+00   4.6013901e-01   7.4731432e-01   1.0980522e+00   1.1868461e+00
   8.8000000e+01   8.7651938e-01   1.2182687e+00   8.3308110e-01   3.4974150e+00   8.7937615e-01   1.2093940e+00   8.3901242e-01   6.5560111e-01   6.5774709e-01   1.5883356e+00   4.9748706e-01   7.9506136e-01   1.2323179e+00   1.2608342e+00
   9.3000000e+01   9.0759624e-01   1.2695815e+00   8.6331498e-01   5.2891292e+00   9.0989940e-01   1.2613819e+00   8.7717490e-01   6.8479562e-01   6.7244510e-01   2.2498901e+00   5.2631509e-01   8.2181649e-01   1.2931750e+00   1.3153169e+00
   9.8000000e+01   9.2999322e-01   1.3229229e+00   8.8948024e-01   1.2383184e+01   9.3201584e-01   1.3111118e+00   9.0321150e-01   7.0072849e-01   6.7815319e-01   4.8419106e+00   5.5089937e-01   8.4646680e-01   1.3459519e+00   1.3669799e+00


==> Data_Simu_4/PP_dat/PP_rho0.45.dat <==
   6.0000000e+00   7.6361527e-04   3.4852581e-04   1.2689171e-03   2.3191572e-04   2.3771260e-04   2.0854483e-04   2.1021158e-04   2.2628439e-04   2.3482834e-04   2.2677931e-04   4.4838807e-03   2.0795329e-04   2.0082131e-04   5.5049543e-04
   1.2000000e+01   7.3718202e-04   2.0581467e-04   6.4994885e-04   2.0001858e-04   2.1442396e-04   1.7000515e-04   1.7180493e-04   1.8377800e-04   1.8750383e-04   1.8590915e-04   2.1948797e-03   1.6946237e-04   1.6289797e-04   4.1985233e-04
   1.8000000e+01   1.4331455e-03   1.8906203e-04   5.3324384e-04   2.0301978e-04   2.4362773e-04   1.6684508e-04   1.6876277e-04   1.8327211e-04   1.9091990e-04   1.8734383e-04   1.7649037e-03   1.6462596e-04   1.5910563e-04   4.0315634e-04
   2.4000000e+01   8.6680662e-03   2.0389978e-04   4.7929974e-04   2.2087055e-04   3.3891391e-03   1.7895091e-04   1.8002358e-04   1.9113987e-04   6.8040850e-04   1.9714797e-04   1.7709011e-03   1.7365814e-04   1.6788696e-04   4.1662873e-04
   2.9000000e+01   3.5641146e-02   5.9202810e-04   7.8256175e-04   6.4117794e-04   2.5086230e-02   5.6385129e-04   1.9157703e-04   2.0257083e-04   4.5032553e-03   4.8627938e-04   2.1517039e-03   1.8287392e-04   1.7696791e-04   4.3287458e-04
   3.5000000e+01   1.0035347e-01   2.1118989e-03   5.7830520e-03   2.5778036e-03   8.8151359e-02   2.0157766e-03   8.1682442e-04   1.5116859e-03   2.8009819e-02   4.2738012e-03   4.1219154e-03   4.4473255e-04   1.9428495e-04   1.3618832e-03
   4.1000000e+01   1.9683581e-01   2.0495969e-02   4.1181506e-02   2.1522084e-02   1.8758594e-01   2.0364359e-02   7.5734066e-03   7.4691618e-03   9.7073768e-02   2.9028934e-02   1.4135309e-02   3.1240060e-03   1.2318826e-03   1.7035396e-02
   4.7000000e+01   2.9491253e-01   9.9651797e-02   1.3374822e-01   1.1248704e-01   2.8926249e-01   9.7672806e-02   4.2365082e-02   3.4022716e-02   1.9310695e-01   1.0270925e-01   4.2674896e-02   1.8043181e-02   1.4637368e-02   8.0086699e-02
   5.2000000e+01   3.7124558e-01   2.1988028e-01   2.4455616e-01   3.0348019e-01   3.6779766e-01   2.1640124e-01   1.0875961e-01   9.3559243e-02   2.6483107e-01   1.9767174e-01   8.1947208e-02   6.1776006e-02   6.9119810e-02   2.0180036e-01
   5.8000000e+01   4.5577948e-01   4.0363511e-01   3.6360074e-01   1.5435503e+00   4.5385312e-01   3.9716664e-01   2.3380075e-01   1.9431208e-01   3.3493090e-01   3.0535304e-01   1.3362403e-01   1.5897406e-01   2.1649985e-01   3.8244834e-01
   6.4000000e+01   5.3178379e-01   5.7416182e-01   4.6706519e-01   1.1699406e+00   5.3200613e-01   5.6701887e-01   3.6145961e-01   3.0076221e-01   3.9886389e-01   4.1902054e-01   1.9518807e-01   2.9036169e-01   4.1470488e-01   5.7306344e-01
   7.0000000e+01   5.9424221e-01   7.1986819e-01   5.4764080e-01   1.3160668e+00   5.9492356e-01   7.1199588e-01   4.6791887e-01   3.7868528e-01   4.4911064e-01   5.2452393e-01   2.4601627e-01   4.0435617e-01   5.4795670e-01   7.3504577e-01
   7.5000000e+01   6.3263689e-01   8.0592132e-01   6.0572052e-01   1.4605417e+00   6.3423536e-01   7.9616914e-01   5.3780859e-01   4.3349026e-01   4.8521046e-01   6.1836994e-01   2.8761901e-01   4.9673244e-01   6.3797914e-01   8.2286120e-01
   8.1000000e+01   6.8854396e-01   9.2329570e-01   6.7628086e-01   1.6839599e+00   6.9091368e-01   9.1238410e-01   6.1515889e-01   4.8996679e-01   5.2702655e-01   7.4330194e-01   3.3406789e-01   5.7116321e-01   7.3948563e-01   9.4177505e-01
   8.7000000e+01   7.3673029e-01   1.0151062e+00   7.3063479e-01   2.0197983e+00   7.3865018e-01   1.0045269e+00   6.7679120e-01   5.3577586e-01   5.5740273e-01   9.0938054e-01   3.7501249e-01   6.4435935e-01   8.5383892e-01   1.0421168e+00
   9.3000000e+01   7.7315209e-01   1.0793118e+00   7.6925627e-01   2.5238649e+00   7.7472332e-01   1.0686031e+00   7.2828741e-01   5.6773511e-01   5.8300618e-01   1.1106862e+00   4.1262307e-01   6.8438136e-01   1.0222783e+00   1.1150875e+00
   9.8000000e+01   8.0147474e-01   1.1265243e+00   8.0011700e-01   3.2614879e+00   8.0403319e-01   1.1147353e+00   7.6323853e-01   5.9266215e-01   5.9836948e-01   1.4019602e+00   4.3863721e-01   7.1779132e-01   1.1136398e+00   1.1614877e+00
   1.0400000e+02   8.2454498e-01   1.1937810e+00   8.3132784e-01   5.0716131e+00   8.2621641e-01   1.1810650e+00   8.0352719e-01   6.1902011e-01   6.1264143e-01   2.0407825e+00   4.7024744e-01   7.4675166e-01   1.2101081e+00   1.2368992e+00
   1.1000000e+02   8.5851926e-01   1.2506962e+00   8.6719221e-01   1.1256804e+01   8.6022928e-01   1.2383822e+00   8.4132543e-01   6.4342503e-01   6.1609333e-01   4.1112706e+00   4.9826031e-01   7.7636633e-01   1.2609334e+00   1.2832698e+00


==> Data_Simu_4/PP_dat/PP_rho0.5.dat <==
   7.0000000e+00   6.6486314e-04   2.9731358e-04   9.7174437e-04   2.1648799e-04   2.1623843e-04   1.8740744e-04   1.8823773e-04   2.0695816e-04   2.1399509e-04   2.1034448e-04   4.3487913e-03   1.8813065e-04   1.8071915e-04   4.8476525e-04
   1.3000000e+01   6.8654759e-04   1.9782389e-04   5.8254864e-04   1.8729116e-04   2.0450917e-04   1.6236211e-04   1.6374126e-04   1.7577095e-04   1.8064942e-04   1.7903080e-04   2.3474021e-03   1.6140136e-04   1.5546624e-04   4.1139849e-04
   2.0000000e+01   1.2675018e-03   1.8803134e-04   4.7522179e-04   1.9655155e-04   2.6799626e-04   1.6433118e-04   1.6536551e-04   1.7862614e-04   1.8602143e-04   1.8265673e-04   1.7913091e-03   1.6237493e-04   1.5738783e-04   4.0738358e-04
   2.6000000e+01   5.4915391e-03   2.0153200e-04   4.4644378e-04   2.1275547e-04   1.5000997e-03   1.7448071e-04   1.7571804e-04   1.8915209e-04   2.1339132e-04   1.9413449e-04   1.7536735e-03   1.6935343e-04   1.6450600e-04   4.2021821e-04
   3.2000000e+01   2.6207169e-02   2.2478456e-04   4.3202178e-04   3.5110334e-04   1.6059096e-02   1.8781601e-04   1.8811549e-04   4.0988414e-04   1.6314442e-03   3.1343176e-04   1.8802147e-03   1.8116806e-04   1.7463059e-04   4.3030030e-04
   3.9000000e+01   8.4611682e-02   1.6455215e-03   2.7150538e-03   8.5014640e-04   7.2105415e-02   1.5930642e-03   3.3869683e-04   2.1944689e-04   1.5060706e-02   1.8237385e-03   2.7620207e-03   3.0732318e-04   1.9792249e-04   9.9697155e-04
   4.5000000e+01   1.6044533e-01   7.4056058e-03   2.5832317e-02   8.0660861e-03   1.5026609e-01   7.1368881e-03   2.2304121e-03   2.7748790e-03   5.5272403e-02   1.3379528e-02   7.2455247e-03   8.5615314e-04   2.7507907e-04   6.3967162e-03
   5.2000000e+01   2.5821473e-01   5.7249302e-02   1.1021406e-01   6.6808460e-02   2.5081766e-01   5.5825518e-02   1.9254583e-02   1.7996298e-02   1.3899790e-01   6.7979156e-02   2.4270704e-02   7.1147280e-03   4.5841751e-03   4.5824006e-02
   5.8000000e+01   3.3076727e-01   1.5159149e-01   2.1767458e-01   2.4871034e-01   3.2614112e-01   1.4816410e-01   7.6848047e-02   6.1814213e-02   2.1761073e-01   1.5252296e-01   5.6388443e-02   3.3404768e-02   3.7188183e-02   1.3598188e-01
   6.4000000e+01   3.9949183e-01   3.0901118e-01   3.3043333e-01   1.5284688e+00   3.9609838e-01   3.0204209e-01   1.7243321e-01   1.3922104e-01   2.8442223e-01   2.4968054e-01   9.7900883e-02   9.9472887e-02   1.4464723e-01   3.0160229e-01
   7.1000000e+01   4.7644242e-01   4.9921837e-01   4.4768622e-01   1.1711756e+00   4.7525949e-01   4.8970128e-01   3.0338652e-01   2.4630405e-01   3.4967630e-01   3.6823021e-01   1.5519750e-01   2.3035332e-01   3.4503570e-01   5.0580770e-01
   7.7000000e+01   5.2750205e-01   6.1621900e-01   5.2562869e-01   1.2975359e+00   5.2722528e-01   6.0741659e-01   3.9199727e-01   3.1383243e-01   3.9540974e-01   4.6083237e-01   2.0094271e-01   3.3581145e-01   4.8066304e-01   6.3325128e-01
   8.4000000e+01   5.9021096e-01   7.4179123e-01   5.9662184e-01   1.4842902e+00   5.9089925e-01   7.3149802e-01   4.7742817e-01   3.8272624e-01   4.3612678e-01   5.7863357e-01   2.4814619e-01   4.3376181e-01   5.8473732e-01   7.6611854e-01
   9.0000000e+01   6.3265338e-01   8.4970742e-01   6.4957733e-01   1.6989016e+00   6.3344248e-01   8.3808167e-01   5.5369345e-01   4.3498172e-01   4.7306245e-01   6.8845427e-01   2.9303589e-01   5.1399291e-01   6.7896952e-01   8.6641747e-01
   9.6000000e+01   6.6856949e-01   9.2466349e-01   6.9997214e-01   2.0225076e+00   6.6957807e-01   9.1246999e-01   6.0984443e-01   4.7305651e-01   4.9966973e-01   8.1901646e-01   3.2762156e-01   5.6560229e-01   7.5686070e-01   9.4608182e-01
   1.0300000e+02   7.0670841e-01   1.0024621e+00   7.4257837e-01   2.5807399e+00   7.0791611e-01   9.9011146e-01   6.6615016e-01   5.1302034e-01   5.3120088e-01   1.0450402e+00   3.6694165e-01   6.1939573e-01   9.2031045e-01   1.0333847e+00
   1.0900000e+02   7.3693725e-01   1.0670688e+00   7.8292408e-01   3.4492232e+00   7.3804453e-01   1.0536086e+00   7.1612921e-01   5.4379622e-01   5.4623906e-01   1.3506798e+00   4.0100372e-01   6.6192074e-01   1.0492731e+00   1.1029253e+00
   1.1600000e+02   7.6771909e-01   1.1285929e+00   8.2398349e-01   5.7323422e+00   7.6952121e-01   1.1155413e+00   7.5493386e-01   5.7165393e-01   5.6260507e-01   2.1074123e+00   4.3192777e-01   6.9129950e-01   1.1418059e+00   1.1692589e+00
   1.2200000e+02   7.9133731e-01   1.1733259e+00   8.4494357e-01   1.2439525e+01   7.9236480e-01   1.1603133e+00   7.8415712e-01   5.9267806e-01   5.6571607e-01   4.3844802e+00   4.5580460e-01   7.1310476e-01   1.1821961e+00   1.2086260e+00


==> Data_Simu_4/PP_dat/PP_rho0.55.dat <==
   8.0000000e+00   6.4195022e-04   2.8394888e-04   8.4674407e-04   2.1219079e-04   2.1441660e-04   1.8446230e-04   1.8521833e-04   2.0453516e-04   2.0781355e-04   2.0615066e-04   4.6550702e-03   1.8589371e-04   1.7861745e-04   4.7109489e-04
   1.5000000e+01   6.8705367e-04   1.9855120e-04   5.1569749e-04   1.8944640e-04   2.0705369e-04   1.6217212e-04   1.6304618e-04   1.7846747e-04   1.8329951e-04   1.8136136e-04   2.4797534e-03   1.6152377e-04   1.5635718e-04   4.0609379e-04
   2.2000000e+01   1.0870318e-03   1.8670721e-04   4.3400094e-04   1.9595260e-04   2.3192302e-04   1.6277890e-04   1.6359984e-04   1.7673460e-04   1.8419708e-04   1.8031655e-04   1.8991041e-03   1.6048424e-04   1.5550457e-04   4.0174522e-04
   2.9000000e+01   4.5607964e-03   2.0394615e-04   3.9918004e-04   2.1036019e-04   1.0512779e-03   1.7169516e-04   1.7258412e-04   1.8642117e-04   1.9582577e-04   1.9206232e-04   1.7350844e-03   1.6764867e-04   1.6263335e-04   4.1197391e-04
   3.6000000e+01   2.4432772e-02   2.2891690e-04   3.9714425e-04   2.2823846e-04   1.4040848e-02   1.8485761e-04   1.8585789e-04   1.9824112e-04   4.5691809e-04   2.0581555e-04   1.8219161e-03   1.7835805e-04   1.7225330e-04   4.3931183e-04
   4.3000000e+01   7.0406994e-02   2.6824766e-04   1.4478163e-03   4.1947400e-04   5.7449429e-02   2.0715970e-04   2.0975747e-04   2.1682735e-04   7.4795271e-03   4.7938369e-04   2.3435455e-03   1.9485401e-04   1.8925657e-04   4.8542571e-04
   5.0000000e+01   1.3594719e-01   2.6853613e-03   1.5972191e-02   2.7580487e-03   1.2444425e-01   2.5640895e-03   7.2918943e-04   1.4274400e-03   3.3929469e-02   6.0465620e-03   4.0742290e-03   3.4622435e-04   2.1014814e-04   2.5829584e-03
   5.7000000e+01   2.1320271e-01   2.4378124e-02   8.1771062e-02   2.7180865e-02   2.0523850e-01   2.3246599e-02   7.0201899e-03   6.4716999e-03   9.2616401e-02   3.3682043e-02   1.1950668e-02   1.3893407e-03   1.6133358e-03   1.8091430e-02
   6.4000000e+01   2.8820950e-01   9.5199256e-02   1.9236144e-01   1.8724828e-01   2.8230768e-01   9.2633627e-02   3.9258440e-02   3.1685929e-02   1.6824404e-01   1.0969121e-01   3.3787280e-02   1.5483115e-02   1.5309232e-02   8.2821963e-02
   7.1000000e+01   3.5764143e-01   2.2998168e-01   3.1160956e-01   1.2790467e+00   3.5430035e-01   2.2589093e-01   1.1756377e-01   9.4794625e-02   2.3864652e-01   2.0598225e-01   6.8379229e-02   5.8192683e-02   7.5688942e-02   2.0849423e-01
   7.8000000e+01   4.1729450e-01   3.9465339e-01   4.1333428e-01   1.1328374e+00   4.1477356e-01   3.8578520e-01   2.2710327e-01   1.8058665e-01   2.9125583e-01   3.0065659e-01   1.1225546e-01   1.4805624e-01   2.3555719e-01   3.8798120e-01
   8.5000000e+01   4.7029944e-01   5.2785720e-01   4.9494701e-01   1.2909506e+00   4.6930962e-01   5.1572722e-01   3.1811729e-01   2.5200528e-01   3.3648786e-01   3.9174893e-01   1.5570535e-01   2.5535922e-01   3.9434549e-01   5.2746204e-01
   9.2000000e+01   5.2353057e-01   6.4397544e-01   5.7237222e-01   1.4624752e+00   5.2236072e-01   6.3270380e-01   4.1189489e-01   3.1680840e-01   3.7444670e-01   4.9434087e-01   2.0029210e-01   3.6322822e-01   5.0184824e-01   6.7000059e-01
   9.9000000e+01   5.6222962e-01   7.5201161e-01   6.3008327e-01   1.7062887e+00   5.6223205e-01   7.3982880e-01   4.8000993e-01   3.6694102e-01   4.1277955e-01   6.1846302e-01   2.4298299e-01   4.3515615e-01   5.8495371e-01   7.7037152e-01
   1.0600000e+02   6.0057916e-01   8.3046949e-01   6.7838465e-01   2.0243202e+00   6.0093009e-01   8.1868385e-01   5.4080047e-01   4.0622071e-01   4.4005271e-01   7.5392639e-01   2.7874278e-01   4.9430563e-01   6.6763975e-01   8.5550193e-01
   1.1300000e+02   6.3580707e-01   9.0927494e-01   7.2161046e-01   2.5416711e+00   6.3575821e-01   8.9256658e-01   5.9584244e-01   4.4624958e-01   4.6860246e-01   9.3931850e-01   3.1674040e-01   5.4968664e-01   8.0126467e-01   9.4048180e-01
   1.2000000e+02   6.5573259e-01   9.7213187e-01   7.5834473e-01   3.4756584e+00   6.5698000e-01   9.5844297e-01   6.3529349e-01   4.7935660e-01   4.8977973e-01   1.2445422e+00   3.4804590e-01   5.8763435e-01   9.4413443e-01   1.0061368e+00
   1.2700000e+02   6.9483581e-01   1.0490957e+00   7.9479165e-01   5.3767816e+00   6.9548689e-01   1.0332847e+00   6.8086022e-01   5.0963562e-01   5.0332759e-01   1.8455094e+00   3.7839687e-01   6.1738651e-01   1.0402797e+00   1.0754995e+00
   1.3400000e+02   7.1663333e-01   1.0914458e+00   8.2530671e-01   1.1126144e+01   7.1688285e-01   1.0744541e+00   7.1680554e-01   5.3870344e-01   5.0977724e-01   3.8046734e+00   4.0731107e-01   6.4479511e-01   1.0945826e+00   1.1234318e+00


==> Data_Simu_4/PP_dat/PP_rho0.6.dat <==
   8.0000000e+00   6.1712861e-04   2.6848017e-04   8.1330277e-04   1.9487074e-04   2.0315248e-04   1.7443138e-04   1.7637134e-04   1.8762670e-04   1.9146757e-04   1.8922143e-04   5.6252139e-03   1.7534420e-04   1.6968008e-04   4.5884247e-04
   1.6000000e+01   6.4363087e-04   1.8781021e-04   4.7422149e-04   1.8202276e-04   1.9814973e-04   1.5624517e-04   1.5706949e-04   1.7203597e-04   1.7557812e-04   1.7488653e-04   2.7797286e-03   1.5598714e-04   1.5124057e-04   3.9437525e-04
   2.4000000e+01   1.0163563e-03   1.9059837e-04   3.9994546e-04   1.9395293e-04   2.2916748e-04   1.6175928e-04   1.6312643e-04   1.7722484e-04   1.8447801e-04   1.8190074e-04   2.0528226e-03   1.5891259e-04   1.5487615e-04   4.0426756e-04
   3.1000000e+01   3.0273470e-03   2.0752452e-04   3.7273802e-04   2.0382041e-04   5.0634069e-04   1.7184039e-04   1.7232450e-04   1.8435655e-04   1.9153523e-04   1.8815378e-04   1.8046308e-03   1.6746622e-04   1.6138355e-04   4.1724094e-04
   3.9000000e+01   1.7727860e-02   2.2836579e-04   3.6813072e-04   2.2114930e-04   8.2053215e-03   1.8145639e-04   1.8224813e-04   1.9407689e-04   2.7586191e-04   1.9904734e-04   1.7710176e-03   1.7404312e-04   1.6882714e-04   4.4293500e-04
   4.7000000e+01   5.7233034e-02   2.7141647e-04   8.4972334e-04   2.5414309e-04   4.3818676e-02   2.0309124e-04   2.0580656e-04   2.1272455e-04   2.3566213e-03   4.2988941e-04   2.0093646e-03   1.9075211e-04   1.8551061e-04   4.8631478e-04
   5.4000000e+01   1.0740234e-01   7.5163988e-04   9.5188962e-03   5.3477310e-04   9.5084615e-02   5.9124231e-04   2.4184581e-04   3.6098369e-04   1.6171847e-02   1.9445544e-03   2.7509430e-03   2.0884834e-04   2.0628040e-04   8.4892859e-04
   6.2000000e+01   1.7952960e-01   6.6101364e-03   6.3527726e-02   9.1440856e-03   1.6953976e-01   6.6342507e-03   2.1418256e-03   2.2853771e-03   5.9055990e-02   1.6674851e-02   6.0435103e-03   5.4692554e-04   4.5321807e-04   4.9846430e-03
   7.0000000e+01   2.4906252e-01   4.5688986e-02   1.7637608e-01   1.1903101e-01   2.4251114e-01   4.4313382e-02   1.9112683e-02   1.6851164e-02   1.2808501e-01   7.0984324e-02   1.7997132e-02   4.8058078e-03   6.0114516e-03   3.9578133e-02
   7.7000000e+01   3.0275662e-01   1.4028978e-01   2.7307164e-01   1.4932679e+00   2.9808997e-01   1.3580996e-01   6.4389707e-02   5.4077638e-02   1.8141756e-01   1.4511194e-01   3.9810901e-02   2.5128007e-02   3.2304029e-02   1.3175584e-01
   8.5000000e+01   3.6290659e-01   2.8913660e-01   3.8840193e-01   1.1435011e+00   3.6019077e-01   2.8236425e-01   1.5206277e-01   1.2576088e-01   2.3768894e-01   2.4179950e-01   7.6348102e-02   8.5790234e-02   1.3968510e-01   2.8190844e-01
   9.3000000e+01   4.1169618e-01   4.3131409e-01   4.7136466e-01   1.2833765e+00   4.0993337e-01   4.2107764e-01   2.5526820e-01   1.9583586e-01   2.8215732e-01   3.3652762e-01   1.1727007e-01   1.8734048e-01   2.9554699e-01   4.3350190e-01
   1.0000000e+02   4.5715894e-01   5.4968126e-01   5.4456434e-01   1.4404047e+00   4.5561015e-01   5.3590748e-01   3.3880305e-01   2.5793161e-01   3.2278854e-01   4.2683996e-01   1.5762946e-01   2.8470999e-01   4.2481831e-01   5.6133488e-01
   1.0800000e+02   4.9519945e-01   6.5421077e-01   6.0812396e-01   1.6970382e+00   4.9462274e-01   6.4113320e-01   4.0410639e-01   3.0511558e-01   3.5509524e-01   5.3260332e-01   1.9744250e-01   3.6036067e-01   4.9689701e-01   6.7020685e-01
   1.1600000e+02   5.3203267e-01   7.4005718e-01   6.6049082e-01   2.0696914e+00   5.3155729e-01   7.2592972e-01   4.7694576e-01   3.5316046e-01   3.8378073e-01   6.7101972e-01   2.3860336e-01   4.2958940e-01   5.8413431e-01   7.6734133e-01
   1.2300000e+02   5.6880504e-01   8.2202262e-01   7.0602153e-01   2.5414530e+00   5.6869549e-01   8.0689697e-01   5.2971970e-01   3.8712579e-01   4.1018021e-01   8.4333522e-01   2.6845158e-01   4.8186074e-01   6.9037057e-01   8.4907351e-01
   1.3100000e+02   5.9437341e-01   8.8881445e-01   7.4302870e-01   3.3979579e+00   5.9468470e-01   8.7466710e-01   5.7633258e-01   4.2432288e-01   4.3019157e-01   1.1364118e+00   3.0325581e-01   5.2197487e-01   8.4970429e-01   9.2111666e-01
   1.3900000e+02   6.2333291e-01   9.5909507e-01   7.8351523e-01   4.9842491e+00   6.2377044e-01   9.4373224e-01   6.2068088e-01   4.5653821e-01   4.4578476e-01   1.7168881e+00   3.3450453e-01   5.5278064e-01   9.4959867e-01   9.8451508e-01
   1.4600000e+02   6.4553167e-01   1.0083497e+00   8.1024569e-01   9.4428076e+00   6.4598330e-01   9.9251142e-01   6.4832470e-01   4.7994330e-01   4.5170885e-01   3.3042176e+00   3.5922192e-01   5.7326445e-01   1.0038321e+00   1.0433537e+00


==> Data_Simu_4/PP_dat/PP_rho0.65.dat <==
   9.0000000e+00   5.9647744e-04   2.5616444e-04   7.2859403e-04   1.9536059e-04   2.0164280e-04   1.7339997e-04   1.7381033e-04   1.8870768e-04   1.9190275e-04   1.9229027e-04   6.3384892e-03   1.7245458e-04   1.6770573e-04   4.5026808e-04
   1.7000000e+01   6.0847282e-04   1.8257001e-04   4.4336971e-04   1.7497943e-04   1.9226691e-04   1.5200138e-04   1.5328371e-04   1.6584046e-04   1.6919731e-04   1.6756636e-04   3.1818443e-03   1.5162844e-04   1.4701085e-04   3.9527425e-04
   2.5000000e+01   8.8690404e-04   1.8933857e-04   3.7968874e-04   1.8671243e-04   2.2095456e-04   1.5839682e-04   1.5956311e-04   1.7450950e-04   1.8041040e-04   1.7683822e-04   2.3548638e-03   1.5681930e-04   1.5283241e-04   4.0439320e-04
   3.4000000e+01   2.7457629e-03   2.0597859e-04   3.4659435e-04   1.9716619e-04   4.0596146e-04   1.6641919e-04   1.6721678e-04   1.8065388e-04   1.8726410e-04   1.8352317e-04   1.9258187e-03   1.6344944e-04   1.5829390e-04   4.1983869e-04
   4.2000000e+01   1.1979435e-02   2.3364873e-04   3.4067106e-04   2.1513195e-04   4.3055277e-03   1.8005323e-04   1.8023271e-04   1.9231510e-04   2.0127275e-04   1.9737309e-04   1.8225839e-03   1.7295603e-04   1.6693247e-04   4.4991997e-04
   5.0000000e+01   3.9229164e-02   2.7522758e-04   6.7831643e-04   2.4602499e-04   2.6747383e-02   2.0041910e-04   2.0185596e-04   2.1148269e-04   1.1512745e-03   2.1880449e-04   1.9185100e-03   1.8942377e-04   1.8513286e-04   4.9879432e-04
   5.9000000e+01   9.0558173e-02   3.9388618e-04   5.6603851e-03   3.6522365e-04   7.8738539e-02   3.3942122e-04   2.2732847e-04   2.7137614e-04   7.8130562e-03   1.3007873e-03   2.2791088e-03   2.0592494e-04   2.0232150e-04   5.4678522e-04
   6.7000000e+01   1.4416286e-01   1.5909211e-03   4.1847493e-02   2.6016931e-03   1.3425763e-01   1.3780839e-03   3.7024101e-04   8.9338941e-04   3.2392496e-02   6.8730793e-03   3.5474823e-03   2.3441116e-04   2.3511764e-04   1.7303430e-03
   7.5000000e+01   2.0281344e-01   1.7354738e-02   1.3462269e-01   4.6954087e-02   1.9574204e-01   1.6651955e-02   4.7149887e-03   6.2438911e-03   8.1416163e-02   3.4916488e-02   8.0794667e-03   1.1456265e-03   1.3918339e-03   1.3398669e-02
   8.4000000e+01   2.6034060e-01   7.6545106e-02   2.5612154e-01   1.2114825e+00   2.5523830e-01   7.4517944e-02   3.2582345e-02   3.1233810e-02   1.3928401e-01   1.0717771e-01   2.3215969e-02   9.9168686e-03   1.2498925e-02   7.2528346e-02
   9.2000000e+01   3.0777815e-01   1.8870743e-01   3.5936232e-01   1.1348841e+00   3.0409366e-01   1.8262065e-01   9.2283592e-02   7.8828639e-02   1.8772438e-01   1.8194106e-01   4.5787804e-02   4.1557493e-02   6.2143822e-02   1.7485470e-01
   1.0000000e+02   3.5351103e-01   3.2517685e-01   4.4973208e-01   1.2684760e+00   3.5155970e-01   3.1764964e-01   1.7774817e-01   1.4333059e-01   2.2899311e-01   2.6639467e-01   8.0127101e-02   1.1584423e-01   1.8709433e-01   3.2241076e-01
   1.0900000e+02   3.9910027e-01   4.5446995e-01   5.2800083e-01   1.4658918e+00   3.9804579e-01   4.4070146e-01   2.6381248e-01   2.0035340e-01   2.6518070e-01   3.6102890e-01   1.1811739e-01   2.1151065e-01   3.4560786e-01   4.6391159e-01
   1.1700000e+02   4.3235465e-01   5.5885184e-01   5.9167116e-01   1.6979223e+00   4.3154625e-01   5.4339074e-01   3.3814731e-01   2.5087966e-01   2.9929986e-01   4.6388977e-01   1.5523032e-01   2.9244528e-01   4.1928306e-01   5.7546786e-01
   1.2500000e+02   4.6755002e-01   6.4541730e-01   6.4229993e-01   2.0292650e+00   4.6760413e-01   6.2991572e-01   3.9971492e-01   2.8931702e-01   3.2680357e-01   5.8332629e-01   1.9187182e-01   3.5797485e-01   4.9675503e-01   6.6327000e-01
   1.3400000e+02   4.9962455e-01   7.3441628e-01   6.9030653e-01   2.4777019e+00   4.9978574e-01   7.1452950e-01   4.5485777e-01   3.3096818e-01   3.5241203e-01   7.6250294e-01   2.2616131e-01   4.0866070e-01   5.9289183e-01   7.5821388e-01
   1.4200000e+02   5.2496022e-01   8.0059220e-01   7.3133785e-01   3.0585118e+00   5.2587498e-01   7.8072717e-01   5.0427585e-01   3.6516951e-01   3.7103043e-01   1.0093993e+00   2.5878076e-01   4.5309750e-01   7.4522198e-01   8.2513231e-01
   1.5000000e+02   5.4834483e-01   8.5364414e-01   7.6087579e-01   4.2417027e+00   5.4864315e-01   8.3471239e-01   5.3779930e-01   3.9683042e-01   3.8631173e-01   1.4824936e+00   2.8501983e-01   4.8120285e-01   8.4479602e-01   8.8200822e-01
   1.5900000e+02   5.7038804e-01   9.2291953e-01   7.9678728e-01   9.0675338e+00   5.7166649e-01   9.0211098e-01   5.8272689e-01   4.2895444e-01   3.9619103e-01   3.2260711e+00   3.1656754e-01   5.0878236e-01   8.9730112e-01   9.4321632e-01


==> Data_Simu_4/PP_dat/PP_rho0.7.dat <==
   9.0000000e+00   5.8655294e-04   2.6622875e-04   7.0567144e-04   1.9215881e-04   1.9926856e-04   1.7204286e-04   1.7308126e-04   1.8734149e-04   1.9017168e-04   1.8818026e-04   8.0301660e-03   1.7262641e-04   1.6689465e-04   4.4824002e-04
   1.8000000e+01   6.0505689e-04   1.8945168e-04   4.2861572e-04   1.7760580e-04   1.9524373e-04   1.5576504e-04   1.5528441e-04   1.6922979e-04   1.7148058e-04   1.7037298e-04   3.8099343e-03   1.5512331e-04   1.5036359e-04   4.0375836e-04
   2.7000000e+01   8.3869786e-04   1.8746360e-04   3.5120017e-04   1.8231436e-04   2.1756258e-04   1.5524615e-04   1.5502255e-04   1.7014579e-04   1.7303212e-04   1.7256355e-04   2.6358728e-03   1.5363755e-04   1.4897254e-04   3.9654374e-04
   3.6000000e+01   2.0268449e-03   2.0848205e-04   3.2538058e-04   1.9589098e-04   2.9724772e-04   1.6686893e-04   1.6689284e-04   1.7903397e-04   1.8481164e-04   1.8295915e-04   2.1651716e-03   1.6257684e-04   1.5754419e-04   4.1791051e-04
   4.5000000e+01   9.5364068e-03   2.3732475e-04   3.2359544e-04   2.1366268e-04   2.7833516e-03   1.7847602e-04   1.7835129e-04   1.9193237e-04   2.0114778e-04   1.9690820e-04   1.9615448e-03   1.7203798e-04   1.6798846e-04   4.5151688e-04
   5.4000000e+01   3.0950776e-02   2.7787138e-04   4.3350310e-04   2.3561597e-04   1.9516135e-02   1.9760093e-04   1.9880548e-04   2.0636620e-04   3.6853662e-04   2.1449694e-04   1.9573885e-03   1.8599181e-04   1.8078196e-04   4.9678149e-04
   6.3000000e+01   7.0954146e-02   3.2673810e-04   3.4134658e-03   3.0650014e-04   5.9438969e-02   2.2031281e-04   2.2286189e-04   2.2595588e-04   2.9688399e-03   3.7181692e-04   2.0993929e-03   2.0360575e-04   1.9899751e-04   5.5353433e-04
   7.2000000e+01   1.1669391e-01   6.4187340e-04   3.2702422e-02   1.1065081e-03   1.0757627e-01   4.9335673e-04   3.2130804e-04   4.0114972e-04   1.7707525e-02   3.5128094e-03   2.5946060e-03   2.2828859e-04   2.2850460e-04   7.8669735e-04
   8.1000000e+01   1.6710903e-01   6.1335394e-03   1.2111772e-01   2.1706164e-02   1.6040590e-01   5.8680747e-03   1.4250955e-03   1.9808978e-03   5.1584752e-02   1.8391417e-02   4.3913435e-03   2.7740365e-04   3.9905580e-04   2.9855667e-03
   9.0000000e+01   2.1385256e-01   3.2256077e-02   2.3315407e-01   1.4265381e+00   2.0961037e-01   3.1107389e-02   1.1418009e-02   1.4648825e-02   9.9031389e-02   6.6001635e-02   1.0444359e-02   2.5011987e-03   2.7073044e-03   2.8583095e-02
   9.9000000e+01   2.5798609e-01   1.0988722e-01   3.3837807e-01   1.1062695e+00   2.5562021e-01   1.0619211e-01   5.1537023e-02   4.8423105e-02   1.4569887e-01   1.3617904e-01   2.5833339e-02   1.8463953e-02   2.4052187e-02   1.0218801e-01
   1.0800000e+02   2.9912575e-01   2.3225593e-01   4.3222447e-01   1.2604000e+00   2.9795817e-01   2.2423127e-01   1.1771195e-01   9.8474331e-02   1.8403750e-01   2.1419099e-01   5.1145467e-02   6.3517993e-02   1.0453425e-01   2.2857825e-01
   1.1700000e+02   3.3813677e-01   3.5018378e-01   5.1475161e-01   1.4350818e+00   3.3751767e-01   3.3709600e-01   1.9803454e-01   1.4974716e-01   2.1568019e-01   2.9544023e-01   8.1743768e-02   1.4213814e-01   2.3918205e-01   3.6120817e-01
   1.2600000e+02   3.7068103e-01   4.5926115e-01   5.7748989e-01   1.6981682e+00   3.7151783e-01   4.4256295e-01   2.6768745e-01   1.9513894e-01   2.4363278e-01   3.8883275e-01   1.1563131e-01   2.2042728e-01   3.4789908e-01   4.7845896e-01
   1.3500000e+02   4.0112547e-01   5.4846606e-01   6.2732172e-01   1.9155978e+00   4.0213149e-01   5.3236453e-01   3.2911339e-01   2.3687277e-01   2.7172420e-01   5.0243982e-01   1.4997422e-01   2.8733966e-01   4.1356472e-01   5.7020489e-01
   1.4400000e+02   4.2922441e-01   6.2794864e-01   6.7449487e-01   2.2314741e+00   4.3058169e-01   6.0800024e-01   3.8732014e-01   2.7016612e-01   2.9242181e-01   6.5415634e-01   1.8219082e-01   3.3851225e-01   4.9477761e-01   6.4782118e-01
   1.5300000e+02   4.5322344e-01   6.9611140e-01   7.1798486e-01   2.7613064e+00   4.5558214e-01   6.7643522e-01   4.3372196e-01   3.0962656e-01   3.1635472e-01   8.8848112e-01   2.1408953e-01   3.8346098e-01   6.3726014e-01   7.1847465e-01
   1.6200000e+02   4.7496965e-01   7.6885117e-01   7.4836529e-01   3.9069035e+00   4.7750845e-01   7.4569536e-01   4.7348204e-01   3.4012084e-01   3.2771319e-01   1.3534146e+00   2.4165924e-01   4.1183927e-01   7.4195115e-01   7.8865707e-01
   1.7100000e+02   5.0119067e-01   8.1956761e-01   7.8396742e-01   7.3643049e+00   5.0290983e-01   7.9626640e-01   5.1137833e-01   3.7139800e-01   3.3471066e-01   2.7334989e+00   2.6820309e-01   4.3535625e-01   7.8338732e-01   8.3946283e-01


==> Data_Simu_4/PP_dat/PP_rho0.75.dat <==
   1.0000000e+01   5.6120235e-04   2.4547064e-04   6.3350232e-04   1.8899154e-04   1.9170289e-04   1.6546273e-04   1.6543694e-04   1.8390572e-04   1.8866463e-04   1.8527812e-04   9.0273415e-03   1.6535305e-04   1.6140672e-04   4.4182286e-04
   2.0000000e+01   5.9371277e-04   1.8323307e-04   3.8567649e-04   1.7365303e-04   1.9283787e-04   1.5121867e-04   1.5167778e-04   1.6262308e-04   1.6620233e-04   1.6508617e-04   4.2505164e-03   1.4994663e-04   1.4537976e-04   3.8952169e-04
   2.9000000e+01   8.1062236e-04   1.8861666e-04   3.3594143e-04   1.8217290e-04   2.1762655e-04   1.5603172e-04   1.5597576e-04   1.6935499e-04   1.7329194e-04   1.7269547e-04   3.0257656e-03   1.5403636e-04   1.4927085e-04   3.9700875e-04
   3.9000000e+01   1.9324825e-03   2.1636007e-04   3.1680571e-04   1.9859458e-04   2.8392346e-04   1.6921148e-04   1.6902799e-04   1.8302078e-04   1.8841082e-04   1.8559294e-04   2.4786513e-03   1.6502360e-04   1.6011585e-04   4.3143031e-04
   4.8000000e+01   7.3964949e-03   2.4175825e-04   3.0873205e-04   2.1140569e-04   1.7399161e-03   1.7808249e-04   1.7863081e-04   1.9096357e-04   1.9840188e-04   1.9545181e-04   2.1848216e-03   1.7301189e-04   1.6732434e-04   4.5959076e-04
   5.8000000e+01   2.5534708e-02   2.8229231e-04   3.1075616e-04   2.3308444e-04   1.5165457e-02   1.9744246e-04   1.9607195e-04   2.0738415e-04   2.1801751e-04   2.1308425e-04   2.0643642e-03   1.8761954e-04   1.8152773e-04   5.1049962e-04
   6.8000000e+01   5.9269390e-02   3.3532962e-04   2.3851760e-03   2.6972530e-04   4.9166097e-02   2.1996734e-04   2.2125707e-04   2.2717565e-04   1.4421517e-03   2.8586659e-04   2.1205897e-03   2.0382037e-04   2.0029623e-04   5.7811253e-04
   7.7000000e+01   9.4729253e-02   4.0879713e-04   2.5623031e-02   4.8410648e-04   8.7003566e-02   2.5528142e-04   2.6172711e-04   2.7421972e-04   9.1884017e-03   1.6653044e-03   2.3971235e-03   2.2874048e-04   2.2745657e-04   6.7082148e-04
   8.7000000e+01   1.4007266e-01   2.0041240e-03   1.1431659e-01   1.1102438e-02   1.3525783e-01   1.8754629e-03   5.3782416e-04   1.0471129e-03   3.2856613e-02   1.0284775e-02   3.2845555e-03   2.6010620e-04   3.1340470e-04   1.5949743e-03
   9.6000000e+01   1.7619554e-01   1.4539628e-02   2.1835784e-01   1.4074728e+00   1.7361957e-01   1.3039681e-02   4.0621618e-03   7.1688115e-03   7.1589314e-02   4.2295840e-02   5.7198098e-03   8.5759714e-04   8.3900095e-04   9.1632571e-03
   1.0600000e+02   2.1626352e-01   5.8580550e-02   3.3048228e-01   1.1080822e+00   2.1610928e-01   5.7397994e-02   2.4081605e-02   2.9557773e-02   1.0934026e-01   1.0272503e-01   1.3503100e-02   7.6447478e-03   8.9871735e-03   5.4729551e-02
   1.1600000e+02   2.5252280e-01   1.6255490e-01   4.2677657e-01   1.2672225e+00   2.5342814e-01   1.5824490e-01   8.1037267e-02   7.0138290e-02   1.4832694e-01   1.7609074e-01   3.2030208e-02   3.6510425e-02   5.7864783e-02   1.5809745e-01
   1.2500000e+02   2.8516092e-01   2.6155250e-01   4.9752825e-01   1.4449077e+00   2.8743582e-01   2.5167961e-01   1.4121427e-01   1.1398892e-01   1.7227186e-01   2.4399640e-01   5.4739966e-02   9.0903162e-02   1.4944962e-01   2.7696870e-01
   1.3500000e+02   3.1414111e-01   3.7521940e-01   5.6304217e-01   1.6131833e+00   3.1740934e-01   3.6057298e-01   2.0912800e-01   1.5456405e-01   2.0012342e-01   3.2962078e-01   8.4517585e-02   1.6445308e-01   2.6922904e-01   3.8048453e-01
   1.4400000e+02   3.4158596e-01   4.6255890e-01   6.2190110e-01   1.7857107e+00   3.4533533e-01   4.4316684e-01   2.6933916e-01   1.9009150e-01   2.2223826e-01   4.2012933e-01   1.1417068e-01   2.2881092e-01   3.3878145e-01   4.7404170e-01
   1.5400000e+02   3.6904869e-01   5.5019079e-01   6.6626818e-01   2.0522410e+00   3.7308951e-01   5.2752722e-01   3.2704296e-01   2.2489188e-01   2.4261816e-01   5.7461003e-01   1.4543285e-01   2.8156280e-01   4.1172996e-01   5.5241537e-01
   1.6400000e+02   3.9105798e-01   6.1658748e-01   7.0681027e-01   2.5420112e+00   3.9514738e-01   5.9278892e-01   3.6776929e-01   2.5688663e-01   2.6113259e-01   7.9496054e-01   1.7415855e-01   3.1587689e-01   5.5150813e-01   6.3129089e-01
   1.7300000e+02   4.1034391e-01   6.7584829e-01   7.4446626e-01   3.4323410e+00   4.1457647e-01   6.5342226e-01   4.1291968e-01   2.8833310e-01   2.7466512e-01   1.1994422e+00   2.0199948e-01   3.5171499e-01   6.3332573e-01   6.8874807e-01
   1.8300000e+02   4.2989731e-01   7.4029590e-01   7.7187535e-01   6.7951543e+00   4.3531366e-01   7.1387559e-01   4.4947314e-01   3.2177959e-01   2.8325960e-01   2.6124529e+00   2.2921709e-01   3.7162241e-01   6.6245474e-01   7.4701953e-01


==> Data_Simu_4/PP_dat/PP_rho0.8.dat <==
   1.1000000e+01   5.3844424e-04   2.3071870e-04   5.8380871e-04   1.7773511e-04   1.8731787e-04   1.5911374e-04   1.6014150e-04   1.7540558e-04   1.7554821e-04   1.7641263e-04   1.1089726e-02   1.6035265e-04   1.5465901e-04   4.3041392e-04
   2.1000000e+01   5.7805526e-04   1.8240530e-04   3.7091036e-04   1.7093910e-04   1.9122865e-04   1.5021585e-04   1.5069188e-04   1.6460500e-04   1.6821274e-04   1.6699833e-04   5.4742067e-03   1.4992442e-04   1.4546768e-04   3.8759037e-04
   3.1000000e+01   7.9645860e-04   1.9032557e-04   3.1954519e-04   1.8251419e-04   2.1920997e-04   1.5686537e-04   1.5695920e-04   1.7015966e-04   1.7497707e-04   1.7356522e-04   3.7876010e-03   1.5527799e-04   1.5075067e-04   4.0089417e-04
   4.1000000e+01   1.6467175e-03   2.0957731e-04   2.9402634e-04   1.8977749e-04   2.7486859e-04   1.6114326e-04   1.6165063e-04   1.7513169e-04   1.7916214e-04   1.7791704e-04   2.9729690e-03   1.5851756e-04   1.5360909e-04   4.2538991e-04
   5.2000000e+01   6.5228672e-03   2.4420521e-04   2.9130017e-04   2.0946744e-04   1.3523251e-03   1.7734602e-04   1.7660052e-04   1.8951988e-04   1.9787338e-04   1.9311298e-04   2.5574199e-03   1.7094155e-04   1.6576053e-04   4.6624890e-04
   6.2000000e+01   1.9735953e-02   2.8682296e-04   2.9184345e-04   2.2823677e-04   1.0705005e-02   1.9196918e-04   1.9143374e-04   2.0328939e-04   2.3522780e-04   2.0911187e-04   2.3118843e-03   1.8225316e-04   1.7731851e-04   5.1005245e-04
   7.2000000e+01   4.2803023e-02   3.3553704e-04   1.3578209e-03   2.6393563e-04   3.3933185e-02   2.1887102e-04   2.2007428e-04   2.2466121e-04   7.2237523e-04   2.4250652e-04   2.2856049e-03   2.0199433e-04   1.9815970e-04   5.8851555e-04
   8.2000000e+01   7.2130448e-02   4.0570942e-04   1.8579907e-02   3.1929951e-04   6.6674498e-02   2.4948712e-04   2.5368595e-04   2.8304492e-04   3.7335533e-03   6.9030016e-04   2.3692316e-03   2.2275192e-04   2.2014781e-04   6.9454712e-04
   9.3000000e+01   1.0525573e-01   5.3893475e-04   9.7586923e-02   4.2486687e-03   1.0293744e-01   3.0238811e-04   3.0999253e-04   5.7803755e-04   1.7630867e-02   4.2514167e-03   2.7200740e-03   2.5970030e-04   2.6130086e-04   8.6220849e-04
   1.0300000e+02   1.4013555e-01   3.3439664e-03   2.0931531e-01   1.0967537e+00   1.4119601e-01   3.0863357e-03   9.6786287e-04   2.6833683e-03   4.2541394e-02   2.1398065e-02   3.7051527e-03   3.1850395e-04   3.2733159e-04   2.8616494e-03
   1.1300000e+02   1.7004587e-01   2.1044539e-02   3.1228255e-01   1.0963579e+00   1.7322055e-01   2.0135403e-02   7.9849741e-03   1.3560077e-02   7.4660617e-02   6.2173840e-02   6.4892722e-03   1.6631543e-03   2.1658453e-03   1.6308083e-02
   1.2300000e+02   2.0106063e-01   8.1070154e-02   4.0924793e-01   1.2572081e+00   2.0645984e-01   8.0843596e-02   3.7166902e-02   4.1390895e-02   1.0733513e-01   1.2344220e-01   1.4804039e-02   1.1713267e-02   1.5995228e-02   7.4472069e-02
   1.3400000e+02   2.2934717e-01   1.7461891e-01   4.8905947e-01   1.3812095e+00   2.3626791e-01   1.6980832e-01   9.0646105e-02   7.8763452e-02   1.3267880e-01   1.9316933e-01   3.0794122e-02   4.9269981e-02   7.3340554e-02   1.6785717e-01
   1.4400000e+02   2.5316558e-01   2.6952119e-01   5.5330188e-01   1.4917092e+00   2.6210103e-01   2.5859374e-01   1.4524918e-01   1.0890293e-01   1.5415995e-01   2.6119208e-01   5.1955633e-02   1.0350139e-01   1.7101903e-01   2.6860634e-01
   1.5400000e+02   2.7422115e-01   3.5145224e-01   6.0741120e-01   1.6264923e+00   2.8262948e-01   3.3369281e-01   1.9671503e-01   1.4102788e-01   1.7335469e-01   3.4669981e-01   7.7823645e-02   1.5960232e-01   2.5069594e-01   3.5512464e-01
   1.6400000e+02   2.9866577e-01   4.3573124e-01   6.5116272e-01   1.8415900e+00   3.0740868e-01   4.1389281e-01   2.4762956e-01   1.7071527e-01   1.8857018e-01   4.5861876e-01   1.0418845e-01   2.0791227e-01   3.1164465e-01   4.3801281e-01
   1.7500000e+02   3.1823155e-01   5.0569400e-01   6.9824796e-01   2.2249710e+00   3.2814850e-01   4.8132886e-01   2.9792610e-01   2.0200703e-01   2.0682902e-01   6.5909554e-01   1.3387172e-01   2.4795155e-01   4.4408907e-01   5.1022110e-01
   1.8500000e+02   3.3844394e-01   5.7453774e-01   7.3469011e-01   3.0004954e+00   3.4808086e-01   5.4774011e-01   3.3364576e-01   2.3280821e-01   2.1699330e-01   1.0301302e+00   1.5869495e-01   2.7687920e-01   5.0086560e-01   5.7892830e-01
   1.9500000e+02   3.5284673e-01   6.2190565e-01   7.6555133e-01   5.5316003e+00   3.6327424e-01   5.8957380e-01   3.6752871e-01   2.6383530e-01   2.2497478e-01   2.0730458e+00   1.8266093e-01   2.9807179e-01   5.1308338e-01   6.2806177e-01


==> Data_Simu_4/PP_dat/PP_rho0.85.dat <==
   1.1000000e+01   5.1278901e-04   2.2838883e-04   5.4852607e-04   1.7214953e-04   1.8115093e-04   1.5665233e-04   1.5657484e-04   1.7044187e-04   1.7248525e-04   1.7030089e-04   1.5644100e-02   1.5637426e-04   1.5131309e-04   4.1528706e-04
   2.2000000e+01   5.5606831e-04   1.8512109e-04   3.5690633e-04   1.7112683e-04   1.8835568e-04   1.4988201e-04   1.5020761e-04   1.6341959e-04   1.6707437e-04   1.6547773e-04   7.4056941e-03   1.4842948e-04   1.4439968e-04   3.8745656e-04
   3.3000000e+01   7.6105688e-04   1.9103432e-04   2.9523322e-04   1.7580187e-04   2.1451120e-04   1.5192839e-04   1.5191543e-04   1.6532443e-04   1.6973639e-04   1.6775075e-04   4.9413796e-03   1.5020769e-04   1.4570634e-04   3.8934960e-04
   4.4000000e+01   1.5511680e-03   2.1732887e-04   2.8160295e-04   1.8964954e-04   2.6925925e-04   1.6229894e-04   1.6206180e-04   1.7581447e-04   1.8098127e-04   1.7925532e-04   3.8192745e-03   1.5915929e-04   1.5494678e-04   4.2344498e-04
   5.5000000e+01   5.1567975e-03   2.5326877e-04   2.7995477e-04   2.0699530e-04   9.4418998e-04   1.7784279e-04   1.7757643e-04   1.8882062e-04   1.9619997e-04   1.9254821e-04   3.2435871e-03   1.7160658e-04   1.6671291e-04   4.6980292e-04
   6.6000000e+01   1.5687869e-02   2.9070545e-04   2.8485777e-04   2.2936934e-04   7.8882104e-03   1.9406827e-04   1.9352651e-04   2.0507087e-04   2.5988830e-04   2.0975539e-04   2.8921458e-03   1.8419395e-04   1.7935607e-04   5.3162419e-04
   7.7000000e+01   3.3866490e-02   3.3971354e-04   1.0876561e-03   2.6373484e-04   2.6911175e-02   2.1955322e-04   2.1991406e-04   2.2451819e-04   3.2007682e-04   2.3163548e-04   2.7166602e-03   2.0258924e-04   1.9799542e-04   6.1762075e-04
   8.8000000e+01   5.5624424e-02   4.1299347e-04   1.6947370e-02   3.1594986e-04   5.2535890e-02   2.5075634e-04   2.5392963e-04   2.4793817e-04   1.8997752e-03   3.9191486e-04   2.6109153e-03   2.2497814e-04   2.2242127e-04   7.4403544e-04
   9.8000000e+01   7.9028860e-02   5.1272205e-04   8.0410092e-02   9.1757300e-04   8.0065475e-02   2.8778202e-04   2.9664144e-04   2.8996520e-04   7.8425728e-03   1.2995879e-03   2.7256784e-03   2.5026467e-04   2.5114250e-04   9.2335070e-04
   1.0900000e+02   1.0240555e-01   9.6301601e-04   1.8950003e-01   1.3076083e+00   1.0783568e-01   6.6728450e-04   4.6558377e-04   1.1276378e-03   2.4665835e-02   1.0401525e-02   3.0798944e-03   2.9476218e-04   3.1320803e-04   1.4531721e-03
   1.2000000e+02   1.2654270e-01   6.2730058e-03   2.9676851e-01   1.1091226e+00   1.3549682e-01   6.1689049e-03   2.6469913e-03   6.4469351e-03   4.8950300e-02   3.4872761e-02   4.0460019e-03   6.7977791e-04   5.2579722e-04   5.8031965e-03
   1.3100000e+02   1.5135423e-01   3.1277949e-02   3.9765123e-01   1.2210218e+00   1.6335553e-01   3.2618613e-02   1.4276798e-02   2.1087709e-02   7.4275758e-02   8.1630756e-02   6.7313861e-03   3.3697230e-03   3.9903588e-03   2.1672917e-02
   1.4200000e+02   1.7427225e-01   8.8693587e-02   4.7638974e-01   1.2828006e+00   1.8858381e-01   8.9571114e-02   4.4960490e-02   4.5772555e-02   9.4521222e-02   1.3735731e-01   1.3633455e-02   1.6766440e-02   2.1162319e-02   7.4911284e-02
   1.5300000e+02   1.9294954e-01   1.6861857e-01   5.3964660e-01   1.3675135e+00   2.0923754e-01   1.6455326e-01   8.8140726e-02   7.3997604e-02   1.1299457e-01   1.9678664e-01   2.6567003e-02   5.3509232e-02   7.9442248e-02   1.6071751e-01
   1.6400000e+02   2.1309714e-01   2.4843563e-01   5.9884317e-01   1.4938616e+00   2.3146783e-01   2.3737969e-01   1.3681937e-01   9.9515979e-02   1.2803929e-01   2.6764633e-01   4.5887186e-02   1.0081571e-01   1.6143353e-01   2.4608753e-01
   1.7500000e+02   2.3049454e-01   3.2134331e-01   6.4648272e-01   1.6563134e+00   2.4919416e-01   3.0258485e-01   1.8042786e-01   1.2305762e-01   1.3916234e-01   3.6106146e-01   6.8013282e-02   1.4380392e-01   2.2491731e-01   3.2112152e-01
   1.8500000e+02   2.4352035e-01   3.8301821e-01   6.8681708e-01   1.9236247e+00   2.6310660e-01   3.6011059e-01   2.1719502e-01   1.4306477e-01   1.4850800e-01   4.9403399e-01   8.7354523e-02   1.7482441e-01   3.2022148e-01   3.8069077e-01
   1.9600000e+02   2.5880441e-01   4.4547515e-01   7.2048586e-01   2.4276811e+00   2.7824715e-01   4.1871882e-01   2.5440351e-01   1.7158923e-01   1.5872603e-01   7.6723456e-01   1.1238402e-01   2.0475234e-01   3.6972315e-01   4.3953458e-01
   2.0700000e+02   2.7277916e-01   5.0355740e-01   7.5125252e-01   4.2195132e+00   2.9294382e-01   4.7380178e-01   2.8899885e-01   2.0330077e-01   1.6601391e-01   1.5758085e+00   1.3640716e-01   2.2516969e-01   3.6045795e-01   5.0040541e-01


==> Data_Simu_4/PP_dat/PP_rho0.9.dat <==
   1.2000000e+01   5.2214414e-04   2.3019865e-04   5.2081256e-04   1.7276936e-04   1.7937359e-04   1.5394499e-04   1.5498016e-04   1.7095291e-04   1.7248310e-04   1.7206880e-04   2.3945942e-02   1.5495419e-04   1.5086164e-04   4.1446012e-04
   2.4000000e+01   5.4465948e-04   1.8166357e-04   3.2807193e-04   1.6759104e-04   1.8534322e-04   1.4644275e-04   1.4648775e-04   1.6015758e-04   1.6206600e-04   1.6128386e-04   1.1090265e-02   1.4543076e-04   1.4119905e-04   3.8142104e-04
   3.5000000e+01   7.4148625e-04   1.9727378e-04   2.8970308e-04   1.7678345e-04   2.1663919e-04   1.5268843e-04   1.5317297e-04   1.6584302e-04   1.6922655e-04   1.6910923e-04   7.5468700e-03   1.5141426e-04   1.4696305e-04   3.9997983e-04
   4.7000000e+01   1.4048080e-03   2.2384003e-04   2.7044717e-04   1.8914853e-04   2.7212227e-04   1.6460857e-04   1.6404639e-04   1.7613632e-04   1.8141478e-04   1.8013824e-04   5.6427891e-03   1.6025788e-04   1.5567997e-04   4.2278100e-04
   5.8000000e+01   4.2021745e-03   2.5290692e-04   2.6933443e-04   2.0215756e-04   6.3359255e-04   1.7644406e-04   1.7604403e-04   1.8675237e-04   1.9345893e-04   1.9125126e-04   4.7434234e-03   1.7070551e-04   1.6533930e-04   4.7101126e-04
   7.0000000e+01   1.2280771e-02   2.9399043e-04   2.7190977e-04   2.2568827e-04   5.6293076e-03   1.9411573e-04   1.9367429e-04   2.0325047e-04   2.1093996e-04   2.0729732e-04   4.1031861e-03   1.8442448e-04   1.7934796e-04   5.3713377e-04
   8.1000000e+01   2.3609878e-02   3.4139577e-04   6.0239157e-04   2.5348579e-04   1.8087159e-02   2.1548746e-04   2.1495946e-04   2.2026390e-04   2.4490713e-04   2.2526541e-04   3.6433472e-03   2.0041589e-04   1.9495189e-04   6.3017382e-04
   9.3000000e+01   4.0258040e-02   4.1022652e-04   1.2321151e-02   3.1032963e-04   3.9665675e-02   2.4504209e-04   2.4625568e-04   2.4205729e-04   1.0890276e-03   2.6835082e-04   3.4163412e-03   2.2175339e-04   2.1846811e-04   7.8292924e-04
   1.0400000e+02   5.6676215e-02   5.0050406e-04   7.2793933e-02   5.2823733e-04   6.1296690e-02   2.8588239e-04   2.9281323e-04   2.8581761e-04   3.7172236e-03   6.4274604e-04   3.3393286e-03   2.4722658e-04   2.4792155e-04   1.0533702e-03
   1.1600000e+02   7.4163512e-02   7.2425092e-04   1.8019175e-01   9.7914479e-01   8.4638842e-02   4.2060274e-04   3.6313201e-04   5.5716580e-04   1.3698276e-02   5.3097145e-03   3.4049964e-03   2.8856159e-04   2.9627200e-04   1.7120559e-03
   1.2700000e+02   8.9506774e-02   1.4211755e-03   2.8581527e-01   1.0974760e+00   1.0500159e-01   1.3584322e-03   7.2402537e-04   2.4969167e-03   2.8211318e-02   1.8442712e-02   3.6941861e-03   3.4319853e-04   4.2319889e-04   4.3859562e-03
   1.3900000e+02   1.0806808e-01   8.5076613e-03   3.8722413e-01   1.1379003e+00   1.2803481e-01   9.2305014e-03   4.4033428e-03   1.0232649e-02   4.6946568e-02   4.9589126e-02   4.5189216e-03   8.7999978e-04   9.2142104e-04   4.9603507e-03
   1.5000000e+02   1.2220467e-01   3.2112354e-02   4.5917282e-01   1.1820383e+00   1.4597640e-01   3.6379024e-02   1.8251518e-02   2.4470798e-02   6.2250648e-02   8.8797138e-02   6.2261161e-03   4.0221218e-03   4.9052436e-03   2.2185177e-02
   1.6200000e+02   1.3648446e-01   7.9661280e-02   5.3245517e-01   1.2490984e+00   1.6345666e-01   8.4137911e-02   4.5790395e-02   4.4827555e-02   7.6215343e-02   1.3519875e-01   1.1661107e-02   2.0064470e-02   2.4413318e-02   7.2468426e-02
   1.7300000e+02   1.4777541e-01   1.3886661e-01   5.8340805e-01   1.3329326e+00   1.7727579e-01   1.4002948e-01   8.0115035e-02   6.2289667e-02   8.5771868e-02   1.8487237e-01   1.9949250e-02   4.8496420e-02   6.4742241e-02   1.3620940e-01
   1.8500000e+02   1.6238805e-01   2.0268266e-01   6.3570147e-01   1.4604915e+00   1.9404360e-01   1.9779180e-01   1.1757679e-01   8.0430444e-02   9.5551794e-02   2.5606435e-01   3.3788123e-02   8.5889231e-02   1.2263354e-01   1.9491170e-01
   1.9600000e+02   1.7254322e-01   2.5922704e-01   6.7113708e-01   1.6496899e+00   2.0611420e-01   2.4822986e-01   1.4827811e-01   9.4707329e-02   9.8341603e-02   3.5019282e-01   5.0204878e-02   1.1206412e-01   2.0699900e-01   2.5577355e-01
   2.0800000e+02   1.8451741e-01   3.1911870e-01   7.1110568e-01   2.0497561e+00   2.1933781e-01   2.9887969e-01   1.8295628e-01   1.1364296e-01   1.0422506e-01   5.5822881e-01   6.9929647e-02   1.3651719e-01   2.5171707e-01   3.1360351e-01
   2.1900000e+02   1.9590656e-01   3.7093364e-01   7.4620141e-01   3.2524022e+00   2.3161372e-01   3.4823146e-01   2.1252390e-01   1.3740106e-01   1.0839386e-01   1.0845095e+00   8.9017760e-02   1.5261273e-01   2.2214907e-01   3.6928388e-01


==> Data_Simu_4/PP_dat/PP_rho0.95.dat <==
   1.3000000e+01   5.0196127e-04   2.1691599e-04   4.8343437e-04   1.7270150e-04   1.7830909e-04   1.5147927e-04   1.5167582e-04   1.6731445e-04   1.6851774e-04   1.6903435e-04   5.1119274e-02   1.5276580e-04   1.4785036e-04   4.0836937e-04
   2.5000000e+01   5.3406078e-04   1.8271849e-04   3.2366707e-04   1.6559761e-04   1.8619331e-04   1.4541045e-04   1.4609914e-04   1.6029433e-04   1.6345601e-04   1.6180919e-04   2.4397481e-02   1.4487596e-04   1.4130387e-04   3.8198488e-04
   3.7000000e+01   7.0823807e-04   1.9212915e-04   2.7169876e-04   1.7114797e-04   2.1020681e-04   1.5001577e-04   1.5013495e-04   1.6363586e-04   1.6805987e-04   1.6710692e-04   1.5932906e-02   1.4853786e-04   1.4460612e-04   3.9288402e-04
   4.9000000e+01   1.2909819e-03   2.2330333e-04   2.6279720e-04   1.8642345e-04   2.6467944e-04   1.6083953e-04   1.6052648e-04   1.7381097e-04   1.7774901e-04   1.7672530e-04   1.1934050e-02   1.5797758e-04   1.5337164e-04   4.2989800e-04
   6.1000000e+01   3.4192499e-03   2.4925185e-04   2.5435312e-04   1.9808469e-04   5.1963297e-04   1.7164886e-04   1.7184197e-04   1.8256791e-04   1.8818079e-04   1.8616188e-04   9.8028154e-03   1.6597595e-04   1.6085630e-04   4.7564435e-04
   7.3000000e+01   8.9739133e-03   2.8735697e-04   2.6317531e-04   2.1753808e-04   3.4255376e-03   1.8877666e-04   1.8751031e-04   1.9737610e-04   2.0477374e-04   2.0155206e-04   8.3219899e-03   1.8014523e-04   1.7465338e-04   5.4177632e-04
   8.6000000e+01   1.7994920e-02   3.4467216e-04   6.0081672e-04   2.4986663e-04   1.3990000e-02   2.1372739e-04   2.1335261e-04   2.1906747e-04   2.5579479e-04   2.2483239e-04   7.2492050e-03   1.9986863e-04   1.9492718e-04   6.6220654e-04
   9.8000000e+01   2.8249597e-02   4.1040511e-04   1.0545209e-02   3.0569070e-04   2.9091686e-02   2.4274779e-04   2.4336895e-04   2.4027232e-04   4.1404235e-04   2.4735776e-04   6.4785148e-03   2.1984686e-04   2.1595760e-04   8.3994337e-04
   1.1000000e+02   3.8842323e-02   5.0074989e-04   6.3464045e-02   5.6689974e-04   4.6050369e-02   2.8179310e-04   2.8442647e-04   2.7140032e-04   1.7318150e-03   3.1068980e-04   5.9309239e-03   2.4645648e-04   2.4597654e-04   1.2375453e-03
   1.2200000e+02   4.9377417e-02   6.4055691e-04   1.6399537e-01   1.0335802e+00   6.3867445e-02   3.4395645e-04   3.4871841e-04   4.0233025e-04   5.4095341e-03   1.3583060e-03   5.6528995e-03   2.8044436e-04   2.8710454e-04   2.8732486e-03
   1.3400000e+02   6.0064159e-02   9.8449882e-04   2.7160352e-01   9.9391645e-01   8.1122588e-02   5.9093362e-04   5.1327335e-04   1.0769162e-03   1.5933326e-02   7.7240937e-03   5.4690778e-03   3.2873840e-04   3.4545965e-04   8.9758274e-04
   1.4600000e+02   6.9013499e-02   2.1456760e-03   3.6693172e-01   1.0322604e+00   9.6056233e-02   1.9345911e-03   1.4570927e-03   3.5624689e-03   2.5824339e-02   2.5329740e-02   5.5028748e-03   4.6528343e-04   5.0224418e-04   7.7352724e-04
   1.5900000e+02   7.8376323e-02   8.6438137e-03   4.5285578e-01   1.0803113e+00   1.1113859e-01   1.0603261e-02   6.3376520e-03   1.1972121e-02   3.9894067e-02   5.4014359e-02   5.8597709e-03   1.0266277e-03   1.1514756e-03   6.4194955e-03
   1.7100000e+02   8.7263059e-02   2.6965303e-02   5.2062821e-01   1.1231731e+00   1.2459913e-01   3.4316157e-02   1.9520601e-02   2.3530102e-02   4.8726432e-02   8.4971950e-02   6.7487903e-03   5.1630756e-03   4.9078184e-03   2.5764986e-02
   1.8300000e+02   9.4857064e-02   5.6106372e-02   5.8078768e-01   1.1908625e+00   1.3653056e-01   6.7330947e-02   4.0751257e-02   3.6118280e-02   5.3805200e-02   1.2254293e-01   8.7500187e-03   1.7784450e-02   1.6119256e-02   5.8653040e-02
   1.9500000e+02   1.0207673e-01   9.4428218e-02   6.2671634e-01   1.2904369e+00   1.4833758e-01   1.0390551e-01   6.3974245e-02   4.4462136e-02   5.8024521e-02   1.5778320e-01   1.2728660e-02   3.8279703e-02   3.6729494e-02   1.0154500e-01
   2.0700000e+02   1.0834413e-01   1.3423045e-01   6.6444715e-01   1.4131050e+00   1.5775730e-01   1.4325952e-01   8.9018985e-02   5.2029885e-02   5.7345261e-02   2.1092738e-01   2.0021572e-02   5.9141329e-02   8.6786542e-02   1.4761564e-01
   2.1900000e+02   1.1530139e-01   1.7656625e-01   7.0224201e-01   1.6394217e+00   1.6746197e-01   1.7977197e-01   1.1342559e-01   6.0318419e-02   5.6677083e-02   3.0873528e-01   3.0047642e-02   7.6297255e-02   1.2995118e-01   1.9169705e-01
   2.3200000e+02   1.1893776e-01   2.2322604e-01   7.3422273e-01   2.3591893e+00   1.7334624e-01   2.1807712e-01   1.3957160e-01   7.1167520e-02   5.3559476e-02   6.3806336e-01   4.4300044e-02   8.4258769e-02   9.5440414e-02   2.3900491e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/BMP.dat <==
   5.0000000e-02   1.8382141e-01
   1.0000000e-01   1.6357456e-01
   1.5000000e-01   1.6642514e-01
   2.0000000e-01   1.7031327e-01
   2.5000000e-01   1.7628344e-01
   3.0000000e-01   1.7760991e-01
   3.5000000e-01   1.8597920e-01
   4.0000000e-01   1.8777071e-01
   4.5000000e-01   1.9008990e-01
   4.8991710e-01   2.0000000e-01
   5.0000000e-01   2.0220699e-01
   5.5000000e-01   2.0404293e-01
   6.0000000e-01   2.0979444e-01
   6.5000000e-01   2.1078349e-01
   7.0000000e-01   2.1504420e-01
   7.5000000e-01   2.1532322e-01
   8.0000000e-01   2.1553293e-01
   8.5000000e-01   2.1732238e-01
   9.0000000e-01   2.1711301e-01
   9.5000000e-01   2.1922117e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/BOMP.dat <==
   5.0000000e-02   1.9117786e-01
   1.0000000e-01   1.8222428e-01
   1.3221089e-01   2.0000000e-01
   1.5000000e-01   2.1304227e-01
   2.0000000e-01   2.2839979e-01
   2.3717976e-01   2.5000000e-01
   2.5000000e-01   2.5425816e-01
   3.0000000e-01   2.6147966e-01
   3.5000000e-01   2.8790230e-01
   3.8189453e-01   3.0000000e-01
   4.0000000e-01   3.0538833e-01
   4.5000000e-01   3.2027119e-01
   5.0000000e-01   3.3307750e-01
   5.5000000e-01   3.4571959e-01
   5.6809238e-01   3.5000000e-01
   6.0000000e-01   3.5484896e-01
   6.5000000e-01   3.5530848e-01
   6.7776877e-01   3.5000000e-01
   7.0000000e-01   3.4342263e-01
   7.5000000e-01   3.2590748e-01
   8.0000000e-01   3.1560790e-01
   8.4400041e-01   3.0000000e-01
   8.5000000e-01   2.9810143e-01
   9.0000000e-01   2.8518765e-01
   9.5000000e-01   2.8252644e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/BSP.dat <==
   5.0000000e-02   2.1331600e-01
   8.6919314e-02   2.0000000e-01
   1.0000000e-01   1.9720783e-01
   1.0609459e-01   2.0000000e-01
   1.5000000e-01   2.2887766e-01
   1.9679931e-01   2.5000000e-01
   2.0000000e-01   2.5138469e-01
   2.5000000e-01   2.6445365e-01
   3.0000000e-01   2.7724528e-01
   3.4577120e-01   3.0000000e-01
   3.5000000e-01   3.0194259e-01
   4.0000000e-01   3.1343941e-01
   4.5000000e-01   3.1904366e-01
   5.0000000e-01   3.2500397e-01
   5.5000000e-01   3.1380175e-01
   6.0000000e-01   3.0239365e-01
   6.0748388e-01   3.0000000e-01
   6.5000000e-01   2.8744202e-01
   7.0000000e-01   2.7285688e-01
   7.5000000e-01   2.5685995e-01
   7.6883081e-01   2.5000000e-01
   8.0000000e-01   2.4079781e-01
   8.5000000e-01   2.3589977e-01
   9.0000000e-01   2.1897801e-01
   9.5000000e-01   2.1662958e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/BStOMP.dat <==
   5.0000000e-02   8.9470868e-02
   6.6146827e-02   1.0000000e-01
   7.4068837e-02   1.5000000e-01
   1.0000000e-01   1.8702330e-01
   1.1955925e-01   2.0000000e-01
   1.5000000e-01   2.2865334e-01
   1.9272272e-01   2.5000000e-01
   2.0000000e-01   2.5331485e-01
   2.5000000e-01   2.6476160e-01
   3.0000000e-01   2.7783089e-01
   3.4388717e-01   3.0000000e-01
   3.5000000e-01   3.0316223e-01
   4.0000000e-01   3.2105726e-01
   4.5000000e-01   3.3102212e-01
   4.9330756e-01   3.5000000e-01
   5.0000000e-01   3.5197613e-01
   5.5000000e-01   3.5529529e-01
   6.0000000e-01   3.5966687e-01
   6.5000000e-01   3.5644381e-01
   6.7287148e-01   3.5000000e-01
   7.0000000e-01   3.4088331e-01
   7.5000000e-01   3.2523564e-01
   8.0000000e-01   3.1550472e-01
   8.4494808e-01   3.0000000e-01
   8.5000000e-01   2.9837661e-01
   9.0000000e-01   2.8592686e-01
   9.5000000e-01   2.8377298e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/FBMP.dat <==
   1.7017337e-01   5.0000000e-02
   1.5000000e-01   7.0669068e-02
   1.0000000e-01   6.7018077e-02
   5.0000000e-02   9.3323475e-02


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/HTP.dat <==
   5.0000000e-02   1.9639655e-01
   1.0000000e-01   1.8969532e-01
   1.2178017e-01   2.0000000e-01
   1.5000000e-01   2.1774396e-01
   2.0000000e-01   2.3385782e-01
   2.5000000e-01   2.4981592e-01
   2.5166262e-01   2.5000000e-01
   3.0000000e-01   2.5400318e-01
   3.5000000e-01   2.7353371e-01
   4.0000000e-01   2.8307239e-01
   4.5000000e-01   2.9480183e-01
   5.0000000e-01   2.9544285e-01
   5.5000000e-01   2.9442004e-01
   6.0000000e-01   2.8470324e-01
   6.5000000e-01   2.7317320e-01
   7.0000000e-01   2.6043707e-01
   7.3829569e-01   2.5000000e-01
   7.5000000e-01   2.4619652e-01
   8.0000000e-01   2.3434885e-01
   8.5000000e-01   2.2766229e-01
   9.0000000e-01   2.0819902e-01
   9.5000000e-01   2.0833659e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/IHTM.dat <==
   5.0000000e-02   1.9072282e-01
   1.0000000e-01   1.7085180e-01
   1.5000000e-01   1.8070660e-01
   2.0000000e-01   1.8726891e-01
   2.3487305e-01   2.0000000e-01
   2.5000000e-01   2.0659386e-01
   3.0000000e-01   2.1258247e-01
   3.5000000e-01   2.2820609e-01
   4.0000000e-01   2.4313056e-01
   4.2753623e-01   2.5000000e-01
   4.5000000e-01   2.5403239e-01
   5.0000000e-01   2.5908978e-01
   5.5000000e-01   2.6125769e-01
   6.0000000e-01   2.6518176e-01
   6.5000000e-01   2.5998500e-01
   7.0000000e-01   2.5147099e-01
   7.0631752e-01   2.5000000e-01
   7.5000000e-01   2.3564952e-01
   8.0000000e-01   2.2714901e-01
   8.5000000e-01   2.2084415e-01
   9.0000000e-01   2.0111905e-01
   9.5000000e-01   2.0258710e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/MP.dat <==
   5.0000000e-02   1.6665665e-01
   7.7255615e-02   1.5000000e-01
   1.0000000e-01   1.3286092e-01
   1.5000000e-01   1.2817799e-01
   2.0000000e-01   1.1378107e-01
   2.5000000e-01   1.1429588e-01
   3.0000000e-01   1.1451280e-01
   3.5000000e-01   1.1287608e-01
   4.0000000e-01   1.0393343e-01
   4.5000000e-01   1.0255120e-01
   5.0000000e-01   1.0050788e-01
   5.0345162e-01   1.0000000e-01
   5.5000000e-01   8.9862400e-02
   6.0000000e-01   9.0862208e-02
   6.5000000e-01   8.8927604e-02
   7.0000000e-01   8.4909719e-02
   7.5000000e-01   7.9453817e-02
   8.0000000e-01   7.7441182e-02
   8.5000000e-01   7.6815532e-02
   9.0000000e-01   6.9035887e-02
   9.5000000e-01   6.6950483e-02


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/OMP.dat <==
   5.0000000e-02   1.8335826e-01
   1.0000000e-01   1.7522829e-01
   1.4332091e-01   2.0000000e-01
   1.5000000e-01   2.0477696e-01
   2.0000000e-01   2.1784722e-01
   2.5000000e-01   2.4552673e-01
   2.9086885e-01   2.5000000e-01
   3.0000000e-01   2.5092299e-01
   3.5000000e-01   2.6971233e-01
   4.0000000e-01   2.8167231e-01
   4.5000000e-01   2.9587328e-01
   5.0000000e-01   2.8790817e-01
   5.5000000e-01   2.8861839e-01
   6.0000000e-01   2.8135528e-01
   6.5000000e-01   2.7361451e-01
   7.0000000e-01   2.6479816e-01
   7.5000000e-01   2.5326215e-01
   7.6247844e-01   2.5000000e-01
   8.0000000e-01   2.4033767e-01
   8.5000000e-01   2.3064805e-01
   9.0000000e-01   2.1543004e-01
   9.5000000e-01   2.1168293e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/SBR.dat <==
   7.4950324e-01   5.0000000e-02
   7.0000000e-01   5.9247333e-02
   6.5000000e-01   6.1764732e-02
   6.0000000e-01   7.1708431e-02
   5.5000000e-01   7.2677182e-02
   5.0000000e-01   8.6489906e-02
   4.5000000e-01   9.5967573e-02
   4.2913399e-01   1.0000000e-01
   4.0000000e-01   1.1110947e-01
   3.5000000e-01   1.3793641e-01
   3.2550829e-01   1.5000000e-01
   3.0000000e-01   1.6964973e-01
   2.6342734e-01   2.0000000e-01
   2.5000000e-01   2.0620370e-01
   2.0901856e-01   2.0000000e-01
   2.0000000e-01   1.9888001e-01
   1.8360334e-01   2.0000000e-01
   1.5000000e-01   2.0150023e-01
   1.4749961e-01   2.0000000e-01
   1.0000000e-01   1.8011262e-01
   5.0000000e-02   1.9418206e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/SOBAP.dat <==
   5.0000000e-02   1.9547609e-01
   1.0000000e-01   1.9388371e-01
   1.0942805e-01   2.0000000e-01
   1.5000000e-01   2.3637419e-01
   1.7326327e-01   2.5000000e-01
   2.0000000e-01   2.6435115e-01
   2.5000000e-01   2.7937444e-01
   2.9802906e-01   3.0000000e-01
   3.0000000e-01   3.0139584e-01
   3.5000000e-01   3.2623914e-01
   3.9409709e-01   3.5000000e-01
   4.0000000e-01   3.5264003e-01
   4.5000000e-01   3.6192313e-01
   5.0000000e-01   3.7450718e-01
   5.5000000e-01   3.9779957e-01
   6.0000000e-01   3.9793263e-01
   6.5000000e-01   3.9063904e-01
   7.0000000e-01   3.7046926e-01
   7.5000000e-01   3.5032549e-01
   7.5133268e-01   3.5000000e-01
   8.0000000e-01   3.3855836e-01
   8.5000000e-01   3.1984834e-01
   9.0000000e-01   3.0096429e-01
   9.3079928e-01   3.0000000e-01
   9.5000000e-01   2.9951647e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/SP.dat <==
   5.0000000e-02   2.0483623e-01
   5.9895119e-02   2.0000000e-01
   1.0000000e-01   1.9019059e-01
   1.2846304e-01   2.0000000e-01
   1.5000000e-01   2.1164412e-01
   2.0000000e-01   2.2563142e-01
   2.5000000e-01   2.4373015e-01
   2.8449096e-01   2.5000000e-01
   3.0000000e-01   2.5225152e-01
   3.5000000e-01   2.6746373e-01
   4.0000000e-01   2.7652732e-01
   4.5000000e-01   2.7903959e-01
   5.0000000e-01   2.6900894e-01
   5.4798148e-01   2.5000000e-01
   5.5000000e-01   2.4915646e-01
   6.0000000e-01   2.4265392e-01
   6.5000000e-01   2.3152947e-01
   7.0000000e-01   2.2453362e-01
   7.5000000e-01   2.0178519e-01
   8.0000000e-01   2.0286094e-01
   8.1602571e-01   2.0000000e-01
   8.5000000e-01   1.9391779e-01
   9.0000000e-01   1.8277307e-01
   9.5000000e-01   1.7826873e-01


==> Data_Simu_4/Pe_cw_dat/CT_Pe_cw-2/StOMP.dat <==
   5.0000000e-02   0
   1.0000000e-01   0
   1.5000000e-01   0
   2.0000000e-01   0
   2.5000000e-01   0
   3.0000000e-01   0
   3.5000000e-01   0
   4.0000000e-01   0
   4.5000000e-01   0
   4.8991710e-01   0
   5.0000000e-01   0
   5.5000000e-01   0
   6.0000000e-01   0
   6.5000000e-01   0
   7.0000000e-01   0
   7.5000000e-01   0
   8.0000000e-01   0
   8.5000000e-01   0
   9.0000000e-01   0
   9.5000000e-01   0


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.05.dat <==
   1.0000000e+00   1.6367187e-03   1.6263021e-03   1.4677083e-02   2.2135417e-04   1.5104167e-04   1.5104167e-04   1.6406250e-04   2.2135417e-04   2.3567708e-04   2.2135417e-04   1.8788281e-01   1.5364583e-04   6.8450521e-03   5.0911458e-04
   2.0000000e+00   6.8229167e-03   4.8684896e-03   1.8140625e-02   1.8984375e-03   3.7473958e-03   3.4479167e-03   2.9933594e-02   2.1406250e-03   3.7005208e-03   3.3750000e-03   1.7993750e-01   3.0963542e-03   1.0601562e-02   3.5442708e-03
   2.0000000e+00   6.8229167e-03   4.8684896e-03   1.8140625e-02   1.8984375e-03   3.7473958e-03   3.4479167e-03   2.9933594e-02   2.1406250e-03   3.7005208e-03   3.3750000e-03   1.7993750e-01   3.0963542e-03   1.0601562e-02   3.5442708e-03
   3.0000000e+00   2.1496094e-02   1.4320312e-02   2.1164063e-02   9.2942708e-03   1.5992187e-02   1.2562500e-02   5.4679687e-02   8.0651042e-03   1.2541667e-02   1.0880208e-02   1.7722917e-01   1.1236979e-02   2.0292969e-02   1.1463542e-02
   4.0000000e+00   3.6178385e-02   2.6842448e-02   2.4996094e-02   1.9807292e-02   2.9877604e-02   2.4639323e-02   7.7406250e-02   1.8083333e-02   2.1580729e-02   2.0630208e-02   1.8133724e-01   2.2936198e-02   4.8214844e-02   2.3234375e-02
   4.0000000e+00   3.6178385e-02   2.6842448e-02   2.4996094e-02   1.9807292e-02   2.9877604e-02   2.4639323e-02   7.7406250e-02   1.8083333e-02   2.1580729e-02   2.0630208e-02   1.8133724e-01   2.2936198e-02   4.8214844e-02   2.3234375e-02
   5.0000000e+00   4.6888021e-02   3.7751302e-02   2.9149740e-02   2.9161458e-02   4.0664063e-02   3.5480469e-02   9.0584635e-02   2.8036458e-02   2.9554688e-02   2.9442708e-02   1.7939583e-01   3.3527344e-02   8.2197917e-02   3.4500000e-02
   6.0000000e+00   5.4218750e-02   4.5666667e-02   3.2764323e-02   3.7963542e-02   4.7989583e-02   4.3255208e-02   8.3019531e-02   3.7093750e-02   3.7036458e-02   3.7653646e-02   1.8235417e-01   4.1833333e-02   1.0661328e-01   4.2704427e-02
   6.0000000e+00   5.4218750e-02   4.5666667e-02   3.2764323e-02   3.7963542e-02   4.7989583e-02   4.3255208e-02   8.3019531e-02   3.7093750e-02   3.7036458e-02   3.7653646e-02   1.8235417e-01   4.1833333e-02   1.0661328e-01   4.2704427e-02
   7.0000000e+00   6.0800781e-02   5.1998698e-02   3.7294271e-02   4.8322917e-02   5.4723958e-02   4.9700521e-02   9.2809896e-02   4.5528646e-02   4.4445313e-02   4.5437500e-02   1.8368359e-01   4.8476563e-02   9.8822917e-02   4.9615885e-02
   8.0000000e+00   6.5936198e-02   5.6937500e-02   4.0699219e-02   5.6335938e-02   5.9936198e-02   5.4875000e-02   9.6531250e-02   5.3101562e-02   5.1526042e-02   5.2864583e-02   1.8602474e-01   5.3673177e-02   7.4408854e-02   5.4972656e-02
   8.0000000e+00   6.5936198e-02   5.6937500e-02   4.0699219e-02   5.6335938e-02   5.9936198e-02   5.4875000e-02   9.6531250e-02   5.3101562e-02   5.1526042e-02   5.2864583e-02   1.8602474e-01   5.3673177e-02   7.4408854e-02   5.4972656e-02
   9.0000000e+00   7.0835938e-02   6.1848958e-02   4.4694010e-02   6.3898438e-02   6.5016927e-02   5.9841146e-02   1.0208854e-01   6.1158854e-02   5.9028646e-02   6.0281250e-02   1.8888021e-01   5.8540365e-02   6.5588542e-02   5.9765625e-02
   9.0000000e+00   7.0835938e-02   6.1848958e-02   4.4694010e-02   6.3898438e-02   6.5016927e-02   5.9841146e-02   1.0208854e-01   6.1158854e-02   5.9028646e-02   6.0281250e-02   1.8888021e-01   5.8540365e-02   6.5588542e-02   5.9765625e-02
   1.0000000e+01   7.5863281e-02   6.6289062e-02   4.8019531e-02   7.1341146e-02   6.9986979e-02   6.4421875e-02   1.0170703e-01   6.8190104e-02   6.6187500e-02   6.7382812e-02   1.9051172e-01   6.3046875e-02   6.8014323e-02   6.4298177e-02
   1.1000000e+01   8.0058594e-02   7.0648437e-02   5.2415365e-02   7.8533854e-02   7.4354167e-02   6.8813802e-02   1.0633594e-01   7.5861979e-02   7.3236979e-02   7.3682292e-02   1.9152083e-01   6.7593750e-02   7.2177083e-02   6.8752604e-02
   1.1000000e+01   8.0058594e-02   7.0648437e-02   5.2415365e-02   7.8533854e-02   7.4354167e-02   6.8813802e-02   1.0633594e-01   7.5861979e-02   7.3236979e-02   7.3682292e-02   1.9152083e-01   6.7593750e-02   7.2177083e-02   6.8752604e-02
   1.2000000e+01   8.4257813e-02   7.4566406e-02   5.6505208e-02   8.5820312e-02   7.8539062e-02   7.2710938e-02   1.1123828e-01   8.2763021e-02   7.9744792e-02   7.9755208e-02   1.9462500e-01   7.1506510e-02   7.6160156e-02   7.2634115e-02
   1.3000000e+01   8.8520833e-02   7.8580729e-02   5.9770833e-02   9.0971354e-02   8.2789063e-02   7.6835938e-02   1.1504818e-01   9.0174479e-02   8.6513021e-02   8.5111979e-02   1.9690885e-01   7.5709635e-02   8.0268229e-02   7.6721354e-02


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.1.dat <==
   2.0000000e+00   2.8476562e-03   1.9166667e-03   3.6666667e-02   4.8177083e-04   4.6875000e-04   4.0364583e-04   3.7109375e-04   5.0520833e-04   6.6406250e-04   6.6145833e-04   4.1850521e-01   3.5807292e-04   9.5598958e-03   1.3919271e-03
   3.0000000e+00   5.4244792e-03   2.3528646e-03   4.0957031e-02   1.0859375e-03   1.5625000e-03   1.0091146e-03   1.0039063e-03   1.1015625e-03   2.2421875e-03   1.3697917e-03   4.0867318e-01   9.4661458e-04   1.0911458e-02   2.2018229e-03
   4.0000000e+00   1.3757812e-02   5.2838542e-03   4.4609375e-02   2.9661458e-03   6.5091146e-03   3.9205729e-03   3.0690104e-03   2.7578125e-03   5.9088542e-03   3.6145833e-03   4.0497917e-01   2.6718750e-03   1.1013021e-02   4.7356771e-03
   6.0000000e+00   4.5509115e-02   1.8708333e-02   4.9936198e-02   1.3453125e-02   3.1651042e-02   1.6761719e-02   1.5128906e-02   1.0791667e-02   2.0864583e-02   1.3023437e-02   4.0954687e-01   1.2019531e-02   1.8540365e-02   1.6382812e-02
   7.0000000e+00   6.2513021e-02   3.0949219e-02   5.3239583e-02   2.4315104e-02   4.7725260e-02   2.8385417e-02   2.7604167e-02   1.9518229e-02   3.0914062e-02   2.3041667e-02   4.1376823e-01   2.1605469e-02   3.3402344e-02   2.8195312e-02
   8.0000000e+00   7.6889323e-02   4.4876302e-02   5.5704427e-02   3.3731771e-02   6.2147135e-02   4.1768229e-02   4.1916667e-02   2.8216146e-02   3.8953125e-02   3.2380208e-02   4.1613672e-01   3.2915365e-02   6.0080729e-02   4.0501302e-02
   9.0000000e+00   9.0282552e-02   5.9079427e-02   5.8822917e-02   4.4197917e-02   7.5285156e-02   5.5583333e-02   5.7576823e-02   3.8473958e-02   4.6822917e-02   4.2796875e-02   4.1822656e-01   4.6623698e-02   8.8880208e-02   5.4933594e-02
   1.1000000e+01   1.0737760e-01   7.8983073e-02   6.5450521e-02   6.2072917e-02   9.2300781e-02   7.5414063e-02   8.1371094e-02   5.8830729e-02   6.1161458e-02   6.0864583e-02   4.2038151e-01   6.8529948e-02   1.4882031e-01   7.6571615e-02
   1.2000000e+01   1.1418620e-01   8.6019531e-02   6.8872396e-02   7.1242187e-02   9.9302083e-02   8.2559896e-02   8.9467448e-02   6.7041667e-02   6.8010417e-02   6.8781250e-02   4.2080208e-01   7.6635417e-02   1.7056510e-01   8.4968750e-02
   1.3000000e+01   1.2027344e-01   9.2321615e-02   7.2851562e-02   8.3838542e-02   1.0558724e-01   8.9035156e-02   9.7123698e-02   7.6041667e-02   7.5453125e-02   7.7005208e-02   4.2158854e-01   8.4378906e-02   1.8819271e-01   9.2083333e-02
   1.5000000e+01   1.3056120e-01   1.0282812e-01   7.9855469e-02   9.9065104e-02   1.1631120e-01   9.9813802e-02   1.0954818e-01   9.0518229e-02   8.8190104e-02   9.1604167e-02   4.2223437e-01   9.5601563e-02   1.8311849e-01   1.0336068e-01
   1.6000000e+01   1.3529557e-01   1.0765104e-01   8.2979167e-02   1.0634896e-01   1.2109635e-01   1.0476302e-01   1.1471224e-01   9.8492187e-02   9.5221354e-02   9.8682292e-02   4.2354036e-01   1.0048958e-01   1.5680990e-01   1.0763542e-01
   1.7000000e+01   1.4046875e-01   1.1234115e-01   8.7147135e-02   1.1346354e-01   1.2661328e-01   1.0947526e-01   1.2011719e-01   1.0537240e-01   1.0178385e-01   1.0588021e-01   4.2497526e-01   1.0514193e-01   1.3570052e-01   1.1254557e-01
   1.8000000e+01   1.4450781e-01   1.1656380e-01   9.0618490e-02   1.2075260e-01   1.3072135e-01   1.1377474e-01   1.2479036e-01   1.1269271e-01   1.0865885e-01   1.1248177e-01   4.2548047e-01   1.0954688e-01   1.2611979e-01   1.1663281e-01
   2.0000000e+01   1.5260677e-01   1.2452344e-01   9.8496094e-02   1.3452604e-01   1.3935156e-01   1.2188542e-01   1.3348698e-01   1.2591667e-01   1.2133073e-01   1.2550781e-01   4.2585417e-01   1.1782682e-01   1.2805990e-01   1.2483203e-01
   2.1000000e+01   1.5763932e-01   1.2863281e-01   1.0181380e-01   1.4087240e-01   1.4414714e-01   1.2616667e-01   1.3793099e-01   1.3251562e-01   1.2718750e-01   1.3126302e-01   4.2737240e-01   1.2215625e-01   1.3214714e-01   1.2895573e-01
   2.2000000e+01   1.6174609e-01   1.3286458e-01   1.0554297e-01   1.4756510e-01   1.4862500e-01   1.3041797e-01   1.4307813e-01   1.3872396e-01   1.3369010e-01   1.3735677e-01   4.2746615e-01   1.2630078e-01   1.3622005e-01   1.3326693e-01
   2.4000000e+01   1.6999870e-01   1.4083854e-01   1.1277995e-01   1.6093490e-01   1.5695443e-01   1.3853516e-01   1.5124219e-01   1.5171354e-01   1.4610156e-01   1.4776563e-01   4.2982552e-01   1.3440495e-01   1.4404818e-01   1.4099609e-01
   2.5000000e+01   1.7370833e-01   1.4462240e-01   1.1623698e-01   1.6767969e-01   1.6068099e-01   1.4230078e-01   1.5509766e-01   1.5807552e-01   1.5193750e-01   1.5223958e-01   4.2823307e-01   1.3807031e-01   1.4803255e-01   1.4506380e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.15.dat <==
   2.0000000e+00   2.8203125e-03   2.1067708e-03   3.5727865e-02   4.1927083e-04   3.0468750e-04   3.0598958e-04   3.0208333e-04   4.1406250e-04   4.8177083e-04   4.4270833e-04   4.7456641e-01   3.0598958e-04   9.0598958e-03   1.5442708e-03
   4.0000000e+00   4.9817708e-03   1.9309896e-03   4.3421875e-02   1.0208333e-03   7.7994792e-04   6.6406250e-04   6.0286458e-04   9.2447917e-04   1.2890625e-03   1.0130208e-03   4.6352734e-01   6.3151042e-04   1.1503906e-02   2.8125000e-03
   6.0000000e+00   1.7153646e-02   2.7812500e-03   4.9657552e-02   2.4348958e-03   6.1054687e-03   1.6744792e-03   1.3750000e-03   2.0338542e-03   4.8645833e-03   2.3203125e-03   4.5961979e-01   1.2044271e-03   1.1980469e-02   4.4270833e-03
   8.0000000e+00   4.8927083e-02   9.0794271e-03   5.6156250e-02   7.9895833e-03   2.7416667e-02   7.5182292e-03   5.2500000e-03   5.7760417e-03   1.5726562e-02   7.1015625e-03   4.5900651e-01   4.5312500e-03   1.3221354e-02   9.7434896e-03
   1.0000000e+01   8.7078125e-02   2.4949219e-02   6.0812500e-02   2.0945313e-02   5.9928385e-02   2.2441406e-02   1.6161458e-02   1.4940104e-02   3.3291667e-02   1.8630208e-02   4.6489453e-01   1.3451823e-02   1.8528646e-02   2.3165365e-02
   1.2000000e+01   1.1906380e-01   4.9544271e-02   6.6343750e-02   4.1567708e-02   9.0864583e-02   4.5674479e-02   3.8078125e-02   3.0734375e-02   5.2375000e-02   3.8367187e-02   4.6797656e-01   3.1203125e-02   4.1540365e-02   4.5023437e-02
   1.4000000e+01   1.4430599e-01   8.1739583e-02   7.1781250e-02   6.2458333e-02   1.1622005e-01   7.7031250e-02   6.7802083e-02   5.1692708e-02   6.8135417e-02   5.9437500e-02   4.6978646e-01   5.7717448e-02   9.9628906e-02   7.7342448e-02
   1.6000000e+01   1.6216016e-01   1.0465755e-01   7.9545573e-02   8.1791667e-02   1.3400260e-01   9.9742187e-02   9.2773438e-02   7.3445312e-02   8.2070313e-02   7.8981771e-02   4.7260417e-01   8.4007813e-02   1.6503125e-01   1.0369531e-01
   1.8000000e+01   1.7683333e-01   1.2277214e-01   8.6881510e-02   1.0115365e-01   1.4902734e-01   1.1805599e-01   1.1247135e-01   9.1552083e-02   9.5500000e-02   9.5156250e-02   4.7274479e-01   1.0587630e-01   2.1481901e-01   1.2404818e-01
   2.0000000e+01   1.8694010e-01   1.3420052e-01   9.4302083e-02   1.2458333e-01   1.5974089e-01   1.2981120e-01   1.2610026e-01   1.0759896e-01   1.0818490e-01   1.0990365e-01   4.7244271e-01   1.2066797e-01   2.4216016e-01   1.3622917e-01
   2.2000000e+01   1.9806250e-01   1.4513542e-01   1.0142318e-01   1.3816667e-01   1.7080208e-01   1.4104818e-01   1.3770313e-01   1.2341406e-01   1.2055990e-01   1.2489583e-01   4.7405859e-01   1.3264063e-01   2.5680599e-01   1.4779297e-01
   2.4000000e+01   2.0739062e-01   1.5477344e-01   1.0880469e-01   1.5156510e-01   1.8111068e-01   1.5094271e-01   1.4766536e-01   1.3749479e-01   1.3354948e-01   1.3841927e-01   4.7394141e-01   1.4246745e-01   2.4548958e-01   1.5772526e-01
   2.5000000e+01   2.1121354e-01   1.5844792e-01   1.1189844e-01   1.5832812e-01   1.8519401e-01   1.5469922e-01   1.5161849e-01   1.4379948e-01   1.3926302e-01   1.4513021e-01   4.7409766e-01   1.4679427e-01   2.2250521e-01   1.6127995e-01
   2.7000000e+01   2.1855990e-01   1.6631771e-01   1.1969010e-01   1.7150260e-01   1.9344922e-01   1.6286979e-01   1.5978646e-01   1.5662760e-01   1.5100521e-01   1.5776562e-01   4.7537240e-01   1.5496094e-01   1.8880729e-01   1.6960156e-01
   2.9000000e+01   2.2786719e-01   1.7501693e-01   1.2714583e-01   1.8441406e-01   2.0288411e-01   1.7183724e-01   1.6790625e-01   1.6861979e-01   1.6310938e-01   1.7013542e-01   4.7453646e-01   1.6292057e-01   1.8227604e-01   1.7774349e-01
   3.1000000e+01   2.3456250e-01   1.8233594e-01   1.3410156e-01   1.9653906e-01   2.1024349e-01   1.7918099e-01   1.7586458e-01   1.8129427e-01   1.7463281e-01   1.8227604e-01   4.7408073e-01   1.7141667e-01   1.8780599e-01   1.8536458e-01
   3.3000000e+01   2.4055411e-01   1.8951693e-01   1.4188411e-01   2.0925260e-01   2.1754948e-01   1.8659635e-01   1.8387008e-01   1.9307552e-01   1.8573206e-01   1.9302373e-01   4.7554687e-01   1.7895255e-01   1.9491464e-01   1.9260547e-01
   3.5000000e+01   2.4806162e-01   1.9646875e-01   1.4866536e-01   2.2159896e-01   2.2489453e-01   1.9379036e-01   1.9088443e-01   2.0417188e-01   1.9691038e-01   2.0246167e-01   4.7420106e-01   1.8662736e-01   2.0175708e-01   1.9963802e-01
   3.7000000e+01   2.5402138e-01   2.0390495e-01   1.5658854e-01   2.3374219e-01   2.3136979e-01   2.0125260e-01   1.9782621e-01   2.1572396e-01   2.0781798e-01   2.1092105e-01   4.7457374e-01   1.9397341e-01   2.0887473e-01   2.0671354e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.2.dat <==
   3.0000000e+00   3.5169271e-03   2.2513021e-03   3.6942708e-02   6.6145833e-04   4.4921875e-04   4.5182292e-04   4.5182292e-04   6.1197917e-04   6.7187500e-04   6.3802083e-04   5.2305339e-01   4.6223958e-04   1.1571615e-02   2.3632812e-03
   6.0000000e+00   7.8203125e-03   2.0247396e-03   4.4958333e-02   1.4348958e-03   1.2669271e-03   8.8671875e-04   8.9322917e-04   1.2265625e-03   1.5651042e-03   1.2500000e-03   5.1151302e-01   8.4375000e-04   1.2363281e-02   4.2773438e-03
   8.0000000e+00   1.9082031e-02   2.6484375e-03   5.1135417e-02   2.4583333e-03   4.7226563e-03   1.6210938e-03   1.4179687e-03   1.9765625e-03   3.6562500e-03   2.1979167e-03   5.0777214e-01   1.3776042e-03   1.2710938e-02   5.7500000e-03
   1.1000000e+01   6.3299479e-02   7.4908854e-03   5.7895833e-02   6.4375000e-03   2.9933594e-02   6.1614583e-03   3.5729167e-03   4.5833333e-03   1.4101562e-02   5.6484375e-03   5.0426432e-01   2.7408854e-03   1.3854167e-02   1.0127604e-02
   1.3000000e+01   1.0708073e-01   1.6828125e-02   6.2950521e-02   1.5200521e-02   6.5726563e-02   1.4453125e-02   9.2148437e-03   9.7291667e-03   3.0270833e-02   1.3130208e-02   5.0417318e-01   7.1119792e-03   1.5404948e-02   1.7891927e-02
   1.6000000e+01   1.6298438e-01   4.9111979e-02   7.0852865e-02   4.1453125e-02   1.1776823e-01   4.4289063e-02   3.1632812e-02   2.6221354e-02   6.0263021e-02   3.8286458e-02   5.0859635e-01   2.3316406e-02   2.6309896e-02   4.5256510e-02
   1.8000000e+01   1.8982161e-01   7.6763021e-02   7.7928385e-02   6.4765625e-02   1.4370703e-01   7.0989583e-02   5.5240885e-02   4.5052083e-02   7.7192708e-02   5.8906250e-02   5.1050000e-01   4.1847656e-02   5.2729167e-02   7.2096354e-02
   2.1000000e+01   2.1758984e-01   1.2230990e-01   8.7923177e-02   9.6661458e-02   1.7173828e-01   1.1573568e-01   1.0097266e-01   7.8281250e-02   9.9307292e-02   9.0994792e-02   5.1080208e-01   8.4204427e-02   1.4716536e-01   1.2117057e-01
   2.4000000e+01   2.3830078e-01   1.5308594e-01   1.0001823e-01   1.2648958e-01   1.9361458e-01   1.4687891e-01   1.3705990e-01   1.0981771e-01   1.1866146e-01   1.1670052e-01   5.0833594e-01   1.2395052e-01   2.3300260e-01   1.5633464e-01
   2.6000000e+01   2.5045052e-01   1.6692448e-01   1.0733464e-01   1.5540104e-01   2.0582422e-01   1.6120182e-01   1.5352214e-01   1.2713281e-01   1.3111979e-01   1.3183073e-01   5.0956510e-01   1.4337240e-01   2.7060417e-01   1.7165495e-01
   2.9000000e+01   2.6427474e-01   1.8308203e-01   1.1826562e-01   1.7431250e-01   2.2136849e-01   1.7794401e-01   1.7081901e-01   1.4987760e-01   1.4877083e-01   1.5305208e-01   5.0837370e-01   1.6325911e-01   2.9917839e-01   1.8784245e-01
   3.1000000e+01   2.7190885e-01   1.9148568e-01   1.2642839e-01   1.8669531e-01   2.3076562e-01   1.8660156e-01   1.7992188e-01   1.6194271e-01   1.5997656e-01   1.6576823e-01   5.0803255e-01   1.7317057e-01   3.0597396e-01   1.9722917e-01
   3.4000000e+01   2.8332943e-01   2.0378385e-01   1.3748437e-01   2.0539323e-01   2.4268750e-01   1.9951302e-01   1.9351042e-01   1.8176042e-01   1.7740365e-01   1.8543490e-01   5.0771354e-01   1.8667318e-01   2.8472786e-01   2.0969531e-01
   3.6000000e+01   2.9139952e-01   2.1236849e-01   1.4513542e-01   2.1760156e-01   2.5168750e-01   2.0805339e-01   2.0156519e-01   1.9433594e-01   1.8823276e-01   1.9785560e-01   5.0591595e-01   1.9576105e-01   2.5080145e-01   2.1750911e-01
   3.9000000e+01   2.9995833e-01   2.2263802e-01   1.5650781e-01   2.3491406e-01   2.6218359e-01   2.1888802e-01   2.1241536e-01   2.1082292e-01   2.0368490e-01   2.1461979e-01   5.0513151e-01   2.0666016e-01   2.3371224e-01   2.2836849e-01
   4.1000000e+01   3.0625781e-01   2.2984766e-01   1.6434505e-01   2.4738021e-01   2.6901953e-01   2.2631901e-01   2.2041927e-01   2.2281771e-01   2.1474219e-01   2.2666406e-01   5.0405208e-01   2.1414323e-01   2.3700911e-01   2.3533333e-01
   4.4000000e+01   3.1512630e-01   2.4007682e-01   1.7564062e-01   2.6429427e-01   2.7916797e-01   2.3663151e-01   2.3123568e-01   2.3791146e-01   2.3014583e-01   2.4218750e-01   5.0302474e-01   2.2524479e-01   2.4741797e-01   2.4634505e-01
   4.7000000e+01   3.2315943e-01   2.5041797e-01   1.8606641e-01   2.8072656e-01   2.8852083e-01   2.4741146e-01   2.4082760e-01   2.5361719e-01   2.4454449e-01   2.5448093e-01   5.0081833e-01   2.3502383e-01   2.5695975e-01   2.5574349e-01
   4.9000000e+01   3.2791797e-01   2.5717708e-01   1.9438411e-01   2.9264323e-01   2.9432422e-01   2.5400911e-01   2.4772266e-01   2.6452865e-01   2.5497917e-01   2.6315885e-01   5.0258594e-01   2.4216406e-01   2.6314323e-01   2.6238281e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.25.dat <==
   4.0000000e+00   3.9843750e-03   2.2747396e-03   3.7178385e-02   8.2552083e-04   5.5208333e-04   5.4036458e-04   5.5598958e-04   7.2395833e-04   7.9947917e-04   7.4739583e-04   5.6793229e-01   5.5208333e-04   1.2000000e-02   3.2213542e-03
   7.0000000e+00   7.3841146e-03   2.1315104e-03   4.4830729e-02   1.7708333e-03   1.1510417e-03   1.0312500e-03   1.0559896e-03   1.5234375e-03   1.6875000e-03   1.5677083e-03   5.5597786e-01   1.0455729e-03   1.2875000e-02   5.3359375e-03
   1.0000000e+01   2.1326823e-02   2.4674479e-03   5.1122396e-02   2.8593750e-03   4.0872396e-03   1.6601562e-03   1.5351563e-03   2.3072917e-03   3.2578125e-03   2.4557292e-03   5.4790495e-01   1.6132812e-03   1.3626302e-02   7.3658854e-03
   1.3000000e+01   6.2345052e-02   3.7408854e-03   5.7118490e-02   4.5130208e-03   2.2419271e-02   2.7773437e-03   2.5384004e-03   3.3567708e-03   8.6149364e-03   4.2981992e-03   5.4099974e-01   2.2497352e-03   1.4308792e-02   9.4401042e-03
   1.6000000e+01   1.3014323e-01   1.1014323e-02   6.3924479e-02   1.1208333e-02   7.2713542e-02   8.8072917e-03   6.5794271e-03   7.1979167e-03   2.6682292e-02   1.0031250e-02   5.3597526e-01   4.4934896e-03   1.5442708e-02   1.5019531e-02
   2.0000000e+01   2.0702214e-01   4.4735677e-02   7.3350260e-02   3.8661458e-02   1.4208203e-01   3.9130208e-02   2.7165365e-02   2.2447917e-02   6.4869792e-02   3.6848958e-02   5.3707292e-01   1.7536458e-02   2.3385417e-02   4.0980469e-02
   2.3000000e+01   2.4544922e-01   8.7078125e-02   8.3826823e-02   7.4802083e-02   1.8070052e-01   7.9640625e-02   6.3968750e-02   4.7789062e-02   9.2546875e-02   7.0286458e-02   5.3792057e-01   4.1954427e-02   5.0033854e-02   8.3484375e-02
   2.6000000e+01   2.7048958e-01   1.3387500e-01   9.6175781e-02   1.0759375e-01   2.0566667e-01   1.2553646e-01   1.0654427e-01   8.2057292e-02   1.1332552e-01   1.0035677e-01   5.3738932e-01   7.9242188e-02   1.1455339e-01   1.3056510e-01
   2.9000000e+01   2.9091927e-01   1.7097526e-01   1.0956380e-01   1.4083073e-01   2.2783724e-01   1.6299349e-01   1.4962760e-01   1.1546875e-01   1.3344271e-01   1.2790365e-01   5.3735286e-01   1.2558073e-01   2.2273177e-01   1.7398568e-01
   3.2000000e+01   3.0707031e-01   1.9462630e-01   1.2081771e-01   1.8470833e-01   2.4599870e-01   1.8744531e-01   1.7519922e-01   1.4346875e-01   1.5178125e-01   1.5165104e-01   5.3435547e-01   1.5849870e-01   2.9120573e-01   2.0065885e-01
   3.6000000e+01   3.2435547e-01   2.1685677e-01   1.3625130e-01   2.0739583e-01   2.6511198e-01   2.1056510e-01   1.9898568e-01   1.7227344e-01   1.7335937e-01   1.7777865e-01   5.3184896e-01   1.8871094e-01   3.3188802e-01   2.2349219e-01
   3.9000000e+01   3.3568880e-01   2.2955729e-01   1.4866016e-01   2.2605729e-01   2.7859896e-01   2.2387500e-01   2.1433333e-01   1.9332552e-01   1.9090104e-01   1.9886198e-01   5.2960026e-01   2.0585938e-01   3.4467188e-01   2.3692969e-01
   4.2000000e+01   3.4420182e-01   2.4067448e-01   1.5973307e-01   2.4433594e-01   2.8837370e-01   2.3556771e-01   2.2658984e-01   2.1058333e-01   2.0582031e-01   2.1638802e-01   5.2751172e-01   2.1862891e-01   3.4013411e-01   2.4871875e-01
   4.5000000e+01   3.5393880e-01   2.5192839e-01   1.7174349e-01   2.6085938e-01   3.0035547e-01   2.4693880e-01   2.3800651e-01   2.2818229e-01   2.2144531e-01   2.3446615e-01   5.2511979e-01   2.3102474e-01   3.0261849e-01   2.6015104e-01
   4.8000000e+01   3.6159375e-01   2.6243750e-01   1.8300521e-01   2.7748438e-01   3.1022005e-01   2.5809505e-01   2.4962630e-01   2.4343490e-01   2.3663281e-01   2.5040104e-01   5.2364583e-01   2.4207943e-01   2.7678646e-01   2.7049089e-01
   5.2000000e+01   3.7076693e-01   2.7494531e-01   1.9775130e-01   2.9829167e-01   3.2187240e-01   2.7109635e-01   2.6224219e-01   2.6323177e-01   2.5484635e-01   2.7153125e-01   5.2084635e-01   2.5548568e-01   2.8342448e-01   2.8282943e-01
   5.5000000e+01   3.7712891e-01   2.8491927e-01   2.0884115e-01   3.1422135e-01   3.3066406e-01   2.8128776e-01   2.7275911e-01   2.7787240e-01   2.6910156e-01   2.8524219e-01   5.1824740e-01   2.6488151e-01   2.9298828e-01   2.9245573e-01
   5.8000000e+01   3.8339974e-01   2.9427604e-01   2.2139063e-01   3.2956250e-01   3.3840885e-01   2.9087500e-01   2.8123958e-01   2.9268229e-01   2.8278646e-01   2.9808333e-01   5.1635286e-01   2.7499740e-01   3.0187630e-01   3.0134766e-01
   6.1000000e+01   3.8918229e-01   3.0253125e-01   2.3183724e-01   3.4513542e-01   3.4600391e-01   2.9939583e-01   2.9054948e-01   3.0451823e-01   2.9453125e-01   3.0586979e-01   5.1445312e-01   2.8373568e-01   3.0979297e-01   3.0965495e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.3.dat <==
   4.0000000e+00   3.9153646e-03   2.3867187e-03   3.5123698e-02   8.0208333e-04   5.4687500e-04   5.4947917e-04   5.5078125e-04   7.2916667e-04   7.9427083e-04   7.5520833e-04   6.1770182e-01   5.5989583e-04   1.1765625e-02   3.3411458e-03
   8.0000000e+00   7.3138021e-03   2.2695312e-03   4.3920573e-02   2.0729167e-03   1.2278646e-03   1.1875000e-03   1.2044271e-03   1.7552083e-03   1.8515625e-03   1.7760417e-03   6.0170182e-01   1.2187500e-03   1.3255208e-02   6.3242187e-03
   1.2000000e+01   2.1488281e-02   2.5546875e-03   5.0562500e-02   3.2786458e-03   3.1614583e-03   1.7968750e-03   1.8385417e-03   2.5781250e-03   3.1640625e-03   2.6510417e-03   5.8890885e-01   1.7591146e-03   1.4354167e-02   9.0338542e-03
   1.6000000e+01   7.8878906e-02   3.9596354e-03   5.6964844e-02   4.8411458e-03   2.5442708e-02   2.9856771e-03   2.5416667e-03   3.8072917e-03   7.2994792e-03   4.0937500e-03   5.7725391e-01   2.4361979e-03   1.5117187e-02   1.1699219e-02
   2.0000000e+01   1.6859766e-01   9.7864583e-03   6.4361979e-02   9.5000000e-03   8.8468750e-02   7.5403646e-03   5.0221354e-03   6.1796875e-03   2.5500000e-02   9.1328125e-03   5.6904818e-01   3.9231771e-03   1.6148438e-02   1.6341146e-02
   2.4000000e+01   2.4971875e-01   3.1510417e-02   7.2371094e-02   2.9677083e-02   1.6081380e-01   2.5787760e-02   1.7308594e-02   1.4947917e-02   6.0630208e-02   2.8356771e-02   5.6515104e-01   9.7721354e-03   1.9786458e-02   3.3690104e-02
   2.7000000e+01   2.8719271e-01   6.5177083e-02   8.3179688e-02   5.9445312e-02   1.9794141e-01   5.6432292e-02   4.0147135e-02   3.2138021e-02   9.1815104e-02   5.8252604e-02   5.6471745e-01   2.2313802e-02   3.0585938e-02   6.1904948e-02
   3.1000000e+01   3.2645443e-01   1.3392839e-01   1.0025521e-01   1.0844271e-01   2.3850651e-01   1.2345443e-01   9.6272135e-02   7.2200521e-02   1.2414323e-01   1.0327604e-01   5.6369141e-01   6.1917969e-02   8.0162760e-02   1.2745313e-01
   3.5000000e+01   3.5161589e-01   1.8911849e-01   1.1927344e-01   1.5721875e-01   2.6629297e-01   1.7905990e-01   1.5961979e-01   1.2112760e-01   1.5023958e-01   1.4187760e-01   5.6071615e-01   1.2319922e-01   1.9052865e-01   1.9232422e-01
   3.9000000e+01   3.6819141e-01   2.2266276e-01   1.3621224e-01   2.1632031e-01   2.8660026e-01   2.1398568e-01   1.9807031e-01   1.5967969e-01   1.7270573e-01   1.7081771e-01   5.5691146e-01   1.7564583e-01   3.0601302e-01   2.3101302e-01
   4.3000000e+01   3.8301042e-01   2.4537500e-01   1.5307682e-01   2.3905469e-01   3.0505990e-01   2.3789062e-01   2.2412109e-01   1.9050260e-01   1.9464583e-01   1.9853646e-01   5.5380599e-01   2.1028385e-01   3.5539974e-01   2.5625391e-01
   4.7000000e+01   3.9379818e-01   2.6235807e-01   1.6849479e-01   2.6136198e-01   3.2018750e-01   2.5574479e-01   2.4283333e-01   2.1531510e-01   2.1447917e-01   2.2276823e-01   5.4826693e-01   2.3250260e-01   3.7444401e-01   2.7276302e-01
   5.0000000e+01   4.0137370e-01   2.7421615e-01   1.8103125e-01   2.7827865e-01   3.3120964e-01   2.6761589e-01   2.5565234e-01   2.3333854e-01   2.3093750e-01   2.4241667e-01   5.4452214e-01   2.4634245e-01   3.8497005e-01   2.8374870e-01
   5.4000000e+01   4.0957682e-01   2.8672135e-01   1.9697786e-01   2.9897135e-01   3.4255208e-01   2.8119271e-01   2.6979167e-01   2.5393490e-01   2.4823698e-01   2.6383073e-01   5.4074089e-01   2.6059505e-01   3.5804036e-01   2.9697266e-01
   5.8000000e+01   4.1684375e-01   3.0046094e-01   2.1194531e-01   3.1881771e-01   3.5391276e-01   2.9553255e-01   2.8290495e-01   2.7359635e-01   2.6610937e-01   2.8496875e-01   5.3605599e-01   2.7454167e-01   3.2029948e-01   3.0903646e-01
   6.2000000e+01   4.2305078e-01   3.1241927e-01   2.2710938e-01   3.3798177e-01   3.6437500e-01   3.0782422e-01   2.9578125e-01   2.9131250e-01   2.8382031e-01   3.0509635e-01   5.3182682e-01   2.8748568e-01   3.2199740e-01   3.2149349e-01
   6.6000000e+01   4.2867578e-01   3.2371354e-01   2.4294661e-01   3.5648177e-01   3.7311198e-01   3.1984505e-01   3.0825651e-01   3.0898177e-01   2.9957292e-01   3.2167708e-01   5.2727995e-01   2.9918229e-01   3.3222786e-01   3.3264844e-01
   7.0000000e+01   4.3507422e-01   3.3448698e-01   2.5774870e-01   3.7452865e-01   3.8287891e-01   3.3095182e-01   3.1939193e-01   3.2426823e-01   3.1441927e-01   3.3571354e-01   5.2234766e-01   3.1049089e-01   3.4262109e-01   3.4326042e-01
   7.3000000e+01   4.3861328e-01   3.4370443e-01   2.6948698e-01   3.8791667e-01   3.8914453e-01   3.4018490e-01   3.2821875e-01   3.3636979e-01   3.2630208e-01   3.4444271e-01   5.2014974e-01   3.1991667e-01   3.5171745e-01   3.5254297e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.35.dat <==
   5.0000000e+00   4.5598958e-03   2.5755208e-03   3.5822917e-02   1.0390625e-03   6.7447917e-04   6.6406250e-04   6.7968750e-04   9.3750000e-04   1.0052083e-03   9.4270833e-04   6.5882812e-01   6.6536458e-04   1.2522135e-02   4.2968750e-03
   9.0000000e+00   7.5690104e-03   2.4348958e-03   4.2236979e-02   2.1510417e-03   1.2799479e-03   1.2395833e-03   1.2682292e-03   1.7578125e-03   1.9218750e-03   1.7942708e-03   6.4335156e-01   1.2500000e-03   1.3851563e-02   7.3580729e-03
   1.4000000e+01   2.2322917e-02   2.7812500e-03   4.9652344e-02   3.6770833e-03   2.8828125e-03   1.9882813e-03   2.0065104e-03   2.9088542e-03   3.2760417e-03   3.0156250e-03   6.2557943e-01   1.9596354e-03   1.5033854e-02   1.1024740e-02
   1.8000000e+01   6.9575521e-02   3.4440104e-03   5.5471354e-02   5.1744792e-03   1.6236979e-02   2.7122396e-03   2.7330729e-03   3.9296875e-03   5.4843750e-03   4.2083333e-03   6.1293620e-01   2.6523437e-03   1.5408854e-02   1.3570313e-02
   2.3000000e+01   1.8463802e-01   7.0338542e-03   6.2753906e-02   7.6927083e-03   8.3811198e-02   5.0755208e-03   4.2460937e-03   5.5052083e-03   1.5906250e-02   6.4453125e-03   5.9899870e-01   3.7018229e-03   1.6528646e-02   1.7903646e-02
   2.7000000e+01   2.7088932e-01   1.7170573e-02   6.9061198e-02   1.6302083e-02   1.5757161e-01   1.2416667e-02   9.2643229e-03   9.6354167e-03   4.2200521e-02   1.6388021e-02   5.9064453e-01   6.1184896e-03   1.8377604e-02   2.6242187e-02
   3.2000000e+01   3.4143880e-01   5.8471354e-02   8.2812500e-02   5.0468750e-02   2.2577083e-01   4.8065104e-02   3.1013021e-02   2.5062500e-02   9.4541667e-02   5.3526042e-02   5.8526562e-01   1.5602865e-02   2.8157552e-02   5.6985677e-02
   3.6000000e+01   3.7627214e-01   1.1815234e-01   1.0263151e-01   1.0189844e-01   2.6417188e-01   1.0450130e-01   7.7677083e-02   5.7955729e-02   1.2881771e-01   9.7557292e-02   5.8278125e-01   4.1230469e-02   5.5204427e-02   1.0950781e-01
   4.1000000e+01   4.0486719e-01   1.9561198e-01   1.2838672e-01   1.7131510e-01   2.9848307e-01   1.8282813e-01   1.5884245e-01   1.1878906e-01   1.6283073e-01   1.4976823e-01   5.7676693e-01   1.0618750e-01   1.5112760e-01   1.9738672e-01
   4.5000000e+01   4.1977474e-01   2.3915104e-01   1.4769922e-01   2.4196875e-01   3.1885286e-01   2.2810807e-01   2.0708594e-01   1.6340365e-01   1.8507292e-01   1.8127344e-01   5.7244922e-01   1.6854297e-01   2.6632422e-01   2.4811979e-01
   5.0000000e+01   4.3407161e-01   2.6894141e-01   1.6893880e-01   2.6737500e-01   3.3854167e-01   2.5959766e-01   2.4345313e-01   2.0165885e-01   2.1168229e-01   2.1440104e-01   5.6669010e-01   2.2360026e-01   3.6948958e-01   2.8224089e-01
   5.4000000e+01   4.4331510e-01   2.8708724e-01   1.8542318e-01   2.8943490e-01   3.5350000e-01   2.7899349e-01   2.6265885e-01   2.2711458e-01   2.2970833e-01   2.3850260e-01   5.6053646e-01   2.4763932e-01   3.9132031e-01   2.9878255e-01
   5.9000000e+01   4.4983854e-01   3.0585286e-01   2.0547656e-01   3.1417969e-01   3.6650391e-01   2.9917318e-01   2.8202083e-01   2.5508594e-01   2.5368490e-01   2.6826042e-01   5.5400521e-01   2.7141276e-01   4.0934635e-01   3.1846745e-01
   6.3000000e+01   4.5613802e-01   3.1807422e-01   2.2155469e-01   3.3388542e-01   3.7800911e-01   3.1151693e-01   2.9632422e-01   2.7550781e-01   2.7100781e-01   2.9027604e-01   5.4790104e-01   2.8526953e-01   4.0161328e-01   3.3018620e-01
   6.8000000e+01   4.6046354e-01   3.3235286e-01   2.4109115e-01   3.5630729e-01   3.8889323e-01   3.2708594e-01   3.1212500e-01   2.9744271e-01   2.9110417e-01   3.1419792e-01   5.4172917e-01   3.0281641e-01   3.6103906e-01   3.4473958e-01
   7.2000000e+01   4.6459115e-01   3.4358724e-01   2.5653776e-01   3.7421094e-01   3.9781641e-01   3.3874870e-01   3.2425130e-01   3.1372396e-01   3.0686198e-01   3.3255208e-01   5.3496484e-01   3.1377344e-01   3.5499870e-01   3.5440495e-01
   7.7000000e+01   4.6754297e-01   3.5650651e-01   2.7599740e-01   3.9598177e-01   4.0608333e-01   3.5230729e-01   3.3717839e-01   3.3408594e-01   3.2484635e-01   3.5223698e-01   5.2993620e-01   3.2805599e-01   3.6528125e-01   3.6643229e-01
   8.1000000e+01   4.6987500e-01   3.6624609e-01   2.9122396e-01   4.1057552e-01   4.1400000e-01   3.6263542e-01   3.4828776e-01   3.4881771e-01   3.3817188e-01   3.6527865e-01   5.2361849e-01   3.3907813e-01   3.7522786e-01   3.7681901e-01
   8.6000000e+01   4.7205990e-01   3.7806771e-01   3.1042448e-01   4.3032812e-01   4.2189323e-01   3.7516797e-01   3.6120964e-01   3.6502083e-01   3.5366927e-01   3.7778646e-01   5.1588542e-01   3.5210026e-01   3.8672786e-01   3.8819271e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.4.dat <==
   6.0000000e+00   5.2005208e-03   2.7174479e-03   3.6244792e-02   1.2682292e-03   8.1770833e-04   8.0729167e-04   8.3203125e-04   1.1015625e-03   1.1953125e-03   1.1276042e-03   6.9825000e-01   8.3333333e-04   1.3152344e-02   5.2018229e-03
   1.1000000e+01   9.3476563e-03   2.6848958e-03   4.2941406e-02   2.6979167e-03   1.5989583e-03   1.5559896e-03   1.5729167e-03   2.2552083e-03   2.4270833e-03   2.3098958e-03   6.7691406e-01   1.5494792e-03   1.4509115e-02   9.3059896e-03
   1.6000000e+01   2.2035156e-02   2.9713542e-03   4.9147135e-02   4.0234375e-03   2.6757813e-03   2.2669271e-03   2.2825521e-03   3.2890625e-03   3.5026042e-03   3.3567708e-03   6.5875260e-01   2.2161458e-03   1.5528646e-02   1.2863281e-02
   2.1000000e+01   7.8911458e-02   3.8867188e-03   5.5671875e-02   5.7343750e-03   1.5324219e-02   3.0833333e-03   3.1067708e-03   4.4140625e-03   5.2890625e-03   4.6640625e-03   6.4218880e-01   3.0039063e-03   1.6121094e-02   1.6509115e-02
   2.6000000e+01   1.9141536e-01   6.0468750e-03   6.1617187e-02   7.8411458e-03   7.3391927e-02   4.4192708e-03   4.2981771e-03   5.8541667e-03   1.1067708e-02   6.4218750e-03   6.2583203e-01   3.9205729e-03   1.7065104e-02   1.9812500e-02
   3.1000000e+01   3.0785677e-01   1.3378906e-02   6.7821615e-02   1.2401042e-02   1.6850391e-01   8.8437500e-03   6.7343750e-03   8.3828125e-03   3.3960937e-02   1.2544271e-02   6.1431510e-01   4.8138021e-03   1.8815104e-02   2.5338542e-02
   3.6000000e+01   3.7923698e-01   3.7970052e-02   7.9367188e-02   3.1244792e-02   2.3712370e-01   2.7657552e-02   1.7218750e-02   1.6158854e-02   7.8361979e-02   3.6268229e-02   6.0382552e-01   9.4218750e-03   2.3734375e-02   4.2233073e-02
   4.1000000e+01   4.2310807e-01   9.8832031e-02   1.0398307e-01   8.7182292e-02   2.8678385e-01   8.2795573e-02   6.1770833e-02   4.3661458e-02   1.2940104e-01   8.7299479e-02   5.9850781e-01   2.9104167e-02   4.2873698e-02   9.3710938e-02
   4.7000000e+01   4.5228125e-01   1.9362630e-01   1.3610677e-01   1.7816667e-01   3.2574219e-01   1.7732813e-01   1.4680729e-01   1.0634115e-01   1.7197917e-01   1.5258333e-01   5.9060026e-01   8.6039062e-02   1.1867448e-01   1.9548177e-01
   5.2000000e+01   4.6802344e-01   2.5475000e-01   1.6133203e-01   2.6815365e-01   3.4909375e-01   2.4117578e-01   2.1471615e-01   1.6566406e-01   1.9976042e-01   1.9399479e-01   5.8363281e-01   1.6167708e-01   2.3603646e-01   2.6487370e-01
   5.7000000e+01   4.7657422e-01   2.8897656e-01   1.8346224e-01   2.9450000e-01   3.6616797e-01   2.7808984e-01   2.5436979e-01   2.0695573e-01   2.2510938e-01   2.2776823e-01   5.7545052e-01   2.2481641e-01   3.5571745e-01   3.0359245e-01
   6.2000000e+01   4.8381771e-01   3.1010286e-01   2.0504948e-01   3.2011458e-01   3.8170182e-01   3.0105208e-01   2.8059115e-01   2.3948177e-01   2.4790365e-01   2.5809115e-01   5.6740234e-01   2.6400651e-01   4.0893099e-01   3.2640885e-01
   6.7000000e+01   4.8950651e-01   3.2872396e-01   2.2630859e-01   3.4396875e-01   3.9515625e-01   3.2069010e-01   3.0120573e-01   2.6818490e-01   2.6987240e-01   2.8474740e-01   5.5951302e-01   2.8894531e-01   4.2431901e-01   3.4367187e-01
   7.2000000e+01   4.9089063e-01   3.4345833e-01   2.4572786e-01   3.6684896e-01   4.0591276e-01   3.3626172e-01   3.1739323e-01   2.9015885e-01   2.8876042e-01   3.1089583e-01   5.4976432e-01   3.0626693e-01   4.3070052e-01   3.5695833e-01
   7.7000000e+01   4.9268750e-01   3.5598307e-01   2.6574479e-01   3.8676302e-01   4.1439193e-01   3.5045703e-01   3.3280729e-01   3.1232552e-01   3.0858594e-01   3.3460156e-01   5.4200260e-01   3.2218490e-01   4.0086589e-01   3.6955469e-01
   8.2000000e+01   4.9278646e-01   3.6843099e-01   2.8533203e-01   4.0622135e-01   4.2223047e-01   3.6350781e-01   3.4587500e-01   3.3113021e-01   3.2499219e-01   3.5494271e-01   5.3336979e-01   3.3540885e-01   3.8295573e-01   3.8089844e-01
   8.8000000e+01   4.9161589e-01   3.8336589e-01   3.0871745e-01   4.2773958e-01   4.2990885e-01   3.7926172e-01   3.6028255e-01   3.5103646e-01   3.4437240e-01   3.7793490e-01   5.2442188e-01   3.5156510e-01   3.9168620e-01   3.9382031e-01
   9.3000000e+01   4.9033594e-01   3.9461068e-01   3.2792708e-01   4.4438021e-01   4.3609115e-01   3.9073568e-01   3.7248307e-01   3.6816406e-01   3.5857292e-01   3.9208333e-01   5.1471875e-01   3.6288281e-01   4.0274089e-01   4.0510547e-01
   9.8000000e+01   4.8811979e-01   4.0479036e-01   3.4697266e-01   4.5870833e-01   4.3985547e-01   4.0204297e-01   3.8391016e-01   3.8058333e-01   3.7030469e-01   4.0124740e-01   5.0714453e-01   3.7429036e-01   4.1200781e-01   4.1463281e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.45.dat <==
   6.0000000e+00   5.1588542e-03   2.8815104e-03   3.5796875e-02   1.2838542e-03   8.2552083e-04   8.1901042e-04   8.3203125e-04   1.1848958e-03   1.2994792e-03   1.1979167e-03   7.4033984e-01   8.2682292e-04   1.3091146e-02   5.5585938e-03
   1.2000000e+01   9.5585938e-03   2.7773438e-03   4.2886719e-02   2.8098958e-03   1.7187500e-03   1.6679687e-03   1.6888021e-03   2.3828125e-03   2.4713542e-03   2.4062500e-03   7.1480729e-01   1.6653646e-03   1.4867188e-02   1.0528646e-02
   1.8000000e+01   2.3154948e-02   3.2552083e-03   4.9621094e-02   4.5078125e-03   2.7239583e-03   2.5325521e-03   2.5781250e-03   3.6614583e-03   3.9348958e-03   3.7578125e-03   6.9269661e-01   2.4843750e-03   1.5679687e-02   1.5110677e-02
   2.4000000e+01   8.6450521e-02   4.4166667e-03   5.4854167e-02   6.5651042e-03   1.3791667e-02   3.5403646e-03   3.5833333e-03   5.0312500e-03   5.7968750e-03   5.2890625e-03   6.7130990e-01   3.4218750e-03   1.6557292e-02   1.9576823e-02
   2.9000000e+01   1.9955078e-01   6.0013021e-03   6.0473958e-02   8.2421875e-03   6.5687500e-02   4.4440104e-03   4.4140625e-03   6.0937500e-03   9.2057292e-03   6.6093750e-03   6.5544401e-01   4.1406250e-03   1.7434896e-02   2.2811198e-02
   3.5000000e+01   3.3848307e-01   1.0470052e-02   6.6105469e-02   1.1497396e-02   1.7074089e-01   6.3632813e-03   6.1054688e-03   8.2604167e-03   2.5687500e-02   1.0492187e-02   6.3686198e-01   5.2421875e-03   1.9131510e-02   2.7059896e-02
   4.1000000e+01   4.2272786e-01   2.9640625e-02   7.7667969e-02   2.4364583e-02   2.5394792e-01   1.9404948e-02   1.3523438e-02   1.3643229e-02   7.2677083e-02   2.8802083e-02   6.2139453e-01   8.0885417e-03   2.4147135e-02   4.0455729e-02
   4.7000000e+01   4.6861458e-01   8.6915365e-02   1.0674609e-01   7.7221354e-02   3.0967318e-01   6.8429688e-02   4.6669271e-02   3.4276042e-02   1.3339063e-01   8.2739583e-02   6.0916667e-01   1.9688802e-02   3.9808594e-02   8.5247396e-02
   5.2000000e+01   4.8935807e-01   1.6600130e-01   1.3757682e-01   1.5916927e-01   3.4157031e-01   1.4574609e-01   1.0940625e-01   8.1776042e-02   1.7120573e-01   1.4055990e-01   6.0225521e-01   5.3700521e-02   8.0259115e-02   1.6350000e-01
   5.8000000e+01   5.0427604e-01   2.5281380e-01   1.7027083e-01   2.9196615e-01   3.6969271e-01   2.3626432e-01   2.0251042e-01   1.5483594e-01   2.0621615e-01   1.9544271e-01   5.9263411e-01   1.2953125e-01   1.8882552e-01   2.5792578e-01
   6.4000000e+01   5.1302214e-01   3.0286979e-01   1.9846615e-01   3.2080729e-01   3.9042839e-01   2.8932292e-01   2.6215495e-01   2.1156250e-01   2.3614583e-01   2.3781771e-01   5.8255599e-01   2.1830078e-01   3.1670964e-01   3.1848177e-01
   7.0000000e+01   5.1507943e-01   3.3008073e-01   2.2442839e-01   3.4967708e-01   4.0490495e-01   3.1969141e-01   2.9467318e-01   2.4773177e-01   2.6070833e-01   2.7163802e-01   5.7016797e-01   2.6954167e-01   4.1115365e-01   3.4758984e-01
   7.5000000e+01   5.1522526e-01   3.4543620e-01   2.4528255e-01   3.7090625e-01   4.1344401e-01   3.3603906e-01   3.1418359e-01   2.7486198e-01   2.8073437e-01   2.9821094e-01   5.5995573e-01   2.9942969e-01   4.3570703e-01   3.6222005e-01
   8.1000000e+01   5.1481120e-01   3.6343099e-01   2.7064844e-01   3.9521094e-01   4.2472917e-01   3.5567839e-01   3.3378776e-01   3.0250781e-01   3.0365885e-01   3.2762240e-01   5.4903906e-01   3.2116927e-01   4.4389714e-01   3.7940755e-01
   8.7000000e+01   5.1177995e-01   3.7971745e-01   2.9492057e-01   4.1707812e-01   4.3321615e-01   3.7322526e-01   3.5148698e-01   3.2623958e-01   3.2338021e-01   3.5465104e-01   5.3698047e-01   3.4083203e-01   4.2995312e-01   3.9289323e-01
   9.3000000e+01   5.0750911e-01   3.9108594e-01   3.1819141e-01   4.3690365e-01   4.3852344e-01   3.8603385e-01   3.6461719e-01   3.4726823e-01   3.4093229e-01   3.7620833e-01   5.2501302e-01   3.5442578e-01   4.0474089e-01   4.0331901e-01
   9.8000000e+01   5.0261198e-01   4.0123698e-01   3.3808594e-01   4.5243490e-01   4.4332161e-01   3.9650000e-01   3.7580339e-01   3.6243750e-01   3.5534635e-01   3.9386198e-01   5.1519531e-01   3.6697526e-01   4.0973698e-01   4.1214714e-01
   1.0400000e+02   4.9625130e-01   4.1353906e-01   3.6062760e-01   4.6726302e-01   4.4551953e-01   4.1008203e-01   3.8850651e-01   3.7729688e-01   3.6912500e-01   4.0911719e-01   5.0229167e-01   3.7959375e-01   4.2045573e-01   4.2401172e-01
   1.1000000e+02   4.9073307e-01   4.2382031e-01   3.8436719e-01   4.8035156e-01   4.4911198e-01   4.2120313e-01   4.0135026e-01   3.9146875e-01   3.8140625e-01   4.1820313e-01   4.9101302e-01   3.9064714e-01   4.3058594e-01   4.3361589e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.5.dat <==
   7.0000000e+00   5.6184896e-03   3.0390625e-03   3.5816406e-02   1.5937500e-03   1.0273437e-03   1.0117188e-03   1.0117188e-03   1.4453125e-03   1.5416667e-03   1.4661458e-03   7.7598047e-01   1.0169271e-03   1.3695312e-02   6.5039063e-03
   1.3000000e+01   9.9101563e-03   2.9244792e-03   4.2373698e-02   2.9843750e-03   1.8125000e-03   1.7643229e-03   1.7825521e-03   2.5078125e-03   2.6406250e-03   2.5833333e-03   7.4938672e-01   1.7526042e-03   1.5506510e-02   1.1726562e-02
   2.0000000e+01   2.4096354e-02   3.5989583e-03   4.9042969e-02   5.0572917e-03   3.1080729e-03   2.8216146e-03   2.8528646e-03   4.0729167e-03   4.3802083e-03   4.2135417e-03   7.2163151e-01   2.7747396e-03   1.6539062e-02   1.7617187e-02
   2.6000000e+01   7.7593750e-02   4.5937500e-03   5.4727865e-02   6.7500000e-03   9.2200521e-03   3.7330729e-03   3.7643229e-03   5.3125000e-03   5.8281250e-03   5.5520833e-03   7.0009375e-01   3.5781250e-03   1.6944010e-02   2.1846354e-02
   3.2000000e+01   2.0664453e-01   6.5052083e-03   5.9636719e-02   8.9479167e-03   5.8037760e-02   4.8333333e-03   4.8385417e-03   6.9843750e-03   8.4895833e-03   7.2656250e-03   6.7892057e-01   4.6028646e-03   1.7791667e-02   2.6393229e-02
   3.9000000e+01   3.7042969e-01   1.1470052e-02   6.5903646e-02   1.1986979e-02   1.7644401e-01   7.0468750e-03   6.6302083e-03   8.6171875e-03   2.0895833e-02   1.0325521e-02   6.5612240e-01   5.9570312e-03   2.0052083e-02   3.1628906e-02
   4.5000000e+01   4.5424609e-01   2.2209635e-02   7.5333333e-02   1.8898438e-02   2.6048177e-01   1.1960938e-02   9.5442708e-03   1.1604167e-02   5.4307292e-02   2.1018229e-02   6.3819401e-01   7.2500000e-03   2.3804688e-02   3.8846354e-02
   5.2000000e+01   5.0210026e-01   6.9567708e-02   1.0751563e-01   6.0111979e-02   3.2402865e-01   4.9203125e-02   3.1066406e-02   2.6789063e-02   1.2151563e-01   6.9338542e-02   6.1948177e-01   1.3972656e-02   3.6042969e-02   7.1454427e-02
   5.8000000e+01   5.2265234e-01   1.4961719e-01   1.4479036e-01   1.5667708e-01   3.5841016e-01   1.2418880e-01   9.4618490e-02   7.1257813e-02   1.7489583e-01   1.3746875e-01   6.0864063e-01   3.9417969e-02   6.9444010e-02   1.4702604e-01
   6.4000000e+01   5.3167188e-01   2.4375391e-01   1.7816146e-01   3.1420313e-01   3.8305729e-01   2.2216927e-01   1.8528776e-01   1.4015625e-01   2.1105990e-01   1.9604948e-01   5.9677344e-01   1.0055729e-01   1.5407422e-01   2.5103646e-01
   7.1000000e+01   5.3497396e-01   3.1178646e-01   2.1360807e-01   3.4584896e-01   4.0495182e-01   2.9602734e-01   2.6398698e-01   2.0973958e-01   2.4417969e-01   2.4501823e-01   5.8260807e-01   2.0327214e-01   2.9242448e-01   3.3124089e-01
   7.7000000e+01   5.3361458e-01   3.4019401e-01   2.4109896e-01   3.7300260e-01   4.1730729e-01   3.2758333e-01   2.9948958e-01   2.4945312e-01   2.6946615e-01   2.7934896e-01   5.6996745e-01   2.6983464e-01   3.8135026e-01   3.6023698e-01
   8.4000000e+01   5.3032812e-01   3.6196224e-01   2.6974609e-01   4.0104427e-01   4.2856641e-01   3.5184635e-01   3.2590495e-01   2.8523438e-01   2.9430729e-01   3.1526042e-01   5.5428646e-01   3.0833854e-01   4.4081901e-01   3.8023698e-01
   9.0000000e+01   5.2503125e-01   3.7975130e-01   2.9465495e-01   4.2319010e-01   4.3634505e-01   3.7157552e-01   3.4635286e-01   3.1245312e-01   3.1468750e-01   3.4283594e-01   5.4136198e-01   3.3338672e-01   4.5111849e-01   3.9504167e-01
   9.6000000e+01   5.1850260e-01   3.9244271e-01   3.1973438e-01   4.4115104e-01   4.4120573e-01   3.8582292e-01   3.6075130e-01   3.3304167e-01   3.3260937e-01   3.6633594e-01   5.2806380e-01   3.4910807e-01   4.4349870e-01   4.0656120e-01
   1.0300000e+02   5.0903776e-01   4.0516927e-01   3.4726823e-01   4.6036458e-01   4.4479948e-01   3.9991276e-01   3.7702865e-01   3.5725260e-01   3.5171094e-01   3.9136198e-01   5.1269141e-01   3.6635807e-01   4.1888281e-01   4.1815625e-01
   1.0900000e+02   5.0037370e-01   4.1565495e-01   3.7119401e-01   4.7477865e-01   4.4634115e-01   4.1170964e-01   3.8920052e-01   3.7116667e-01   3.6476302e-01   4.0862500e-01   4.9809115e-01   3.7820964e-01   4.2198047e-01   4.2605859e-01
   1.1600000e+02   4.8873698e-01   4.2763542e-01   3.9941927e-01   4.8779427e-01   4.4796875e-01   4.2472786e-01   4.0171484e-01   3.8546354e-01   3.7784375e-01   4.2374479e-01   4.8313802e-01   3.9117708e-01   4.3329167e-01   4.3679036e-01
   1.2200000e+02   4.7862109e-01   4.3763672e-01   4.2226823e-01   4.9579167e-01   4.4736068e-01   4.3542448e-01   4.1289844e-01   3.9579167e-01   3.8704427e-01   4.2938281e-01   4.6878255e-01   4.0198047e-01   4.4015625e-01   4.4380208e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.55.dat <==
   8.0000000e+00   6.1966146e-03   3.2669271e-03   3.6033854e-02   1.8619792e-03   1.1809896e-03   1.1718750e-03   1.1796875e-03   1.7057292e-03   1.7656250e-03   1.7109375e-03   8.1144010e-01   1.1848958e-03   1.4151042e-02   7.6080729e-03
   1.5000000e+01   1.1294271e-02   3.3697917e-03   4.2838542e-02   3.5286458e-03   2.1380208e-03   2.0833333e-03   2.1041667e-03   3.0468750e-03   3.2161458e-03   3.1171875e-03   7.7943490e-01   2.0911458e-03   1.5731771e-02   1.3901042e-02
   2.2000000e+01   2.4498698e-02   3.9479167e-03   4.8941406e-02   5.5885417e-03   3.3059896e-03   3.1302083e-03   3.1536458e-03   4.4843750e-03   4.8671875e-03   4.6145833e-03   7.5266667e-01   3.0533854e-03   1.6567708e-02   1.9658854e-02
   2.9000000e+01   8.2218750e-02   5.1875000e-03   5.3959635e-02   7.6145833e-03   8.5156250e-03   4.1627604e-03   4.2109375e-03   5.9270833e-03   6.5807292e-03   6.2343750e-03   7.2658594e-01   4.0143229e-03   1.7386719e-02   2.5156250e-02
   3.6000000e+01   2.3568750e-01   7.4622396e-03   5.9944010e-02   1.0046875e-02   6.2122396e-02   5.4908854e-03   5.5026042e-03   7.6562500e-03   8.6406250e-03   8.1822917e-03   7.0111589e-01   5.1835937e-03   1.8735677e-02   3.0957031e-02
   4.3000000e+01   3.9499349e-01   1.0901042e-02   6.5438802e-02   1.2580729e-02   1.7481120e-01   6.7760417e-03   6.8867188e-03   9.2916667e-03   1.6533854e-02   1.0255208e-02   6.7589974e-01   6.2395833e-03   2.0723958e-02   3.6779948e-02
   5.0000000e+01   4.8749479e-01   1.9854167e-02   7.3528646e-02   1.7898437e-02   2.6919141e-01   1.0371094e-02   9.2786458e-03   1.2125000e-02   4.4278646e-02   1.7986979e-02   6.5228516e-01   7.8294271e-03   2.4709635e-02   4.3304688e-02
   5.7000000e+01   5.3203646e-01   5.0533854e-02   1.0516276e-01   3.9479167e-02   3.3325651e-01   2.9934896e-02   1.8815104e-02   1.9455729e-02   1.0266667e-01   4.7348958e-02   6.3083984e-01   1.0113281e-02   3.4048177e-02   6.0864583e-02
   6.4000000e+01   5.4939193e-01   1.2697266e-01   1.5015755e-01   1.4148437e-01   3.7162240e-01   9.7601563e-02   6.4403646e-02   5.0802083e-02   1.6841927e-01   1.2282552e-01   6.1335677e-01   2.6139323e-02   5.7938802e-02   1.2517187e-01
   7.1000000e+01   5.5574089e-01   2.3039063e-01   1.9145964e-01   3.3502865e-01   3.9964844e-01   2.0481380e-01   1.6166406e-01   1.2380208e-01   2.1637240e-01   1.9576562e-01   5.9825781e-01   7.4282552e-02   1.2283203e-01   2.2740104e-01
   7.8000000e+01   5.5353385e-01   3.0964844e-01   2.2698177e-01   3.6866146e-01   4.1652214e-01   2.9055339e-01   2.5139453e-01   1.9902865e-01   2.4921615e-01   2.4733073e-01   5.8155599e-01   1.6984766e-01   2.4756901e-01   3.2663542e-01
   8.5000000e+01   5.4634115e-01   3.4891276e-01   2.5916276e-01   3.9786719e-01   4.2732422e-01   3.3414193e-01   3.0026172e-01   2.4787760e-01   2.7582812e-01   2.8516406e-01   5.6549479e-01   2.5670833e-01   3.5726693e-01   3.6941276e-01
   9.2000000e+01   5.3836328e-01   3.7164453e-01   2.8943750e-01   4.2270573e-01   4.3603385e-01   3.6032292e-01   3.3068229e-01   2.8432812e-01   2.9845573e-01   3.1910156e-01   5.4776693e-01   3.0911719e-01   4.2511328e-01   3.9131641e-01
   9.9000000e+01   5.2696745e-01   3.8848958e-01   3.1924609e-01   4.4527344e-01   4.4196875e-01   3.7953255e-01   3.5152865e-01   3.1340885e-01   3.2039583e-01   3.5084375e-01   5.3002865e-01   3.3700521e-01   4.4965625e-01   4.0565365e-01
   1.0600000e+02   5.1376953e-01   4.0188151e-01   3.4733854e-01   4.6347396e-01   4.4385417e-01   3.9478385e-01   3.6861979e-01   3.3679948e-01   3.3805469e-01   3.7750260e-01   5.1288672e-01   3.5495312e-01   4.4799349e-01   4.1596094e-01
   1.1300000e+02   5.0012370e-01   4.1321094e-01   3.7576823e-01   4.7884896e-01   4.4176172e-01   4.0816016e-01   3.8178646e-01   3.5627865e-01   3.5403385e-01   3.9858594e-01   4.9512109e-01   3.7173307e-01   4.2757812e-01   4.2584375e-01
   1.2000000e+02   4.8540885e-01   4.2287500e-01   4.0339974e-01   4.9091927e-01   4.4172266e-01   4.1927734e-01   3.9260286e-01   3.7223177e-01   3.6759375e-01   4.1673698e-01   4.7686719e-01   3.8426823e-01   4.2794661e-01   4.3316797e-01
   1.2700000e+02   4.7104036e-01   4.3327214e-01   4.3111198e-01   4.9923958e-01   4.3945964e-01   4.3097917e-01   4.0518880e-01   3.8504167e-01   3.7790625e-01   4.2796615e-01   4.5966536e-01   3.9470313e-01   4.3577734e-01   4.4179948e-01
   1.3400000e+02   4.5596745e-01   4.4201042e-01   4.5889583e-01   4.9988281e-01   4.3549870e-01   4.4037500e-01   4.1566667e-01   3.9446615e-01   3.8573698e-01   4.3346354e-01   4.4192708e-01   4.0612891e-01   4.4193099e-01   4.4088021e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.6.dat <==
   8.0000000e+00   5.7877604e-03   3.0924479e-03   3.5190104e-02   1.6093750e-03   1.0416667e-03   1.0273438e-03   1.0468750e-03   1.4505208e-03   1.5546875e-03   1.4557292e-03   8.4682943e-01   1.0416667e-03   1.3774740e-02   7.3958333e-03
   1.6000000e+01   1.1300781e-02   3.3619792e-03   4.1963542e-02   3.6979167e-03   2.2057292e-03   2.1614583e-03   2.1783854e-03   3.1223958e-03   3.2864583e-03   3.2161458e-03   8.1315885e-01   2.1614583e-03   1.5822917e-02   1.4816406e-02
   2.4000000e+01   2.5575521e-02   4.3085937e-03   4.8664063e-02   6.0807292e-03   3.6210937e-03   3.3919271e-03   3.4375000e-03   4.8984375e-03   5.3489583e-03   5.1119792e-03   7.7900260e-01   3.3085937e-03   1.6842448e-02   2.2157552e-02
   3.1000000e+01   7.2493490e-02   5.7005208e-03   5.2990885e-02   8.0052083e-03   6.7070313e-03   4.5104167e-03   4.5169271e-03   6.3567708e-03   6.8984375e-03   6.5651042e-03   7.5191016e-01   4.3320312e-03   1.7769531e-02   2.8204427e-02
   3.9000000e+01   2.3725911e-01   7.7981771e-03   5.9059896e-02   1.0390625e-02   5.1532552e-02   5.7421875e-03   5.7773438e-03   8.0130208e-03   8.8151042e-03   8.4218750e-03   7.2197656e-01   5.3932292e-03   1.9058594e-02   3.5222656e-02
   4.7000000e+01   4.1604167e-01   1.1593750e-02   6.3739583e-02   1.3421875e-02   1.7090885e-01   7.3125000e-03   7.4492188e-03   9.9114583e-03   1.3354167e-02   1.0786458e-02   6.9225651e-01   6.7213542e-03   2.1045573e-02   4.2042969e-02
   5.4000000e+01   5.0746354e-01   1.8884115e-02   7.0601562e-02   1.6783854e-02   2.6313411e-01   9.3776042e-03   9.2369792e-03   1.1934896e-02   3.0765625e-02   1.4523437e-02   6.6767708e-01   8.1028646e-03   2.4761719e-02   4.8000000e-02
   6.2000000e+01   5.5584115e-01   3.7622396e-02   1.0301302e-01   2.8888021e-02   3.3728385e-01   1.8191406e-02   1.3925781e-02   1.6872396e-02   8.2307292e-02   3.5489583e-02   6.4033984e-01   1.0091146e-02   3.3605469e-02   5.8848958e-02
   7.0000000e+01   5.7106120e-01   9.3821615e-02   1.5575651e-01   1.1658073e-01   3.8000000e-01   6.2436198e-02   4.4712240e-02   3.9135417e-02   1.5849219e-01   1.0126302e-01   6.1678385e-01   1.6998698e-02   5.2276042e-02   1.0172396e-01
   7.7000000e+01   5.7036979e-01   1.9117318e-01   1.9667708e-01   3.5675260e-01   4.0347396e-01   1.5777995e-01   1.1593490e-01   9.4833333e-02   2.0915104e-01   1.7768229e-01   5.9769661e-01   4.4035156e-02   9.2070313e-02   1.9345313e-01
   8.5000000e+01   5.6293229e-01   2.9361589e-01   2.4007812e-01   3.9125000e-01   4.2169792e-01   2.6979297e-01   2.2420182e-01   1.7982552e-01   2.4820312e-01   2.4382031e-01   5.7688411e-01   1.2167057e-01   2.0184896e-01   3.1096224e-01
   9.3000000e+01   5.5101432e-01   3.4753516e-01   2.7619271e-01   4.2118229e-01   4.3212891e-01   3.3027995e-01   2.9368880e-01   2.4036458e-01   2.7846875e-01   2.8896615e-01   5.5570443e-01   2.3231380e-01   3.2050521e-01   3.7055859e-01
   1.0000000e+02   5.3737760e-01   3.7343229e-01   3.0843359e-01   4.4358594e-01   4.3588281e-01   3.5992318e-01   3.2739062e-01   2.7969010e-01   3.0074479e-01   3.2183854e-01   5.3704167e-01   2.9850000e-01   3.9878125e-01   3.9423698e-01
   1.0800000e+02   5.2019661e-01   3.9131250e-01   3.4240755e-01   4.6511979e-01   4.3871354e-01   3.8172786e-01   3.4966406e-01   3.0966927e-01   3.2156771e-01   3.5297396e-01   5.1515885e-01   3.3334896e-01   4.3886979e-01   4.0942318e-01
   1.1600000e+02   5.0181120e-01   4.0533984e-01   3.7550000e-01   4.8248437e-01   4.3764714e-01   3.9876693e-01   3.6925260e-01   3.3587500e-01   3.3908073e-01   3.8168229e-01   4.9307422e-01   3.5583724e-01   4.4275781e-01   4.1973437e-01
   1.2300000e+02   4.8474609e-01   4.1447917e-01   4.0436328e-01   4.9435937e-01   4.3496484e-01   4.0978776e-01   3.8339583e-01   3.5347656e-01   3.5344271e-01   4.0179687e-01   4.7356120e-01   3.7147526e-01   4.2900521e-01   4.2725911e-01
   1.3100000e+02   4.6394401e-01   4.2394792e-01   4.3636979e-01   5.0005208e-01   4.2911979e-01   4.2095833e-01   3.9422917e-01   3.6873698e-01   3.6439844e-01   4.1946615e-01   4.5164844e-01   3.8470052e-01   4.2625391e-01   4.2688021e-01
   1.3900000e+02   4.4290885e-01   4.3319531e-01   4.6777604e-01   4.9545573e-01   4.2345312e-01   4.3212109e-01   4.0552734e-01   3.7892708e-01   3.7254687e-01   4.2792969e-01   4.2933984e-01   3.9449479e-01   4.3171354e-01   4.3208724e-01
   1.4600000e+02   4.2392448e-01   4.3755208e-01   4.9551823e-01   4.9078906e-01   4.1646745e-01   4.3826432e-01   4.1278906e-01   3.8433333e-01   3.7520052e-01   4.2819531e-01   4.1012630e-01   4.0245573e-01   4.3586849e-01   4.3744271e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.65.dat <==
   9.0000000e+00   6.4401042e-03   3.2565104e-03   3.5286458e-02   1.8932292e-03   1.2070312e-03   1.1966146e-03   1.1953125e-03   1.7161458e-03   1.8177083e-03   1.7708333e-03   8.7509505e-01   1.1966146e-03   1.4510417e-02   8.6354167e-03
   1.7000000e+01   1.1333333e-02   3.2526042e-03   4.1742188e-02   3.6041667e-03   2.1861979e-03   2.1210938e-03   2.1562500e-03   3.0442708e-03   3.1718750e-03   3.1171875e-03   8.4034635e-01   2.1210937e-03   1.5957031e-02   1.6109375e-02
   2.5000000e+01   2.3769531e-02   4.5364583e-03   4.7643229e-02   6.1406250e-03   3.6731771e-03   3.5182292e-03   3.5611979e-03   5.1119792e-03   5.5078125e-03   5.2187500e-03   8.0722135e-01   3.4674479e-03   1.7343750e-02   2.3799479e-02
   3.4000000e+01   7.7859375e-02   6.1510417e-03   5.3441406e-02   8.5260417e-03   6.9257813e-03   4.8190104e-03   4.8567708e-03   6.8906250e-03   7.4453125e-03   7.0859375e-03   7.7134505e-01   4.6888021e-03   1.8330729e-02   3.2315104e-02
   4.2000000e+01   2.2231771e-01   8.4648437e-03   5.8100260e-02   1.0979167e-02   3.8033854e-02   6.2057292e-03   6.2252604e-03   8.6015625e-03   9.4036458e-03   9.0416667e-03   7.3949219e-01   5.8541667e-03   1.9462240e-02   3.9755208e-02
   5.0000000e+01   4.0876432e-01   1.2046875e-02   6.2326823e-02   1.4007813e-02   1.4591536e-01   7.6992188e-03   7.7864583e-03   1.0518229e-02   1.2794271e-02   1.1236979e-02   7.0913802e-01   7.1158854e-03   2.1641927e-02   4.7472656e-02
   5.9000000e+01   5.2905469e-01   1.8826823e-02   6.8188802e-02   1.7778646e-02   2.6576302e-01   9.6640625e-03   9.6861979e-03   1.2687500e-02   2.4315104e-02   1.4848958e-02   6.7611589e-01   8.5976563e-03   2.5480469e-02   5.5335938e-02
   6.7000000e+01   5.7115625e-01   3.1088542e-02   9.7596354e-02   2.4656250e-02   3.3474219e-01   1.3333333e-02   1.2404948e-02   1.5903646e-02   6.0601562e-02   2.5492187e-02   6.4678385e-01   1.0354167e-02   3.2464844e-02   6.4445313e-02
   7.5000000e+01   5.8281641e-01   6.6559896e-02   1.5023828e-01   7.1489583e-02   3.7921484e-01   3.4753906e-02   2.3239583e-02   2.6929688e-02   1.2836198e-01   6.8489583e-02   6.2031120e-01   1.3704427e-02   4.6567708e-02   8.6035156e-02
   8.4000000e+01   5.7700000e-01   1.5531510e-01   2.0721484e-01   3.7350781e-01   4.0657943e-01   1.1599609e-01   8.2080729e-02   7.5614583e-02   2.0016146e-01   1.6195833e-01   5.9127734e-01   2.8561198e-02   7.7748698e-02   1.6181771e-01
   9.2000000e+01   5.6426823e-01   2.5831380e-01   2.5167578e-01   4.1160937e-01   4.1960547e-01   2.2785417e-01   1.8373177e-01   1.5067969e-01   2.4415104e-01   2.3179167e-01   5.6790365e-01   7.9709635e-02   1.4805990e-01   2.6895052e-01
   1.0000000e+02   5.4841406e-01   3.3435417e-01   2.9039714e-01   4.3923177e-01   4.2879948e-01   3.1309766e-01   2.6708073e-01   2.2333854e-01   2.7359896e-01   2.8081771e-01   5.4460417e-01   1.8234245e-01   2.6966797e-01   3.5373698e-01
   1.0900000e+02   5.2747526e-01   3.7129036e-01   3.3059375e-01   4.6482812e-01   4.3153516e-01   3.5596745e-01   3.1736719e-01   2.7105208e-01   2.9891406e-01   3.2179167e-01   5.1869661e-01   2.7923047e-01   3.6866927e-01   3.9421094e-01
   1.1700000e+02   5.0596094e-01   3.8982031e-01   3.6636849e-01   4.8322135e-01   4.3015365e-01   3.7974740e-01   3.4407161e-01   3.0432292e-01   3.1883594e-01   3.5405208e-01   4.9535547e-01   3.2506380e-01   4.1710937e-01   4.0889583e-01
   1.2500000e+02   4.8351432e-01   4.0144141e-01   3.9947135e-01   4.9536198e-01   4.2594661e-01   3.9450391e-01   3.6241406e-01   3.2771615e-01   3.3564323e-01   3.8014323e-01   4.7207813e-01   3.4956510e-01   4.3151563e-01   4.1889974e-01
   1.3400000e+02   4.5796875e-01   4.1144401e-01   4.3605339e-01   4.9823438e-01   4.1858333e-01   4.0767188e-01   3.7647775e-01   3.4820573e-01   3.4836864e-01   4.0085805e-01   4.4496160e-01   3.6627516e-01   4.1793697e-01   4.1296875e-01
   1.4200000e+02   4.3390495e-01   4.1839974e-01   4.6908203e-01   4.9320573e-01   4.1081510e-01   4.1653516e-01   3.8720443e-01   3.5968750e-01   3.5645313e-01   4.1442448e-01   4.2147917e-01   3.7810286e-01   4.1639844e-01   4.1722786e-01
   1.5000000e+02   4.0979167e-01   4.2232161e-01   5.0005208e-01   4.8479167e-01   4.0043620e-01   4.2255078e-01   3.9587370e-01   3.6700000e-01   3.6159375e-01   4.1978646e-01   3.9742708e-01   3.8613672e-01   4.1878516e-01   4.2152865e-01
   1.5900000e+02   3.8164844e-01   4.2734115e-01   5.3674349e-01   4.7019531e-01   3.8806250e-01   4.2905339e-01   4.0299349e-01   3.6979948e-01   3.6234115e-01   4.1753906e-01   3.7059115e-01   3.9489974e-01   4.1859245e-01   4.2669922e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.7.dat <==
   9.0000000e+00   6.5390625e-03   3.5963542e-03   3.4697917e-02   1.8515625e-03   1.2213542e-03   1.2070313e-03   1.2252604e-03   1.6848958e-03   1.7708333e-03   1.7109375e-03   9.0164974e-01   1.2161458e-03   1.4419271e-02   8.7838542e-03
   1.8000000e+01   1.2015625e-02   3.7317708e-03   4.1817708e-02   3.9583333e-03   2.4388021e-03   2.4114583e-03   2.4062500e-03   3.4348958e-03   3.5312500e-03   3.4348958e-03   8.6366146e-01   2.4062500e-03   1.6214844e-02   1.7708333e-02
   2.7000000e+01   2.4238281e-02   4.6992188e-03   4.7292969e-02   6.3098958e-03   3.7591146e-03   3.6171875e-03   3.6132813e-03   5.2291667e-03   5.5156250e-03   5.3437500e-03   8.2618880e-01   3.5651042e-03   1.7455729e-02   2.6273437e-02
   3.6000000e+01   6.8710937e-02   6.4674479e-03   5.2083333e-02   8.7421875e-03   6.0651042e-03   4.9856771e-03   5.0039062e-03   6.9947917e-03   7.5364583e-03   7.2734375e-03   7.8991146e-01   4.7734375e-03   1.8449219e-02   3.4864583e-02
   4.5000000e+01   2.2161198e-01   8.9856771e-03   5.7324219e-02   1.1497396e-02   3.1958333e-02   6.4648438e-03   6.4934896e-03   9.0416667e-03   9.9218750e-03   9.4973958e-03   7.5437760e-01   6.1302083e-03   2.0154948e-02   4.4050781e-02
   5.4000000e+01   4.1833594e-01   1.2897135e-02   6.2447917e-02   1.4776042e-02   1.3625521e-01   8.3476563e-03   8.4401042e-03   1.1270833e-02   1.2953125e-02   1.2158854e-02   7.1952344e-01   7.6992188e-03   2.1908854e-02   5.3328125e-02
   6.3000000e+01   5.4257292e-01   1.9019531e-02   6.6546875e-02   1.8552083e-02   2.5736719e-01   1.0277344e-02   1.0385417e-02   1.3447917e-02   1.9075521e-02   1.4796875e-02   6.8504297e-01   9.2786458e-03   2.5845052e-02   6.2830729e-02
   7.2000000e+01   5.8239714e-01   2.9875000e-02   9.5415365e-02   2.4890625e-02   3.3042969e-01   1.3187500e-02   1.3152344e-02   1.6450521e-02   4.5992187e-02   2.2841146e-02   6.5141927e-01   1.1140625e-02   3.3044271e-02   7.3221354e-02
   8.1000000e+01   5.8943750e-01   5.5397135e-02   1.5489193e-01   5.4705729e-02   3.7666276e-01   2.4069010e-02   1.8970052e-02   2.2200521e-02   1.0479687e-01   5.0057292e-02   6.1887760e-01   1.3158854e-02   4.5026042e-02   8.7894531e-02
   9.0000000e+01   5.7953385e-01   1.1207031e-01   2.1291797e-01   3.9246354e-01   4.0289193e-01   6.7082031e-02   4.8730469e-02   5.0830729e-02   1.7748437e-01   1.2722917e-01   5.8776042e-01   1.9071615e-02   6.5632812e-02   1.3292969e-01
   9.9000000e+01   5.6060026e-01   2.1787500e-01   2.6338151e-01   4.2916927e-01   4.1667448e-01   1.7811328e-01   1.4149349e-01   1.2514583e-01   2.3416146e-01   2.1557292e-01   5.5791276e-01   5.0164062e-02   1.1572005e-01   2.3262760e-01
   1.0800000e+02   5.3809245e-01   3.1249870e-01   3.0808333e-01   4.5906250e-01   4.2216667e-01   2.8641406e-01   2.3757812e-01   2.0311458e-01   2.6864323e-01   2.7543490e-01   5.2983724e-01   1.3222786e-01   2.1950781e-01   3.3686849e-01
   1.1700000e+02   5.1252604e-01   3.5884115e-01   3.5043490e-01   4.8000260e-01   4.2147917e-01   3.4101823e-01   2.9822135e-01   2.5552083e-01   2.9301302e-01   3.1582813e-01   5.0150260e-01   2.4026953e-01   3.2832031e-01   3.8637630e-01
   1.2600000e+02   4.8530859e-01   3.8073698e-01   3.8904688e-01   4.9572135e-01   4.1686198e-01   3.6891016e-01   3.3112370e-01   2.9077083e-01   3.1235937e-01   3.4820313e-01   4.7366927e-01   3.0358984e-01   3.8584375e-01   4.0466016e-01
   1.3500000e+02   4.5755729e-01   3.9263411e-01   4.2660807e-01   4.9785417e-01   4.0828906e-01   3.8548047e-01   3.5030208e-01   3.1670052e-01   3.2739323e-01   3.7340104e-01   4.4529557e-01   3.3651302e-01   4.1001172e-01   3.9682422e-01
   1.4400000e+02   4.2833724e-01   3.9914062e-01   4.6405599e-01   4.9041406e-01   3.9859766e-01   3.9569531e-01   3.6627865e-01   3.3300781e-01   3.3680469e-01   3.9337240e-01   4.1623828e-01   3.5163802e-01   3.9996094e-01   3.9854687e-01
   1.5300000e+02   3.9805729e-01   4.0485417e-01   5.0094792e-01   4.7938281e-01   3.8483724e-01   4.0454036e-01   3.7445052e-01   3.4543229e-01   3.4422917e-01   4.0355729e-01   3.8788411e-01   3.6450911e-01   3.9817969e-01   4.0373828e-01
   1.6200000e+02   3.6810547e-01   4.0623438e-01   5.3676953e-01   4.6409896e-01   3.7083594e-01   4.0909635e-01   3.8154688e-01   3.4962500e-01   3.4345052e-01   4.0571354e-01   3.5888932e-01   3.7223177e-01   3.9721875e-01   4.0665234e-01
   1.7100000e+02   3.3729167e-01   4.0783333e-01   5.7248047e-01   4.4391667e-01   3.5413151e-01   4.1235156e-01   3.8722786e-01   3.4724740e-01   3.3916927e-01   3.9692708e-01   3.2999609e-01   3.7682161e-01   3.9160417e-01   4.0936719e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.75.dat <==
   1.0000000e+01   7.0026042e-03   3.6341146e-03   3.5330729e-02   2.2213542e-03   1.3997396e-03   1.3945312e-03   1.3919271e-03   1.9973958e-03   2.0937500e-03   2.0182292e-03   9.1814714e-01   1.3919271e-03   1.4847656e-02   1.0013021e-02
   2.0000000e+01   1.2821615e-02   3.7760417e-03   4.1710938e-02   4.3125000e-03   2.5807292e-03   2.5468750e-03   2.5546875e-03   3.6015625e-03   3.7968750e-03   3.7031250e-03   8.7574870e-01   2.5117188e-03   1.6467448e-02   1.9748698e-02
   2.9000000e+01   2.5242187e-02   5.2044271e-03   4.7779948e-02   6.9921875e-03   4.1875000e-03   4.0455729e-03   4.0533854e-03   5.7343750e-03   6.0729167e-03   5.9166667e-03   8.3893359e-01   3.9492188e-03   1.7632812e-02   2.8819010e-02
   3.9000000e+01   7.2662760e-02   7.4492188e-03   5.2774740e-02   9.9218750e-03   6.5442708e-03   5.6744792e-03   5.6835938e-03   8.0286458e-03   8.7395833e-03   8.2578125e-03   7.9849479e-01   5.4674479e-03   1.9057292e-02   3.9589844e-02
   4.8000000e+01   2.1488411e-01   9.7773437e-03   5.6990885e-02   1.2359375e-02   2.6104167e-02   7.0039063e-03   7.0481771e-03   9.6979167e-03   1.0557292e-02   1.0158854e-02   7.6280859e-01   6.6940104e-03   2.0395833e-02   4.9177083e-02
   5.8000000e+01   4.2822656e-01   1.3807292e-02   6.1298177e-02   1.5776042e-02   1.3142057e-01   8.9778646e-03   8.9375000e-03   1.2127604e-02   1.3533854e-02   1.2854167e-02   7.2319271e-01   8.3476563e-03   2.2583333e-02   6.0488281e-02
   6.8000000e+01   5.5343620e-01   2.0058594e-02   6.6119792e-02   2.0164063e-02   2.5577214e-01   1.1054688e-02   1.1165365e-02   1.4463542e-02   1.8692708e-02   1.5768229e-02   6.8494271e-01   9.9882813e-03   2.6937500e-02   7.2157552e-02
   7.7000000e+01   5.8715885e-01   2.9555990e-02   9.3750000e-02   2.5945312e-02   3.2460677e-01   1.3656250e-02   1.3942708e-02   1.7197917e-02   3.6559896e-02   2.1013021e-02   6.5093099e-01   1.1959635e-02   3.3764323e-02   8.3923177e-02
   8.7000000e+01   5.8980599e-01   4.8643229e-02   1.6056380e-01   4.8023438e-02   3.7460026e-01   1.9554688e-02   1.7591146e-02   2.1731771e-02   8.5856771e-02   4.0622396e-02   6.1356510e-01   1.4019531e-02   4.5936198e-02   1.0013021e-01
   9.6000000e+01   5.7510547e-01   9.2117188e-02   2.2009115e-01   4.0648958e-01   3.9508333e-01   4.4710938e-02   3.3084635e-02   4.0429688e-02   1.5722135e-01   1.0176302e-01   5.8066146e-01   1.7329427e-02   6.2705729e-02   1.2714193e-01
   1.0600000e+02   5.4996224e-01   1.7738151e-01   2.7742578e-01   4.4734896e-01   4.0827865e-01   1.3082552e-01   9.6885417e-02   9.8911458e-02   2.1869010e-01   1.9580729e-01   5.4520703e-01   3.4210937e-02   9.7442708e-02   2.0477865e-01
   1.1600000e+02   5.2137760e-01   2.8485807e-01   3.2750911e-01   4.7567448e-01   4.1106641e-01   2.5518099e-01   2.0931771e-01   1.8338542e-01   2.6179167e-01   2.6787240e-01   5.1120964e-01   9.7957031e-02   1.8198438e-01   3.1661328e-01
   1.2500000e+02   4.9338542e-01   3.4048177e-01   3.6919141e-01   4.9359635e-01   4.0792187e-01   3.1971484e-01   2.7398698e-01   2.4046094e-01   2.8439844e-01   3.0792188e-01   4.8131250e-01   1.9520052e-01   2.8342708e-01   3.7748828e-01
   1.3500000e+02   4.6018750e-01   3.6787760e-01   4.1296354e-01   4.9712500e-01   3.9904297e-01   3.5506510e-01   3.1418359e-01   2.7790365e-01   3.0399740e-01   3.4113802e-01   4.4803255e-01   2.8120443e-01   3.5639453e-01   3.7350781e-01
   1.4400000e+02   4.2920703e-01   3.7869401e-01   4.5236198e-01   4.9039583e-01   3.8868750e-01   3.7201563e-01   3.3548828e-01   3.0129167e-01   3.1616667e-01   3.6231771e-01   4.1812891e-01   3.1874089e-01   3.8247786e-01   3.7903516e-01
   1.5400000e+02   3.9435026e-01   3.8457682e-01   4.9245833e-01   4.7788542e-01   3.7453125e-01   3.8209635e-01   3.4949740e-01   3.1865365e-01   3.2367448e-01   3.8101823e-01   3.8470052e-01   3.3751432e-01   3.7683724e-01   3.8213151e-01
   1.6400000e+02   3.5850521e-01   3.8373828e-01   5.3320573e-01   4.5925260e-01   3.5525521e-01   3.8621354e-01   3.5788151e-01   3.2695573e-01   3.2570052e-01   3.8757031e-01   3.5121484e-01   3.4645833e-01   3.7264453e-01   3.8469401e-01
   1.7300000e+02   3.2639583e-01   3.8489323e-01   5.7094141e-01   4.3718750e-01   3.3801432e-01   3.9012109e-01   3.6296484e-01   3.2832031e-01   3.2251823e-01   3.8559635e-01   3.2107552e-01   3.5298177e-01   3.6732813e-01   3.8585938e-01
   1.8300000e+02   2.9041314e-01   3.8264974e-01   6.0847396e-01   4.0715365e-01   3.1709896e-01   3.9005469e-01   3.6655985e-01   3.2042708e-01   3.1323888e-01   3.7075212e-01   2.8694253e-01   3.5517214e-01   3.5635328e-01   3.8645313e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.8.dat <==
   1.1000000e+01   7.1757813e-03   3.6015625e-03   3.5541667e-02   2.2708333e-03   1.4843750e-03   1.4648438e-03   1.4765625e-03   2.1197917e-03   2.1718750e-03   2.1223958e-03   9.3067578e-01   1.4739583e-03   1.5154948e-02   1.1122396e-02
   2.1000000e+01   1.3136719e-02   4.0559896e-03   4.1842448e-02   4.6406250e-03   2.8932292e-03   2.8072917e-03   2.8333333e-03   4.0572917e-03   4.2526042e-03   4.1614583e-03   8.8962370e-01   2.8164062e-03   1.6613281e-02   2.1117187e-02
   3.1000000e+01   2.6391927e-02   5.4934896e-03   4.7130208e-02   7.3255208e-03   4.3919271e-03   4.2552083e-03   4.2526042e-03   6.0807292e-03   6.4583333e-03   6.2890625e-03   8.4917057e-01   4.1979167e-03   1.8083333e-02   3.1680990e-02
   4.1000000e+01   6.8500000e-02   7.5377604e-03   5.1736979e-02   9.8255208e-03   6.5781250e-03   5.6263021e-03   5.6510417e-03   7.9843750e-03   8.4791667e-03   8.1718750e-03   8.0920052e-01   5.4557292e-03   1.9546875e-02   4.2921875e-02
   5.2000000e+01   2.2683464e-01   1.0700521e-02   5.6661458e-02   1.3364583e-02   2.5329427e-02   7.6158854e-03   7.5872396e-03   1.0520833e-02   1.1489583e-02   1.0963542e-02   7.6489714e-01   7.1979167e-03   2.1126302e-02   5.5725260e-02
   6.2000000e+01   4.2718359e-01   1.4677083e-02   6.0312500e-02   1.6601562e-02   1.1922135e-01   9.3385417e-03   9.3203125e-03   1.2742188e-02   1.4093750e-02   1.3526042e-02   7.2593229e-01   8.6562500e-03   2.3033854e-02   6.6998698e-02
   7.2000000e+01   5.4584635e-01   2.0298177e-02   6.4203125e-02   2.0807292e-02   2.3398568e-01   1.1627604e-02   1.1695313e-02   1.5127604e-02   1.7903646e-02   1.6294271e-02   6.8719531e-01   1.0437500e-02   2.6785156e-02   8.0988281e-02
   8.2000000e+01   5.8674479e-01   2.9260417e-02   8.9789063e-02   2.6794271e-02   3.1431641e-01   1.4125000e-02   1.4308594e-02   1.7664063e-02   2.7408854e-02   2.0130208e-02   6.4840495e-01   1.2248698e-02   3.3687500e-02   9.6562500e-02
   9.3000000e+01   5.8266276e-01   4.4544271e-02   1.6140365e-01   4.4307292e-02   3.6002995e-01   1.7832031e-02   1.7911458e-02   2.1575521e-02   6.6307292e-02   3.1885417e-02   6.0620052e-01   1.4921875e-02   4.4467448e-02   1.1613281e-01
   1.0300000e+02   5.6338932e-01   7.4226562e-02   2.3120313e-01   4.1679427e-01   3.8569661e-01   2.8996094e-02   2.5208333e-02   3.1265625e-02   1.2714583e-01   7.5427083e-02   5.6877083e-01   1.7335937e-02   6.1467448e-02   1.4283724e-01
   1.1300000e+02   5.3604036e-01   1.3241016e-01   2.8857682e-01   4.6369531e-01   3.9516536e-01   7.7195313e-02   6.1860677e-02   6.9822917e-02   1.9414844e-01   1.5970833e-01   5.3166536e-01   2.3807292e-02   8.5697917e-02   1.9246094e-01
   1.2300000e+02   5.0348177e-01   2.2795052e-01   3.4138021e-01   4.8874740e-01   3.9641927e-01   1.9022526e-01   1.5029818e-01   1.4460156e-01   2.4245573e-01   2.4191667e-01   4.9533594e-01   5.2462240e-02   1.3081901e-01   2.8629297e-01
   1.3400000e+02   4.6631120e-01   3.0748438e-01   3.9169922e-01   4.9681510e-01   3.8910937e-01   2.8398438e-01   2.3905599e-01   2.1736979e-01   2.7101302e-01   2.9608594e-01   4.5597656e-01   1.4333333e-01   2.2687500e-01   3.1226693e-01
   1.4400000e+02   4.3112760e-01   3.4356250e-01   4.3661458e-01   4.9005469e-01   3.7833984e-01   3.2891016e-01   2.8542187e-01   2.5559635e-01   2.9057292e-01   3.2628385e-01   4.2090495e-01   2.3645833e-01   3.1123568e-01   3.4234245e-01
   1.5400000e+02   3.9445703e-01   3.5459245e-01   4.7957813e-01   4.7701823e-01   3.6235156e-01   3.4717969e-01   3.0980859e-01   2.8052865e-01   3.0000521e-01   3.4793490e-01   3.8582682e-01   2.8761719e-01   3.4544401e-01   3.5129297e-01
   1.6400000e+02   3.5776953e-01   3.5865885e-01   5.2029427e-01   4.5819271e-01   3.4473958e-01   3.5783594e-01   3.2389193e-01   2.9587500e-01   3.0344010e-01   3.6066927e-01   3.5102604e-01   3.0970312e-01   3.4423437e-01   3.5646875e-01
   1.7500000e+02   3.1696354e-01   3.5711979e-01   5.6625781e-01   4.3138802e-01   3.2296875e-01   3.6144792e-01   3.3299609e-01   3.0193490e-01   3.0239583e-01   3.6392188e-01   3.1207682e-01   3.1987760e-01   3.3840885e-01   3.5652865e-01
   1.8500000e+02   2.7952995e-01   3.5295573e-01   6.0691146e-01   3.9949219e-01   3.0090625e-01   3.6201953e-01   3.3457552e-01   2.9821354e-01   2.9321875e-01   3.5555729e-01   2.7682422e-01   3.2360417e-01   3.2597917e-01   3.5683464e-01
   1.9500000e+02   2.4143620e-01   3.4570833e-01   6.4565755e-01   3.6185937e-01   2.7533594e-01   3.5687370e-01   3.3496745e-01   2.8540625e-01   2.7761458e-01   3.3279687e-01   2.4170833e-01   3.2352604e-01   3.0738021e-01   3.5486979e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.85.dat <==
   1.1000000e+01   7.1341146e-03   3.8190104e-03   3.4691406e-02   2.2526042e-03   1.4934896e-03   1.4817708e-03   1.4817708e-03   2.0885417e-03   2.1744792e-03   2.0755208e-03   9.4203776e-01   1.4843750e-03   1.5070313e-02   1.1212240e-02
   2.2000000e+01   1.3390625e-02   4.3528646e-03   4.1661458e-02   4.9166667e-03   3.0442708e-03   2.9830729e-03   2.9895833e-03   4.2604167e-03   4.4296875e-03   4.3411458e-03   8.9772526e-01   2.9388021e-03   1.6835938e-02   2.2651042e-02
   3.3000000e+01   2.7216146e-02   5.9375000e-03   4.6839844e-02   7.6380208e-03   4.6367188e-03   4.4687500e-03   4.4739583e-03   6.3593750e-03   6.7604167e-03   6.5651042e-03   8.5397786e-01   4.3919271e-03   1.8363281e-02   3.4345052e-02
   4.4000000e+01   7.0712240e-02   8.1145833e-03   5.1157552e-02   1.0380208e-02   6.7656250e-03   5.9205729e-03   5.8958333e-03   8.3697917e-03   8.9765625e-03   8.6901042e-03   8.1037630e-01   5.7174479e-03   1.9536458e-02   4.6790365e-02
   5.5000000e+01   2.1215495e-01   1.1410156e-02   5.5527344e-02   1.3640625e-02   2.0898437e-02   7.8945312e-03   7.8997396e-03   1.0723958e-02   1.1630208e-02   1.1200521e-02   7.6711198e-01   7.4127604e-03   2.1111979e-02   6.0515625e-02
   6.6000000e+01   4.2189583e-01   1.5808594e-02   6.0093750e-02   1.7822917e-02   1.0786198e-01   1.0093750e-02   1.0079427e-02   1.3692708e-02   1.5096354e-02   1.4432292e-02   7.2389714e-01   9.3359375e-03   2.3674479e-02   7.6489583e-02
   7.7000000e+01   5.4680469e-01   2.1582031e-02   6.4079427e-02   2.2250000e-02   2.2655599e-01   1.2365885e-02   1.2436198e-02   1.5927083e-02   1.8247396e-02   1.7195313e-02   6.8074219e-01   1.1100260e-02   2.7763021e-02   9.3398438e-02
   8.8000000e+01   5.7906901e-01   3.0464844e-02   9.2158854e-02   2.8398437e-02   3.0325911e-01   1.5141927e-02   1.5260417e-02   1.8677083e-02   2.5893229e-02   2.0890625e-02   6.3822266e-01   1.3122396e-02   3.4144531e-02   1.1334635e-01
   9.8000000e+01   5.7365885e-01   4.2397135e-02   1.5846615e-01   4.0893229e-02   3.4722656e-01   1.7959635e-02   1.8148437e-02   2.1591146e-02   4.6260417e-02   2.6627604e-02   5.9955729e-01   1.5226563e-02   4.3473958e-02   1.3638542e-01
   1.0900000e+02   5.4931901e-01   6.3983073e-02   2.3469531e-01   4.2936458e-01   3.6993750e-01   2.4001302e-02   2.3385417e-02   2.7885417e-02   9.8210937e-02   5.3911458e-02   5.5722396e-01   1.8053385e-02   5.7535156e-02   1.7148438e-01
   1.2000000e+02   5.1589193e-01   1.0402734e-01   2.9997396e-01   4.7905729e-01   3.7719661e-01   4.7928385e-02   4.1837240e-02   5.1750000e-02   1.6310677e-01   1.2019792e-01   5.1518099e-01   2.2299479e-02   7.9368490e-02   2.2724740e-01
   1.3100000e+02   4.7888021e-01   1.7363151e-01   3.5856771e-01   4.9679948e-01   3.7589714e-01   1.2568099e-01   1.0259375e-01   1.0948698e-01   2.1985677e-01   2.1078125e-01   4.7380208e-01   3.5481771e-02   1.0987240e-01   2.0251953e-01
   1.4200000e+02   4.3954818e-01   2.5527734e-01   4.1070703e-01   4.9052604e-01   3.6760938e-01   2.2777474e-01   1.8792708e-01   1.7956510e-01   2.5157552e-01   2.7077865e-01   4.3244531e-01   8.0363281e-02   1.6461458e-01   2.3853646e-01
   1.5300000e+02   3.9923698e-01   3.0404557e-01   4.5963151e-01   4.7779948e-01   3.5239583e-01   2.8827344e-01   2.4537891e-01   2.2848958e-01   2.7015885e-01   3.0646094e-01   3.9209766e-01   1.7471094e-01   2.4685156e-01   2.9862500e-01
   1.6400000e+02   3.5789583e-01   3.2292839e-01   5.0693620e-01   4.5821875e-01   3.3316016e-01   3.1589193e-01   2.7773958e-01   2.5433594e-01   2.7857813e-01   3.2521354e-01   3.5138542e-01   2.4566667e-01   3.0056901e-01   3.1895052e-01
   1.7500000e+02   3.1581120e-01   3.2423437e-01   5.5301302e-01   4.3113021e-01   3.1049349e-01   3.2507031e-01   2.9320182e-01   2.6726823e-01   2.7865625e-01   3.3361979e-01   3.1144661e-01   2.7468880e-01   3.0571615e-01   3.2258594e-01
   1.8500000e+02   2.7776302e-01   3.1983594e-01   5.9432682e-01   3.9925000e-01   2.8782682e-01   3.2707422e-01   2.9880339e-01   2.6980729e-01   2.7197135e-01   3.3148698e-01   2.7486328e-01   2.8434766e-01   3.0047656e-01   3.2200651e-01
   1.9600000e+02   2.3555729e-01   3.1235156e-01   6.3894271e-01   3.5683073e-01   2.6136589e-01   3.2515755e-01   3.0052083e-01   2.6278646e-01   2.6014063e-01   3.1734375e-01   2.3471875e-01   2.8807943e-01   2.7926302e-01   3.1981510e-01
   2.0700000e+02   1.9310938e-01   3.0076823e-01   6.8235547e-01   3.0943229e-01   2.3172917e-01   3.1808464e-01   2.9735417e-01   2.4445833e-01   2.3673437e-01   2.8689323e-01   1.9441276e-01   2.8522917e-01   2.5210677e-01   3.1583333e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.9.dat <==
   1.2000000e+01   7.9622396e-03   4.1223958e-03   3.5095052e-02   2.4765625e-03   1.5533854e-03   1.5416667e-03   1.5638021e-03   2.2968750e-03   2.3828125e-03   2.3072917e-03   9.4524479e-01   1.5690104e-03   1.5592448e-02   1.2252604e-02
   2.4000000e+01   1.4486979e-02   4.5911458e-03   4.2110677e-02   5.2786458e-03   3.2005208e-03   3.1510417e-03   3.1497396e-03   4.5312500e-03   4.6875000e-03   4.5937500e-03   8.9783594e-01   3.1106771e-03   1.7180990e-02   2.5079427e-02
   3.5000000e+01   2.7919271e-02   6.2877604e-03   4.6895833e-02   7.8880208e-03   4.8046875e-03   4.5481771e-03   4.5755208e-03   6.5208333e-03   6.8802083e-03   6.7552083e-03   8.5446224e-01   4.4583333e-03   1.8735677e-02   3.7600260e-02
   4.7000000e+01   7.0755208e-02   9.1640625e-03   5.1222656e-02   1.1328125e-02   7.4661458e-03   6.6223958e-03   6.5937500e-03   9.2317708e-03   9.9505208e-03   9.6458333e-03   8.0752083e-01   6.3632813e-03   2.0199219e-02   5.1962240e-02
   5.8000000e+01   2.0352344e-01   1.2160156e-02   5.5536458e-02   1.4302083e-02   1.7533854e-02   8.3828125e-03   8.3502604e-03   1.1395833e-02   1.2419271e-02   1.2018229e-02   7.6442578e-01   7.9440104e-03   2.1915365e-02   6.6699219e-02
   7.0000000e+01   4.1237891e-01   1.6785156e-02   5.9339844e-02   1.8713542e-02   9.5990885e-02   1.0770833e-02   1.0731771e-02   1.4359375e-02   1.5760417e-02   1.5135417e-02   7.1739974e-01   9.9687500e-03   2.4141927e-02   8.4919271e-02
   8.1000000e+01   5.2960156e-01   2.2243490e-02   6.2110677e-02   2.2973958e-02   2.0288411e-01   1.3006510e-02   1.2998698e-02   1.6776042e-02   1.8940104e-02   1.7932292e-02   6.7464714e-01   1.1725260e-02   2.8088542e-02   1.0519661e-01
   9.3000000e+01   5.6868490e-01   3.0532552e-02   8.9000000e-02   2.9692708e-02   2.8866276e-01   1.5665365e-02   1.5769531e-02   1.9247396e-02   2.4640625e-02   2.1111979e-02   6.2768359e-01   1.3757812e-02   3.4472656e-02   1.3194010e-01
   1.0400000e+02   5.5872135e-01   4.2783854e-02   1.5971094e-01   4.3010417e-02   3.3071484e-01   1.9014323e-02   1.9157552e-02   2.2403646e-02   3.7546875e-02   2.5856771e-02   5.8527734e-01   1.5951823e-02   4.3895833e-02   1.6639323e-01
   1.1600000e+02   5.2911719e-01   6.2493490e-02   2.4373307e-01   4.3699479e-01   3.5299219e-01   2.4509115e-02   2.3701823e-02   2.7429688e-02   7.6023437e-02   4.4557292e-02   5.3823828e-01   1.9110677e-02   5.8223958e-02   2.2326823e-01
   1.2700000e+02   4.9399219e-01   8.8816406e-02   3.1144531e-01   4.9328646e-01   3.5919922e-01   3.5286458e-02   3.2550781e-02   4.0179687e-02   1.3154427e-01   8.8968750e-02   4.9566667e-01   2.2313802e-02   7.6332031e-02   3.3395443e-01
   1.3900000e+02   4.5141667e-01   1.3496354e-01   3.7549870e-01   4.9162500e-01   3.5385807e-01   7.7971354e-02   6.8945313e-02   8.0127604e-02   1.8810677e-01   1.7069531e-01   4.4942708e-01   2.8630208e-02   1.0133203e-01   1.2321875e-01
   1.5000000e+02   4.1070182e-01   1.9574870e-01   4.2717708e-01   4.8055469e-01   3.4260286e-01   1.5947396e-01   1.3529687e-01   1.3675260e-01   2.2342187e-01   2.3585677e-01   4.0713411e-01   4.5388021e-02   1.3041797e-01   1.7508073e-01
   1.6200000e+02   3.6552214e-01   2.5216276e-01   4.8245443e-01   4.6035938e-01   3.2430208e-01   2.3559896e-01   1.9827734e-01   1.9395313e-01   2.4444531e-01   2.7781510e-01   3.6144141e-01   1.1084115e-01   1.8415234e-01   2.4126432e-01
   1.7300000e+02   3.2344010e-01   2.7758203e-01   5.3009115e-01   4.3528646e-01   3.0305078e-01   2.7187760e-01   2.3713021e-01   2.2075521e-01   2.5070052e-01   2.9463281e-01   3.1975521e-01   1.8373307e-01   2.3492708e-01   2.7222656e-01
   1.8500000e+02   2.7716146e-01   2.8178776e-01   5.8076042e-01   3.9788281e-01   2.7752604e-01   2.8598047e-01   2.5557552e-01   2.3432552e-01   2.4979688e-01   3.0063281e-01   2.7437240e-01   2.3062109e-01   2.5682422e-01   2.8009635e-01
   1.9600000e+02   2.3451432e-01   2.7505339e-01   6.2487630e-01   3.5698438e-01   2.5061458e-01   2.8800651e-01   2.6101563e-01   2.3258073e-01   2.3628906e-01   2.9207292e-01   2.3296354e-01   2.4353906e-01   2.5610026e-01   2.8115365e-01
   2.0800000e+02   1.8802344e-01   2.6145964e-01   6.7459505e-01   3.0338802e-01   2.1716797e-01   2.8046484e-01   2.6046484e-01   2.1897656e-01   2.1664323e-01   2.6920312e-01   1.8772526e-01   2.4482031e-01   2.2648958e-01   2.7705339e-01
   2.1900000e+02   1.4530859e-01   2.4556641e-01   7.1856510e-01   2.4600781e-01   1.8581901e-01   2.6995703e-01   2.5432161e-01   1.9454948e-01   1.8821354e-01   2.3095833e-01   1.4661849e-01   2.3832552e-01   1.9029818e-01   2.7095443e-01


==> Data_Simu_4/Pe_cw_dat/Pe_cw_rho_0.95.dat <==
   1.3000000e+01   8.2304688e-03   4.1419271e-03   3.5208333e-02   2.7682292e-03   1.7304687e-03   1.7096354e-03   1.7083333e-03   2.4921875e-03   2.5598958e-03   2.5156250e-03   9.4612630e-01   1.7356771e-03   1.5915365e-02   1.3516927e-02
   2.5000000e+01   1.4618490e-02   4.8229167e-03   4.2285156e-02   5.5911458e-03   3.4531250e-03   3.3880208e-03   3.4075521e-03   4.9166667e-03   5.0911458e-03   4.9609375e-03   8.9914323e-01   3.3593750e-03   1.7511719e-02   2.6526042e-02
   3.7000000e+01   2.8363347e-02   6.6888021e-03   4.6016927e-02   8.4218750e-03   5.1549479e-03   4.9739583e-03   5.0000000e-03   7.1822917e-03   7.6377119e-03   7.4549788e-03   8.5220471e-01   4.8967161e-03   1.8862553e-02   4.0644531e-02
   4.9000000e+01   6.8246094e-02   9.2851562e-03   5.0975260e-02   1.1411458e-02   7.4609375e-03   6.5768229e-03   6.5794271e-03   9.2369792e-03   9.8723958e-03   9.5963542e-03   8.0525000e-01   6.3632813e-03   2.0545573e-02   5.5992187e-02
   6.1000000e+01   1.9212370e-01   1.2753906e-02   5.4167969e-02   1.4856771e-02   1.5984375e-02   8.6953125e-03   8.6966146e-03   1.1726562e-02   1.2653646e-02   1.2286458e-02   7.5847656e-01   8.1888021e-03   2.2359375e-02   7.3785156e-02
   7.3000000e+01   3.8773698e-01   1.6971354e-02   5.8457031e-02   1.8763021e-02   7.5490885e-02   1.0779948e-02   1.0694010e-02   1.4247396e-02   1.5744792e-02   1.5085938e-02   7.1152083e-01   1.0019531e-02   2.4476563e-02   9.3675781e-02
   8.6000000e+01   5.1738542e-01   2.3369792e-02   6.1031250e-02   2.3981771e-02   1.9174609e-01   1.3587240e-02   1.3549479e-02   1.7455729e-02   1.9807292e-02   1.8770833e-02   6.6072396e-01   1.2332031e-02   2.8725260e-02   1.2048307e-01
   9.8000000e+01   5.5231250e-01   3.1308594e-02   8.7226563e-02   3.0825521e-02   2.7068750e-01   1.6220052e-02   1.6281250e-02   2.0117188e-02   2.3450521e-02   2.1718750e-02   6.1381380e-01   1.4213542e-02   3.5045573e-02   1.5386198e-01
   1.1000000e+02   5.3957292e-01   4.2615885e-02   1.6019401e-01   4.5627604e-02   3.1261589e-01   1.9704427e-02   1.9657552e-02   2.3401042e-02   3.3075521e-02   2.6148437e-02   5.6701693e-01   1.6725260e-02   4.3399740e-02   2.0515625e-01
   1.2200000e+02   5.0862500e-01   5.7989583e-02   2.4636328e-01   4.1113802e-01   3.3424219e-01   2.4382812e-02   2.4005208e-02   2.7255208e-02   5.4929687e-02   3.3989583e-02   5.2034375e-01   1.9447917e-02   5.5914063e-02   3.0177734e-01
   1.3400000e+02   4.6886849e-01   8.1084635e-02   3.2086589e-01   4.8490365e-01   3.3808724e-01   3.2416667e-02   3.1063802e-02   3.5044271e-02   1.0286979e-01   6.2184896e-02   4.7361849e-01   2.2699219e-02   7.2139323e-02   1.5196354e-01
   1.4600000e+02   4.2559635e-01   1.1054427e-01   3.8614453e-01   4.7736198e-01   3.3098958e-01   5.2285156e-02   5.0141927e-02   5.4414062e-02   1.4960156e-01   1.2492969e-01   4.2679167e-01   2.7457031e-02   9.2178385e-02   9.1497396e-02
   1.5900000e+02   3.7664063e-01   1.5260026e-01   4.4934245e-01   4.6029167e-01   3.1489193e-01   1.0525260e-01   9.7158854e-02   1.0349219e-01   1.9374219e-01   1.9801823e-01   3.7613802e-01   3.6251302e-02   1.1538151e-01   1.4186589e-01
   1.7100000e+02   3.3107422e-01   1.9534766e-01   5.0388151e-01   4.3589844e-01   2.9516797e-01   1.7438151e-01   1.5301172e-01   1.5246094e-01   2.1473437e-01   2.3960938e-01   3.2963021e-01   6.4694010e-02   1.4029818e-01   1.8959505e-01
   1.8300000e+02   2.8473177e-01   2.2292839e-01   5.5843620e-01   4.0153906e-01   2.7050130e-01   2.1870703e-01   1.9267578e-01   1.8492448e-01   2.1911979e-01   2.6031771e-01   2.8319141e-01   1.2318880e-01   1.7081641e-01   2.2189193e-01
   1.9500000e+02   2.3813021e-01   2.2935286e-01   6.0814323e-01   3.5822917e-01   2.4154036e-01   2.3661198e-01   2.1214323e-01   1.9336719e-01   2.1340885e-01   2.5808333e-01   2.3685677e-01   1.7249479e-01   1.9292708e-01   2.3506380e-01
   2.0700000e+02   1.9147005e-01   2.2067448e-01   6.5711719e-01   3.0585677e-01   2.1098698e-01   2.3880599e-01   2.1906771e-01   1.8837760e-01   1.9583854e-01   2.4410417e-01   1.9062630e-01   1.9342578e-01   1.9920312e-01   2.3624089e-01
   2.1900000e+02   1.4473307e-01   2.0537891e-01   7.0615104e-01   2.4531250e-01   1.7593359e-01   2.3160938e-01   2.1597005e-01   1.7086979e-01   1.7048958e-01   2.1391406e-01   1.4454297e-01   1.9536328e-01   1.7119401e-01   2.3087760e-01
   2.3200000e+02   9.4010417e-02   1.8075130e-01   7.5789323e-01   1.6923177e-01   1.3432813e-01   2.1231380e-01   2.0413932e-01   1.3363021e-01   1.2964323e-01   1.5970052e-01   9.4643229e-02   1.8325911e-01   1.1813802e-01   2.2304427e-01


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.05.dat <==
   1.0000000e+00   3.7500000e-01   3.7500000e-01   8.7366667e-01   2.8333333e-02   2.0000000e-03   2.0000000e-03   1.6666667e-03   2.8333333e-02   2.7000000e-02   2.8333333e-02   9.8833333e-01   1.3333333e-03   9.9600000e-01   9.7666667e-02
   2.0000000e+00   6.3833333e-01   3.8900000e-01   9.2500000e-01   1.9500000e-01   1.1633333e-01   1.1466667e-01   1.1433333e-01   1.8500000e-01   4.2366667e-01   3.7666667e-01   1.0000000e+00   1.0100000e-01   9.9566667e-01   2.4800000e-01
   2.0000000e+00   6.3833333e-01   3.8900000e-01   9.2500000e-01   1.9500000e-01   1.1633333e-01   1.1466667e-01   1.1433333e-01   1.8500000e-01   4.2366667e-01   3.7666667e-01   1.0000000e+00   1.0100000e-01   9.9566667e-01   2.4800000e-01
   3.0000000e+00   8.7000000e-01   5.5766667e-01   9.2400000e-01   6.3366667e-01   5.5100000e-01   4.0333333e-01   3.9466667e-01   5.4200000e-01   8.4366667e-01   7.4266667e-01   1.0000000e+00   3.5933333e-01   9.9466667e-01   4.6266667e-01
   4.0000000e+00   9.8000000e-01   7.9200000e-01   8.8366667e-01   9.1266667e-01   8.6466667e-01   7.2200000e-01   7.2833333e-01   8.6033333e-01   9.7600000e-01   9.4166667e-01   1.0000000e+00   6.7766667e-01   9.9433333e-01   7.2133333e-01
   4.0000000e+00   9.8000000e-01   7.9200000e-01   8.8366667e-01   9.1266667e-01   8.6466667e-01   7.2200000e-01   7.2833333e-01   8.6033333e-01   9.7600000e-01   9.4166667e-01   1.0000000e+00   6.7766667e-01   9.9433333e-01   7.2133333e-01
   5.0000000e+00   9.9866667e-01   9.3766667e-01   8.4966667e-01   9.8500000e-01   9.7600000e-01   9.1333333e-01   8.9566667e-01   9.7566667e-01   9.9833333e-01   9.9300000e-01   1.0000000e+00   8.7866667e-01   9.9666667e-01   8.9400000e-01
   6.0000000e+00   9.9900000e-01   9.9133333e-01   8.2800000e-01   9.9800000e-01   9.9533333e-01   9.8233333e-01   9.7366667e-01   9.9900000e-01   1.0000000e+00   9.9866667e-01   1.0000000e+00   9.7700000e-01   9.9833333e-01   9.7466667e-01
   6.0000000e+00   9.9900000e-01   9.9133333e-01   8.2800000e-01   9.9800000e-01   9.9533333e-01   9.8233333e-01   9.7366667e-01   9.9900000e-01   1.0000000e+00   9.9866667e-01   1.0000000e+00   9.7700000e-01   9.9833333e-01   9.7466667e-01
   7.0000000e+00   1.0000000e+00   9.9800000e-01   7.9800000e-01   1.0000000e+00   1.0000000e+00   9.9733333e-01   9.9233333e-01   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   9.9600000e-01   9.9866667e-01   9.9500000e-01
   8.0000000e+00   1.0000000e+00   1.0000000e+00   7.8600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   8.0000000e+00   1.0000000e+00   1.0000000e+00   7.8600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   9.0000000e+00   1.0000000e+00   1.0000000e+00   7.6066667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00   7.6066667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00   7.4366667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00   7.5666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00   7.5666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00   7.4466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00   7.2366667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.1.dat <==
   2.0000000e+00   5.1166667e-01   3.6766667e-01   9.8766667e-01   6.1000000e-02   6.6666667e-03   7.0000000e-03   3.6666667e-03   6.3333333e-02   8.4333333e-02   8.3666667e-02   1.0000000e+00   4.6666667e-03   9.9066667e-01   2.5966667e-01
   3.0000000e+00   6.3066667e-01   3.3133333e-01   9.9666667e-01   1.1400000e-01   3.0333333e-02   1.7333333e-02   1.3000000e-02   1.2066667e-01   2.0066667e-01   1.4100000e-01   1.0000000e+00   1.4000000e-02   9.9133333e-01   3.6200000e-01
   4.0000000e+00   7.8033333e-01   3.3233333e-01   9.9700000e-01   2.2733333e-01   1.4533333e-01   7.0333333e-02   4.6666667e-02   2.3100000e-01   3.8600000e-01   2.8033333e-01   1.0000000e+00   4.8000000e-02   9.9100000e-01   4.3400000e-01
   6.0000000e+00   9.5666667e-01   4.6100000e-01   9.9566667e-01   5.8366667e-01   6.4833333e-01   2.8900000e-01   2.3066667e-01   5.1700000e-01   8.0666667e-01   5.9900000e-01   1.0000000e+00   2.0733333e-01   9.9300000e-01   6.2833333e-01
   7.0000000e+00   9.9100000e-01   6.0000000e-01   9.9466667e-01   8.1600000e-01   8.4966667e-01   4.6833333e-01   4.0900000e-01   7.3766667e-01   9.4233333e-01   8.1466667e-01   1.0000000e+00   3.6066667e-01   9.9500000e-01   7.3566667e-01
   8.0000000e+00   9.9866667e-01   7.4866667e-01   9.9033333e-01   9.2033333e-01   9.5100000e-01   6.6533333e-01   6.0433333e-01   8.3866667e-01   9.8066667e-01   9.1166667e-01   1.0000000e+00   5.3933333e-01   9.9733333e-01   8.1900000e-01
   9.0000000e+00   9.9966667e-01   8.6633333e-01   9.8533333e-01   9.7833333e-01   9.8933333e-01   8.2066667e-01   7.7433333e-01   9.3366667e-01   9.9566667e-01   9.7066667e-01   1.0000000e+00   7.1900000e-01   9.9800000e-01   9.0200000e-01
   1.1000000e+01   1.0000000e+00   9.7533333e-01   9.7933333e-01   9.9833333e-01   9.9966667e-01   9.6633333e-01   9.5766667e-01   9.9400000e-01   1.0000000e+00   9.9866667e-01   1.0000000e+00   9.3266667e-01   9.9766667e-01   9.7933333e-01
   1.2000000e+01   1.0000000e+00   9.9166667e-01   9.8033333e-01   1.0000000e+00   1.0000000e+00   9.8966667e-01   9.8333333e-01   9.9866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7233333e-01   9.9933333e-01   9.9133333e-01
   1.3000000e+01   1.0000000e+00   9.9800000e-01   9.7066667e-01   1.0000000e+00   1.0000000e+00   9.9633333e-01   9.9600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9233333e-01   9.9966667e-01   9.9900000e-01
   1.5000000e+01   1.0000000e+00   1.0000000e+00   9.6666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00   9.6233333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00   9.6200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00   9.6200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00   9.5400000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   1.0000000e+00   9.5300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00   9.5100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00   9.4466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00   9.4100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.15.dat <==
   2.0000000e+00   4.9766667e-01   3.8733333e-01   9.9233333e-01   5.2666667e-02   2.3333333e-03   3.3333333e-03   1.3333333e-03   5.1666667e-02   6.0666667e-02   5.5666667e-02   9.9966667e-01   3.3333333e-03   9.9433333e-01   2.9733333e-01
   4.0000000e+00   6.4533333e-01   2.9900000e-01   9.9866667e-01   1.2100000e-01   8.3333333e-03   6.3333333e-03   3.6666667e-03   1.0933333e-01   1.3366667e-01   1.1866667e-01   1.0000000e+00   6.6666667e-03   9.9300000e-01   4.8766667e-01
   6.0000000e+00   8.3866667e-01   2.6833333e-01   9.9866667e-01   2.2333333e-01   1.1833333e-01   1.7333333e-02   1.0666667e-02   1.8966667e-01   3.0400000e-01   2.1233333e-01   1.0000000e+00   1.1666667e-02   9.9566667e-01   5.9066667e-01
   8.0000000e+00   9.5633333e-01   3.1933333e-01   9.9966667e-01   4.1266667e-01   4.6833333e-01   8.4000000e-02   5.4000000e-02   3.3233333e-01   5.9766667e-01   3.9566667e-01   1.0000000e+00   5.2000000e-02   9.9733333e-01   7.0066667e-01
   1.0000000e+01   9.9333333e-01   4.5733333e-01   9.9966667e-01   6.6900000e-01   8.1800000e-01   2.5600000e-01   1.8400000e-01   5.4666667e-01   8.6133333e-01   6.3866667e-01   1.0000000e+00   1.5833333e-01   9.9700000e-01   7.9800000e-01
   1.2000000e+01   9.9933333e-01   6.6700000e-01   9.9866667e-01   8.8800000e-01   9.6933333e-01   5.0533333e-01   4.2266667e-01   7.7200000e-01   9.7766667e-01   8.6900000e-01   1.0000000e+00   3.5766667e-01   9.9833333e-01   8.7133333e-01
   1.4000000e+01   9.9966667e-01   8.6266667e-01   9.9633333e-01   9.7800000e-01   9.9666667e-01   7.8600000e-01   7.2133333e-01   9.2166667e-01   9.9866667e-01   9.7366667e-01   1.0000000e+00   6.2700000e-01   9.9766667e-01   9.4566667e-01
   1.6000000e+01   1.0000000e+00   9.5966667e-01   9.9466667e-01   9.9966667e-01   1.0000000e+00   9.3300000e-01   9.0266667e-01   9.8733333e-01   1.0000000e+00   9.9933333e-01   1.0000000e+00   8.4333333e-01   9.9966667e-01   9.8466667e-01
   1.8000000e+01   1.0000000e+00   9.9366667e-01   9.9433333e-01   1.0000000e+00   1.0000000e+00   9.8800000e-01   9.8033333e-01   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6233333e-01   1.0000000e+00   9.9833333e-01
   2.0000000e+01   1.0000000e+00   9.9966667e-01   9.9333333e-01   1.0000000e+00   1.0000000e+00   9.9933333e-01   9.9733333e-01   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   9.9500000e-01   1.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00   9.8800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00   9.9066667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00   9.8633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7000000e+01   1.0000000e+00   1.0000000e+00   9.8833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.9000000e+01   1.0000000e+00   1.0000000e+00   9.7933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1000000e+01   1.0000000e+00   1.0000000e+00   9.8166667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3000000e+01   1.0000000e+00   1.0000000e+00   9.7966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e+01   1.0000000e+00   1.0000000e+00   9.7833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.7000000e+01   1.0000000e+00   1.0000000e+00   9.7466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.2.dat <==
   3.0000000e+00   5.5166667e-01   3.8033333e-01   9.9700000e-01   8.2000000e-02   3.6666667e-03   6.0000000e-03   2.0000000e-03   7.6333333e-02   8.3000000e-02   7.9000000e-02   1.0000000e+00   7.0000000e-03   9.9366667e-01   4.2466667e-01
   6.0000000e+00   7.4500000e-01   2.7433333e-01   9.9866667e-01   1.7100000e-01   1.7000000e-02   7.6666667e-03   6.3333333e-03   1.4500000e-01   1.6633333e-01   1.4966667e-01   1.0000000e+00   9.0000000e-03   9.9533333e-01   6.4466667e-01
   8.0000000e+00   8.8366667e-01   2.4766667e-01   9.9966667e-01   2.7133333e-01   8.4666667e-02   1.2666667e-02   8.0000000e-03   2.2133333e-01   2.8166667e-01   2.3433333e-01   1.0000000e+00   1.3666667e-02   9.9700000e-01   7.4233333e-01
   1.1000000e+01   9.8400000e-01   2.6633333e-01   1.0000000e+00   4.2066667e-01   4.5633333e-01   5.2000000e-02   2.5333333e-02   3.3200000e-01   5.3200000e-01   3.7733333e-01   1.0000000e+00   2.7000000e-02   9.9766667e-01   8.2866667e-01
   1.3000000e+01   9.9633333e-01   3.7333333e-01   1.0000000e+00   5.8066667e-01   7.8933333e-01   1.2466667e-01   7.6000000e-02   4.6000000e-01   7.5700000e-01   5.3966667e-01   1.0000000e+00   6.5333333e-02   9.9866667e-01   8.7566667e-01
   1.6000000e+01   9.9966667e-01   6.2666667e-01   1.0000000e+00   8.4866667e-01   9.7500000e-01   3.8500000e-01   2.7933333e-01   6.7766667e-01   9.5333333e-01   8.1866667e-01   1.0000000e+00   2.1133333e-01   9.9933333e-01   9.3566667e-01
   1.8000000e+01   1.0000000e+00   7.8000000e-01   9.9933333e-01   9.4166667e-01   9.9700000e-01   5.9266667e-01   4.8066667e-01   8.3200000e-01   9.8866667e-01   9.3800000e-01   1.0000000e+00   3.7100000e-01   9.9866667e-01   9.6100000e-01
   2.1000000e+01   1.0000000e+00   9.4800000e-01   9.9966667e-01   9.9600000e-01   1.0000000e+00   8.7900000e-01   8.1500000e-01   9.6500000e-01   1.0000000e+00   9.9566667e-01   1.0000000e+00   6.9266667e-01   9.9966667e-01   9.8866667e-01
   2.4000000e+01   1.0000000e+00   9.9300000e-01   9.9700000e-01   1.0000000e+00   1.0000000e+00   9.8400000e-01   9.7200000e-01   9.9733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1633333e-01   9.9966667e-01   9.9866667e-01
   2.6000000e+01   1.0000000e+00   9.9866667e-01   9.9766667e-01   1.0000000e+00   1.0000000e+00   9.9733333e-01   9.9600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7833333e-01   1.0000000e+00   1.0000000e+00
   2.9000000e+01   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00
   3.1000000e+01   1.0000000e+00   1.0000000e+00   9.9600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00
   3.4000000e+01   1.0000000e+00   1.0000000e+00   9.9200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6000000e+01   1.0000000e+00   1.0000000e+00   9.9000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.9000000e+01   1.0000000e+00   1.0000000e+00   9.8633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1000000e+01   1.0000000e+00   1.0000000e+00   9.8666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.4000000e+01   1.0000000e+00   1.0000000e+00   9.8900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7000000e+01   1.0000000e+00   1.0000000e+00   9.8233333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9000000e+01   1.0000000e+00   1.0000000e+00   9.8266667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.25.dat <==
   4.0000000e+00   5.6833333e-01   3.5533333e-01   9.9666667e-01   1.0066667e-01   5.6666667e-03   6.6666667e-03   4.0000000e-03   8.8666667e-02   9.6666667e-02   9.1666667e-02   1.0000000e+00   7.0000000e-03   9.9533333e-01   5.4400000e-01
   7.0000000e+00   7.2666667e-01   2.5833333e-01   1.0000000e+00   2.0900000e-01   1.1333333e-02   7.0000000e-03   4.0000000e-03   1.8066667e-01   1.9566667e-01   1.8600000e-01   1.0000000e+00   1.1666667e-02   9.9700000e-01   7.3166667e-01
   1.0000000e+01   8.9833333e-01   2.1466667e-01   1.0000000e+00   3.0800000e-01   7.1000000e-02   1.3000000e-02   8.0000000e-03   2.5666667e-01   2.8933333e-01   2.6933333e-01   1.0000000e+00   2.0333333e-02   9.9866667e-01   8.2833333e-01
   1.3000000e+01   9.8266667e-01   2.2000000e-01   1.0000000e+00   3.9900000e-01   3.4466667e-01   1.8000000e-02   1.5593220e-02   3.2233333e-01   4.3830508e-01   3.5728814e-01   1.0000000e+00   2.8135593e-02   9.9762712e-01   8.9466667e-01
   1.6000000e+01   9.9833333e-01   3.2900000e-01   1.0000000e+00   5.7033333e-01   7.6533333e-01   6.2333333e-02   4.2666667e-02   4.4666667e-01   6.9533333e-01   5.1666667e-01   1.0000000e+00   3.8000000e-02   9.9833333e-01   9.2233333e-01
   2.0000000e+01   1.0000000e+00   6.1266667e-01   1.0000000e+00   8.1066667e-01   9.8666667e-01   2.8166667e-01   1.9433333e-01   6.4400000e-01   9.3566667e-01   7.9700000e-01   1.0000000e+00   1.4166667e-01   1.0000000e+00   9.6600000e-01
   2.3000000e+01   1.0000000e+00   8.1266667e-01   1.0000000e+00   9.4866667e-01   9.9933333e-01   5.5533333e-01   4.6233333e-01   8.3000000e-01   9.9200000e-01   9.4933333e-01   1.0000000e+00   3.0500000e-01   9.9966667e-01   9.8433333e-01
   2.6000000e+01   1.0000000e+00   9.3633333e-01   9.9933333e-01   9.9200000e-01   1.0000000e+00   8.1966667e-01   7.4566667e-01   9.5700000e-01   9.9933333e-01   9.9266667e-01   1.0000000e+00   5.6333333e-01   9.9966667e-01   9.9166667e-01
   2.9000000e+01   1.0000000e+00   9.8933333e-01   9.9866667e-01   1.0000000e+00   1.0000000e+00   9.5966667e-01   9.4466667e-01   9.9333333e-01   9.9966667e-01   9.9933333e-01   1.0000000e+00   8.2166667e-01   1.0000000e+00   9.9900000e-01
   3.2000000e+01   1.0000000e+00   9.9900000e-01   9.9833333e-01   1.0000000e+00   1.0000000e+00   9.9366667e-01   9.8900000e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.4766667e-01   1.0000000e+00   9.9933333e-01
   3.6000000e+01   1.0000000e+00   1.0000000e+00   9.9900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9766667e-01   1.0000000e+00   1.0000000e+00
   3.9000000e+01   1.0000000e+00   1.0000000e+00   9.9733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   4.2000000e+01   1.0000000e+00   1.0000000e+00   9.9533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5000000e+01   1.0000000e+00   1.0000000e+00   9.9433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8000000e+01   1.0000000e+00   1.0000000e+00   9.9400000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.2000000e+01   1.0000000e+00   1.0000000e+00   9.8866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5000000e+01   1.0000000e+00   1.0000000e+00   9.8800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   1.0000000e+00   9.8633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1000000e+01   1.0000000e+00   1.0000000e+00   9.8366667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.3.dat <==
   4.0000000e+00   5.5066667e-01   3.4866667e-01   9.9733333e-01   9.9333333e-02   3.0000000e-03   5.0000000e-03   1.6666667e-03   9.0333333e-02   9.8333333e-02   9.3666667e-02   1.0000000e+00   6.3333333e-03   9.9500000e-01   5.4800000e-01
   8.0000000e+00   7.4800000e-01   2.5100000e-01   9.9966667e-01   2.4366667e-01   1.4000000e-02   1.1666667e-02   8.0000000e-03   2.0833333e-01   2.1700000e-01   2.1100000e-01   1.0000000e+00   2.0000000e-02   9.9733333e-01   7.8366667e-01
   1.2000000e+01   9.1966667e-01   1.8566667e-01   1.0000000e+00   3.5666667e-01   5.5000000e-02   7.6666667e-03   7.0000000e-03   2.9000000e-01   3.2033333e-01   2.9800000e-01   1.0000000e+00   1.9000000e-02   9.9800000e-01   8.9500000e-01
   1.6000000e+01   9.9166667e-01   2.0033333e-01   1.0000000e+00   4.6633333e-01   3.6800000e-01   1.5666667e-02   1.3666667e-02   3.8900000e-01   4.6433333e-01   4.0866667e-01   1.0000000e+00   2.7666667e-02   9.9900000e-01   9.5100000e-01
   2.0000000e+01   9.9933333e-01   3.0166667e-01   1.0000000e+00   5.9566667e-01   8.2166667e-01   4.3000000e-02   3.0333333e-02   4.6833333e-01   6.7466667e-01   5.2733333e-01   1.0000000e+00   4.1333333e-02   9.9933333e-01   9.6966667e-01
   2.4000000e+01   1.0000000e+00   5.6366667e-01   1.0000000e+00   7.7166667e-01   9.8533333e-01   1.6266667e-01   1.0400000e-01   6.1133333e-01   8.9500000e-01   7.4033333e-01   1.0000000e+00   8.2666667e-02   9.9900000e-01   9.8333333e-01
   2.7000000e+01   1.0000000e+00   7.4266667e-01   9.9966667e-01   9.0100000e-01   9.9900000e-01   3.5500000e-01   2.5600000e-01   7.4400000e-01   9.7200000e-01   8.9533333e-01   1.0000000e+00   1.4900000e-01   1.0000000e+00   9.9166667e-01
   3.1000000e+01   1.0000000e+00   9.1966667e-01   1.0000000e+00   9.8500000e-01   1.0000000e+00   7.1333333e-01   6.0000000e-01   9.1400000e-01   9.9966667e-01   9.8533333e-01   1.0000000e+00   3.8666667e-01   9.9966667e-01   9.9933333e-01
   3.5000000e+01   1.0000000e+00   9.8800000e-01   9.9833333e-01   1.0000000e+00   1.0000000e+00   9.3466667e-01   9.0600000e-01   9.9100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.1600000e-01   1.0000000e+00   9.9933333e-01
   3.9000000e+01   1.0000000e+00   9.9800000e-01   9.9833333e-01   1.0000000e+00   1.0000000e+00   9.9266667e-01   9.8833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2766667e-01   1.0000000e+00   1.0000000e+00
   4.3000000e+01   1.0000000e+00   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.0000000e+00   9.9933333e-01   9.9900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9033333e-01   1.0000000e+00   1.0000000e+00
   4.7000000e+01   1.0000000e+00   1.0000000e+00   9.9533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   5.0000000e+01   1.0000000e+00   1.0000000e+00   9.9533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.4000000e+01   1.0000000e+00   1.0000000e+00   9.9300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   1.0000000e+00   9.9133333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.2000000e+01   1.0000000e+00   1.0000000e+00   9.9200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.6000000e+01   1.0000000e+00   1.0000000e+00   9.8900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+01   1.0000000e+00   1.0000000e+00   9.8533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.3000000e+01   1.0000000e+00   1.0000000e+00   9.8666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.35.dat <==
   5.0000000e+00   5.6566667e-01   3.3933333e-01   9.9933333e-01   1.2700000e-01   4.6666667e-03   7.0000000e-03   3.3333333e-03   1.1533333e-01   1.2366667e-01   1.1533333e-01   1.0000000e+00   7.0000000e-03   9.9600000e-01   6.4333333e-01
   9.0000000e+00   7.3966667e-01   2.4833333e-01   9.9933333e-01   2.4800000e-01   1.1000000e-02   1.0000000e-02   7.3333333e-03   2.0766667e-01   2.2333333e-01   2.0933333e-01   1.0000000e+00   1.6666667e-02   9.9700000e-01   8.4466667e-01
   1.4000000e+01   9.3466667e-01   1.8400000e-01   1.0000000e+00   3.9066667e-01   4.7000000e-02   1.1000000e-02   6.0000000e-03   3.2300000e-01   3.4333333e-01   3.3533333e-01   1.0000000e+00   2.3333333e-02   9.9933333e-01   9.3333333e-01
   1.8000000e+01   9.9100000e-01   1.5533333e-01   9.9966667e-01   5.0033333e-01   2.6200000e-01   1.4333333e-02   1.5000000e-02   4.0733333e-01   4.4933333e-01   4.2900000e-01   1.0000000e+00   3.4000000e-02   9.9900000e-01   9.6966667e-01
   2.3000000e+01   9.9966667e-01   2.6400000e-01   1.0000000e+00   6.2333333e-01   7.8800000e-01   2.3000000e-02   1.7000000e-02   5.0766667e-01   6.2066667e-01   5.4100000e-01   1.0000000e+00   3.7333333e-02   9.9933333e-01   9.8700000e-01
   2.7000000e+01   1.0000000e+00   4.6000000e-01   1.0000000e+00   7.3100000e-01   9.7900000e-01   6.5000000e-02   5.0666667e-02   5.9166667e-01   8.1033333e-01   6.7233333e-01   1.0000000e+00   5.0666667e-02   1.0000000e+00   9.9400000e-01
   3.2000000e+01   1.0000000e+00   7.5300000e-01   1.0000000e+00   8.8100000e-01   9.9966667e-01   2.7100000e-01   1.7066667e-01   7.3766667e-01   9.6366667e-01   8.8000000e-01   1.0000000e+00   1.0833333e-01   1.0000000e+00   9.9800000e-01
   3.6000000e+01   1.0000000e+00   9.0666667e-01   1.0000000e+00   9.7166667e-01   1.0000000e+00   5.6733333e-01   4.5000000e-01   8.8766667e-01   9.9633333e-01   9.7366667e-01   1.0000000e+00   2.4200000e-01   1.0000000e+00   9.9933333e-01
   4.1000000e+01   1.0000000e+00   9.8633333e-01   9.9966667e-01   9.9966667e-01   1.0000000e+00   8.8600000e-01   8.4200000e-01   9.8600000e-01   1.0000000e+00   9.9900000e-01   1.0000000e+00   5.6466667e-01   1.0000000e+00   1.0000000e+00
   4.5000000e+01   1.0000000e+00   9.9866667e-01   9.9933333e-01   1.0000000e+00   1.0000000e+00   9.8366667e-01   9.7566667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.2966667e-01   1.0000000e+00   1.0000000e+00
   5.0000000e+01   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   9.9933333e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7833333e-01   1.0000000e+00   1.0000000e+00
   5.4000000e+01   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00
   5.9000000e+01   1.0000000e+00   1.0000000e+00   9.9566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.3000000e+01   1.0000000e+00   1.0000000e+00   9.9566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.8000000e+01   1.0000000e+00   1.0000000e+00   9.9100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.2000000e+01   1.0000000e+00   1.0000000e+00   9.9066667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7000000e+01   1.0000000e+00   1.0000000e+00   9.9066667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.1000000e+01   1.0000000e+00   1.0000000e+00   9.8766667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.6000000e+01   1.0000000e+00   1.0000000e+00   9.8466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.4.dat <==
   6.0000000e+00   6.0066667e-01   3.3700000e-01   9.9866667e-01   1.5433333e-01   5.6666667e-03   9.3333333e-03   8.6666667e-03   1.3433333e-01   1.4466667e-01   1.3733333e-01   1.0000000e+00   1.5333333e-02   9.9666667e-01   7.1600000e-01
   1.1000000e+01   7.9366667e-01   2.3033333e-01   1.0000000e+00   3.0133333e-01   1.7333333e-02   1.1666667e-02   9.3333333e-03   2.5733333e-01   2.7166667e-01   2.6266667e-01   1.0000000e+00   1.9333333e-02   9.9733333e-01   9.0200000e-01
   1.6000000e+01   9.4533333e-01   1.5300000e-01   1.0000000e+00   4.1833333e-01   4.5666667e-02   1.2666667e-02   1.3000000e-02   3.5633333e-01   3.6966667e-01   3.6366667e-01   1.0000000e+00   2.7000000e-02   9.9866667e-01   9.6233333e-01
   2.1000000e+01   9.9233333e-01   1.4733333e-01   1.0000000e+00   5.4466667e-01   2.5966667e-01   1.7666667e-02   2.0666667e-02   4.4966667e-01   4.8800000e-01   4.6633333e-01   1.0000000e+00   4.4333333e-02   9.9900000e-01   9.8100000e-01
   2.6000000e+01   1.0000000e+00   2.1400000e-01   1.0000000e+00   6.6733333e-01   7.3000000e-01   1.9333333e-02   2.5666667e-02   5.5666667e-01   6.2466667e-01   5.8566667e-01   1.0000000e+00   4.5666667e-02   9.9933333e-01   9.9500000e-01
   3.1000000e+01   1.0000000e+00   4.4166667e-01   1.0000000e+00   7.5266667e-01   9.7700000e-01   4.1000000e-02   3.1333333e-02   6.2800000e-01   7.8866667e-01   6.7766667e-01   1.0000000e+00   5.0000000e-02   1.0000000e+00   9.9766667e-01
   3.6000000e+01   1.0000000e+00   7.0700000e-01   1.0000000e+00   8.5800000e-01   9.9966667e-01   1.4566667e-01   8.1000000e-02   7.3133333e-01   9.4033333e-01   8.2966667e-01   1.0000000e+00   7.2333333e-02   1.0000000e+00   9.9866667e-01
   4.1000000e+01   1.0000000e+00   8.9733333e-01   1.0000000e+00   9.6566667e-01   1.0000000e+00   4.2466667e-01   3.2000000e-01   8.7066667e-01   9.9000000e-01   9.5900000e-01   1.0000000e+00   1.6900000e-01   1.0000000e+00   9.9966667e-01
   4.7000000e+01   1.0000000e+00   9.8366667e-01   1.0000000e+00   9.9900000e-01   1.0000000e+00   8.2000000e-01   7.4500000e-01   9.7533333e-01   9.9966667e-01   9.9800000e-01   1.0000000e+00   4.2800000e-01   1.0000000e+00   9.9966667e-01
   5.2000000e+01   1.0000000e+00   9.9800000e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.7366667e-01   9.6066667e-01   9.9966667e-01   1.0000000e+00   9.9966667e-01   1.0000000e+00   7.4733333e-01   1.0000000e+00   1.0000000e+00
   5.7000000e+01   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.9633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.4433333e-01   1.0000000e+00   1.0000000e+00
   6.2000000e+01   1.0000000e+00   1.0000000e+00   9.9800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9600000e-01   1.0000000e+00   1.0000000e+00
   6.7000000e+01   1.0000000e+00   1.0000000e+00   9.9566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.2000000e+01   1.0000000e+00   1.0000000e+00   9.9533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7000000e+01   1.0000000e+00   1.0000000e+00   9.9300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.2000000e+01   1.0000000e+00   1.0000000e+00   9.9466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.8000000e+01   1.0000000e+00   1.0000000e+00   9.9133333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.3000000e+01   1.0000000e+00   1.0000000e+00   9.8566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.8000000e+01   1.0000000e+00   1.0000000e+00   9.8833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.45.dat <==
   6.0000000e+00   5.7766667e-01   3.4033333e-01   9.9866667e-01   1.5500000e-01   5.6666667e-03   7.6666667e-03   5.3333333e-03   1.4333333e-01   1.5666667e-01   1.4400000e-01   1.0000000e+00   1.1333333e-02   9.9633333e-01   7.4866667e-01
   1.2000000e+01   7.9666667e-01   2.3166667e-01   1.0000000e+00   3.1633333e-01   1.6666667e-02   1.4333333e-02   1.2666667e-02   2.7333333e-01   2.8200000e-01   2.7500000e-01   1.0000000e+00   2.6000000e-02   9.9900000e-01   9.3033333e-01
   1.8000000e+01   9.5166667e-01   1.3966667e-01   1.0000000e+00   4.5466667e-01   4.3666667e-02   1.3333333e-02   1.8000000e-02   3.8466667e-01   4.0300000e-01   3.9333333e-01   1.0000000e+00   3.6333333e-02   9.9966667e-01   9.8000000e-01
   2.4000000e+01   9.9600000e-01   1.2800000e-01   1.0000000e+00   6.0233333e-01   2.5366667e-01   1.9000000e-02   2.4666667e-02   5.0066667e-01   5.3566667e-01   5.2033333e-01   1.0000000e+00   5.0333333e-02   9.9833333e-01   9.9400000e-01
   2.9000000e+01   1.0000000e+00   1.9466667e-01   1.0000000e+00   6.7666667e-01   6.8566667e-01   2.2333333e-02   3.0000000e-02   5.6166667e-01   6.1366667e-01   5.9233333e-01   1.0000000e+00   5.6333333e-02   9.9933333e-01   9.9700000e-01
   3.5000000e+01   1.0000000e+00   3.9733333e-01   1.0000000e+00   7.7233333e-01   9.7466667e-01   2.8666667e-02   3.2333333e-02   6.5433333e-01   7.6333333e-01   6.9033333e-01   1.0000000e+00   5.6666667e-02   9.9933333e-01   9.9900000e-01
   4.1000000e+01   1.0000000e+00   6.9200000e-01   1.0000000e+00   8.7133333e-01   9.9966667e-01   9.8000000e-02   5.8333333e-02   7.4500000e-01   9.1633333e-01   8.2766667e-01   1.0000000e+00   6.6333333e-02   1.0000000e+00   1.0000000e+00
   4.7000000e+01   1.0000000e+00   9.0366667e-01   1.0000000e+00   9.6433333e-01   1.0000000e+00   3.4333333e-01   2.2700000e-01   8.6333333e-01   9.9133333e-01   9.5033333e-01   1.0000000e+00   1.1800000e-01   1.0000000e+00   1.0000000e+00
   5.2000000e+01   1.0000000e+00   9.7200000e-01   1.0000000e+00   9.9633333e-01   1.0000000e+00   6.7300000e-01   5.5833333e-01   9.5900000e-01   9.9900000e-01   9.9200000e-01   1.0000000e+00   2.6733333e-01   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   9.9633333e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.4333333e-01   9.1400000e-01   9.9733333e-01   1.0000000e+00   9.9966667e-01   1.0000000e+00   5.8533333e-01   1.0000000e+00   1.0000000e+00
   6.4000000e+01   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00   9.9733333e-01   9.9400000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9233333e-01   1.0000000e+00   1.0000000e+00
   7.0000000e+01   1.0000000e+00   1.0000000e+00   9.9666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8766667e-01   1.0000000e+00   1.0000000e+00
   7.5000000e+01   1.0000000e+00   1.0000000e+00   9.9600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   8.1000000e+01   1.0000000e+00   1.0000000e+00   9.9733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.7000000e+01   1.0000000e+00   1.0000000e+00   9.9100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.3000000e+01   1.0000000e+00   1.0000000e+00   9.9000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.8000000e+01   1.0000000e+00   1.0000000e+00   9.9100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0400000e+02   1.0000000e+00   1.0000000e+00   9.8433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+02   1.0000000e+00   1.0000000e+00   9.8066667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.5.dat <==
   7.0000000e+00   5.9966667e-01   3.3000000e-01   9.9966667e-01   1.8466667e-01   7.6666667e-03   1.0000000e-02   6.0000000e-03   1.7100000e-01   1.7933333e-01   1.7233333e-01   1.0000000e+00   1.2666667e-02   9.9733333e-01   7.8633333e-01
   1.3000000e+01   8.0533333e-01   2.2066667e-01   9.9966667e-01   3.2600000e-01   1.8000000e-02   1.7000000e-02   1.6000000e-02   2.7933333e-01   2.9233333e-01   2.8833333e-01   1.0000000e+00   2.6333333e-02   9.9866667e-01   9.4866667e-01
   2.0000000e+01   9.6100000e-01   1.3366667e-01   1.0000000e+00   4.9300000e-01   4.9666667e-02   1.2666667e-02   1.5000000e-02   4.1433333e-01   4.3600000e-01   4.2700000e-01   1.0000000e+00   3.4333333e-02   9.9966667e-01   9.8666667e-01
   2.6000000e+01   9.9833333e-01   9.6666667e-02   1.0000000e+00   6.1166667e-01   2.1400000e-01   1.9333333e-02   2.4333333e-02   5.1700000e-01   5.4133333e-01   5.3166667e-01   1.0000000e+00   5.1000000e-02   9.9966667e-01   9.9633333e-01
   3.2000000e+01   9.9966667e-01   1.6433333e-01   1.0000000e+00   7.1566667e-01   6.6766667e-01   1.8333333e-02   2.8666667e-02   6.1533333e-01   6.5200000e-01   6.3100000e-01   1.0000000e+00   5.8333333e-02   9.9966667e-01   9.9966667e-01
   3.9000000e+01   1.0000000e+00   4.1233333e-01   1.0000000e+00   8.0733333e-01   9.7733333e-01   2.9000000e-02   4.1000000e-02   6.9800000e-01   7.8233333e-01   7.3766667e-01   1.0000000e+00   7.0000000e-02   9.9966667e-01   1.0000000e+00
   4.5000000e+01   1.0000000e+00   6.6600000e-01   1.0000000e+00   8.8133333e-01   9.9966667e-01   5.9666667e-02   3.1000000e-02   7.6100000e-01   8.9033333e-01   8.1866667e-01   1.0000000e+00   7.2333333e-02   9.9933333e-01   1.0000000e+00
   5.2000000e+01   1.0000000e+00   8.9433333e-01   1.0000000e+00   9.6066667e-01   1.0000000e+00   2.6733333e-01   1.5333333e-01   8.6633333e-01   9.8166667e-01   9.4533333e-01   1.0000000e+00   1.0333333e-01   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   9.7866667e-01   9.9966667e-01   9.9833333e-01   1.0000000e+00   6.0133333e-01   4.7966667e-01   9.5133333e-01   9.9700000e-01   9.9300000e-01   1.0000000e+00   2.0666667e-01   1.0000000e+00   1.0000000e+00
   6.4000000e+01   1.0000000e+00   9.9666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9433333e-01   8.5000000e-01   9.9533333e-01   1.0000000e+00   9.9900000e-01   1.0000000e+00   4.4500000e-01   1.0000000e+00   1.0000000e+00
   7.1000000e+01   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.9566667e-01   9.9033333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.2000000e-01   1.0000000e+00   1.0000000e+00
   7.7000000e+01   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7433333e-01   1.0000000e+00   1.0000000e+00
   8.4000000e+01   1.0000000e+00   1.0000000e+00   9.9733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+01   1.0000000e+00   1.0000000e+00   9.9433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.6000000e+01   1.0000000e+00   1.0000000e+00   9.9566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0300000e+02   1.0000000e+00   1.0000000e+00   9.9100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0900000e+02   1.0000000e+00   1.0000000e+00   9.8566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1600000e+02   1.0000000e+00   1.0000000e+00   9.8833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2200000e+02   1.0000000e+00   1.0000000e+00   9.8000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.55.dat <==
   8.0000000e+00   6.1433333e-01   3.2666667e-01   9.9900000e-01   2.1933333e-01   9.0000000e-03   1.0666667e-02   7.6666667e-03   2.0166667e-01   2.0866667e-01   2.0166667e-01   1.0000000e+00   1.5666667e-02   9.9733333e-01   8.3333333e-01
   1.5000000e+01   8.2300000e-01   2.2266667e-01   1.0000000e+00   3.8166667e-01   2.2666667e-02   1.8666667e-02   1.8333333e-02   3.3766667e-01   3.4833333e-01   3.4366667e-01   1.0000000e+00   3.7666667e-02   9.9866667e-01   9.6866667e-01
   2.2000000e+01   9.6933333e-01   1.2066667e-01   9.9933333e-01   5.4100000e-01   5.2000000e-02   1.4333333e-02   1.8000000e-02   4.5633333e-01   4.8500000e-01   4.6566667e-01   1.0000000e+00   4.3333333e-02   9.9866667e-01   9.9233333e-01
   2.9000000e+01   9.9900000e-01   8.5000000e-02   1.0000000e+00   6.5366667e-01   2.0466667e-01   1.5000000e-02   2.9666667e-02   5.5933333e-01   5.9066667e-01   5.8000000e-01   1.0000000e+00   5.3333333e-02   9.9933333e-01   9.9866667e-01
   3.6000000e+01   1.0000000e+00   1.7100000e-01   1.0000000e+00   7.6133333e-01   6.9633333e-01   1.6666667e-02   3.3000000e-02   6.4966667e-01   6.8833333e-01   6.8433333e-01   1.0000000e+00   6.2666667e-02   1.0000000e+00   9.9900000e-01
   4.3000000e+01   1.0000000e+00   3.7700000e-01   1.0000000e+00   8.4666667e-01   9.7600000e-01   2.3000000e-02   4.1333333e-02   7.3966667e-01   7.9366667e-01   7.7066667e-01   1.0000000e+00   7.2666667e-02   9.9933333e-01   1.0000000e+00
   5.0000000e+01   1.0000000e+00   6.5600000e-01   1.0000000e+00   9.1166667e-01   1.0000000e+00   4.7000000e-02   3.6666667e-02   8.0633333e-01   8.9133333e-01   8.5233333e-01   1.0000000e+00   7.5000000e-02   1.0000000e+00   1.0000000e+00
   5.7000000e+01   1.0000000e+00   8.8700000e-01   1.0000000e+00   9.6266667e-01   1.0000000e+00   1.7133333e-01   7.8333333e-02   8.6366667e-01   9.7266667e-01   9.2833333e-01   1.0000000e+00   8.6333333e-02   1.0000000e+00   1.0000000e+00
   6.4000000e+01   1.0000000e+00   9.7400000e-01   1.0000000e+00   9.9500000e-01   1.0000000e+00   5.0233333e-01   3.2433333e-01   9.4533333e-01   9.9733333e-01   9.9033333e-01   1.0000000e+00   1.5200000e-01   1.0000000e+00   1.0000000e+00
   7.1000000e+01   1.0000000e+00   9.9733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5266667e-01   7.7700000e-01   9.9333333e-01   1.0000000e+00   9.9933333e-01   1.0000000e+00   3.4533333e-01   1.0000000e+00   1.0000000e+00
   7.8000000e+01   1.0000000e+00   1.0000000e+00   9.9900000e-01   1.0000000e+00   1.0000000e+00   9.8566667e-01   9.7100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.9000000e-01   1.0000000e+00   1.0000000e+00
   8.5000000e+01   1.0000000e+00   1.0000000e+00   9.9800000e-01   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3833333e-01   1.0000000e+00   1.0000000e+00
   9.2000000e+01   1.0000000e+00   1.0000000e+00   9.9633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9633333e-01   1.0000000e+00   1.0000000e+00
   9.9000000e+01   1.0000000e+00   1.0000000e+00   9.9533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0600000e+02   1.0000000e+00   1.0000000e+00   9.9300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1300000e+02   1.0000000e+00   1.0000000e+00   9.9000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e+02   1.0000000e+00   1.0000000e+00   9.8333333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2700000e+02   1.0000000e+00   1.0000000e+00   9.8100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3400000e+02   1.0000000e+00   1.0000000e+00   9.7166667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.6.dat <==
   8.0000000e+00   5.8900000e-01   3.0400000e-01   9.9900000e-01   1.8666667e-01   7.6666667e-03   1.1000000e-02   1.0333333e-02   1.6966667e-01   1.8100000e-01   1.7133333e-01   1.0000000e+00   1.6000000e-02   9.9600000e-01   8.2433333e-01
   1.6000000e+01   8.2666667e-01   1.9700000e-01   1.0000000e+00   3.9933333e-01   1.7000000e-02   1.6333333e-02   1.5333333e-02   3.5000000e-01   3.6066667e-01   3.5800000e-01   1.0000000e+00   2.9333333e-02   9.9966667e-01   9.7500000e-01
   2.4000000e+01   9.7366667e-01   1.0800000e-01   1.0000000e+00   5.6566667e-01   5.5666667e-02   1.5666667e-02   2.4666667e-02   4.8266667e-01   5.1266667e-01   4.9966667e-01   1.0000000e+00   3.8666667e-02   9.9966667e-01   9.9433333e-01
   3.1000000e+01   9.9866667e-01   8.4666667e-02   1.0000000e+00   6.7166667e-01   1.8400000e-01   2.0000000e-02   3.3333333e-02   5.8566667e-01   6.1033333e-01   5.9500000e-01   1.0000000e+00   5.9333333e-02   9.9866667e-01   9.9966667e-01
   3.9000000e+01   1.0000000e+00   1.5266667e-01   1.0000000e+00   7.6533333e-01   6.7066667e-01   2.5333333e-02   4.2666667e-02   6.6900000e-01   6.9466667e-01   6.8900000e-01   1.0000000e+00   6.9333333e-02   9.9933333e-01   1.0000000e+00
   4.7000000e+01   1.0000000e+00   3.6100000e-01   1.0000000e+00   8.5166667e-01   9.7300000e-01   2.7666667e-02   5.0333333e-02   7.4700000e-01   8.0300000e-01   7.8233333e-01   1.0000000e+00   8.0333333e-02   1.0000000e+00   1.0000000e+00
   5.4000000e+01   1.0000000e+00   6.4033333e-01   1.0000000e+00   9.1466667e-01   9.9933333e-01   4.6000000e-02   4.7333333e-02   8.2433333e-01   8.8600000e-01   8.5033333e-01   1.0000000e+00   8.9666667e-02   1.0000000e+00   9.9966667e-01
   6.2000000e+01   1.0000000e+00   8.7633333e-01   1.0000000e+00   9.6333333e-01   1.0000000e+00   1.2766667e-01   4.7333333e-02   8.8733333e-01   9.5966667e-01   9.2900000e-01   1.0000000e+00   8.2333333e-02   1.0000000e+00   1.0000000e+00
   7.0000000e+01   1.0000000e+00   9.7533333e-01   1.0000000e+00   9.9600000e-01   1.0000000e+00   3.8166667e-01   2.3700000e-01   9.4766667e-01   9.9600000e-01   9.8700000e-01   1.0000000e+00   1.2333333e-01   1.0000000e+00   1.0000000e+00
   7.7000000e+01   1.0000000e+00   9.9833333e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   7.4266667e-01   6.1700000e-01   9.8666667e-01   1.0000000e+00   9.9766667e-01   1.0000000e+00   2.2700000e-01   1.0000000e+00   1.0000000e+00
   8.5000000e+01   1.0000000e+00   9.9966667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.6700000e-01   9.4366667e-01   9.9800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.2033333e-01   1.0000000e+00   1.0000000e+00
   9.3000000e+01   1.0000000e+00   1.0000000e+00   9.9733333e-01   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7633333e-01   1.0000000e+00   1.0000000e+00
   1.0000000e+02   1.0000000e+00   1.0000000e+00   9.9700000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9033333e-01   1.0000000e+00   1.0000000e+00
   1.0800000e+02   1.0000000e+00   1.0000000e+00   9.9433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   1.1600000e+02   1.0000000e+00   1.0000000e+00   9.8833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2300000e+02   1.0000000e+00   1.0000000e+00   9.8333333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3100000e+02   1.0000000e+00   1.0000000e+00   9.7866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3900000e+02   1.0000000e+00   1.0000000e+00   9.7133333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4600000e+02   1.0000000e+00   1.0000000e+00   9.6166667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.65.dat <==
   9.0000000e+00   6.1633333e-01   3.0466667e-01   9.9966667e-01   2.2133333e-01   1.1000000e-02   1.5000000e-02   1.0000000e-02   2.0266667e-01   2.1300000e-01   2.0900000e-01   1.0000000e+00   1.9333333e-02   9.9733333e-01   8.7833333e-01
   1.7000000e+01   8.2766667e-01   1.8033333e-01   1.0000000e+00   3.8366667e-01   1.5333333e-02   1.5666667e-02   1.6000000e-02   3.3000000e-01   3.4033333e-01   3.3500000e-01   1.0000000e+00   3.6000000e-02   9.9866667e-01   9.8033333e-01
   2.5000000e+01   9.7066667e-01   1.1100000e-01   1.0000000e+00   5.7733333e-01   5.0000000e-02   2.2666667e-02   2.9333333e-02   5.0200000e-01   5.2800000e-01   5.1233333e-01   1.0000000e+00   5.0666667e-02   9.9900000e-01   9.9833333e-01
   3.4000000e+01   9.9866667e-01   6.8666667e-02   1.0000000e+00   7.0100000e-01   1.9900000e-01   2.0000000e-02   3.7333333e-02   6.1366667e-01   6.4633333e-01   6.2566667e-01   1.0000000e+00   6.9333333e-02   9.9833333e-01   9.9966667e-01
   4.2000000e+01   1.0000000e+00   1.2866667e-01   1.0000000e+00   7.9000000e-01   6.0866667e-01   1.9666667e-02   4.6666667e-02   7.0200000e-01   7.3100000e-01   7.2233333e-01   1.0000000e+00   7.7333333e-02   9.9966667e-01   9.9966667e-01
   5.0000000e+01   1.0000000e+00   3.3266667e-01   1.0000000e+00   8.6566667e-01   9.5966667e-01   2.5333333e-02   5.8666667e-02   7.7300000e-01   8.0766667e-01   7.9500000e-01   1.0000000e+00   8.5333333e-02   1.0000000e+00   1.0000000e+00
   5.9000000e+01   1.0000000e+00   6.2900000e-01   1.0000000e+00   9.2500000e-01   1.0000000e+00   4.0000000e-02   5.3666667e-02   8.3866667e-01   8.9500000e-01   8.6466667e-01   1.0000000e+00   9.3000000e-02   1.0000000e+00   1.0000000e+00
   6.7000000e+01   1.0000000e+00   8.5600000e-01   1.0000000e+00   9.6933333e-01   1.0000000e+00   1.0300000e-01   5.1666667e-02   8.9166667e-01   9.5733333e-01   9.2633333e-01   1.0000000e+00   1.1133333e-01   1.0000000e+00   1.0000000e+00
   7.5000000e+01   1.0000000e+00   9.6000000e-01   1.0000000e+00   9.9366667e-01   1.0000000e+00   2.8266667e-01   1.1500000e-01   9.4033333e-01   9.9100000e-01   9.7133333e-01   1.0000000e+00   1.1033333e-01   1.0000000e+00   1.0000000e+00
   8.4000000e+01   1.0000000e+00   9.9466667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   6.7566667e-01   5.1566667e-01   9.8100000e-01   1.0000000e+00   9.9733333e-01   1.0000000e+00   1.7766667e-01   1.0000000e+00   1.0000000e+00
   9.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2433333e-01   8.8600000e-01   9.9833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.7533333e-01   1.0000000e+00   1.0000000e+00
   1.0000000e+02   1.0000000e+00   1.0000000e+00   9.9700000e-01   1.0000000e+00   1.0000000e+00   9.9500000e-01   9.9100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.3933333e-01   1.0000000e+00   1.0000000e+00
   1.0900000e+02   1.0000000e+00   1.0000000e+00   9.9500000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7000000e-01   1.0000000e+00   1.0000000e+00
   1.1700000e+02   1.0000000e+00   1.0000000e+00   9.9166667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01   1.0000000e+00   1.0000000e+00
   1.2500000e+02   1.0000000e+00   1.0000000e+00   9.9000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3400000e+02   1.0000000e+00   1.0000000e+00   9.7966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4200000e+02   1.0000000e+00   1.0000000e+00   9.7800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e+02   1.0000000e+00   1.0000000e+00   9.6300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5900000e+02   1.0000000e+00   1.0000000e+00   9.4466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.7.dat <==
   9.0000000e+00   6.0066667e-01   3.3133333e-01   9.9966667e-01   2.1766667e-01   8.0000000e-03   1.1333333e-02   1.0666667e-02   1.9900000e-01   2.0766667e-01   2.0200000e-01   1.0000000e+00   1.5000000e-02   9.9833333e-01   8.7366667e-01
   1.8000000e+01   8.3866667e-01   1.8633333e-01   9.9966667e-01   4.1566667e-01   1.9000000e-02   2.0333333e-02   1.6666667e-02   3.7300000e-01   3.7933333e-01   3.7033333e-01   1.0000000e+00   3.7333333e-02   9.9966667e-01   9.8533333e-01
   2.7000000e+01   9.7200000e-01   8.9666667e-02   1.0000000e+00   5.8833333e-01   4.8666667e-02   2.1333333e-02   3.1000000e-02   5.1400000e-01   5.3033333e-01   5.2266667e-01   1.0000000e+00   5.6666667e-02   9.9933333e-01   9.9733333e-01
   3.6000000e+01   9.9900000e-01   6.3333333e-02   1.0000000e+00   7.1266667e-01   1.7933333e-01   1.9333333e-02   4.0333333e-02   6.2533333e-01   6.4766667e-01   6.3766667e-01   1.0000000e+00   5.9666667e-02   9.9900000e-01   1.0000000e+00
   4.5000000e+01   1.0000000e+00   1.1800000e-01   1.0000000e+00   8.1533333e-01   5.9666667e-01   2.6000000e-02   6.0333333e-02   7.2100000e-01   7.5300000e-01   7.4400000e-01   1.0000000e+00   9.2666667e-02   9.9933333e-01   1.0000000e+00
   5.4000000e+01   1.0000000e+00   3.0766667e-01   1.0000000e+00   8.8833333e-01   9.5800000e-01   2.7666667e-02   7.7666667e-02   8.1200000e-01   8.4166667e-01   8.3900000e-01   1.0000000e+00   9.6000000e-02   1.0000000e+00   1.0000000e+00
   6.3000000e+01   1.0000000e+00   6.1633333e-01   1.0000000e+00   9.3533333e-01   9.9966667e-01   4.3333333e-02   6.4000000e-02   8.6033333e-01   8.9466667e-01   8.8400000e-01   1.0000000e+00   1.0800000e-01   1.0000000e+00   1.0000000e+00
   7.2000000e+01   1.0000000e+00   8.4633333e-01   1.0000000e+00   9.7700000e-01   1.0000000e+00   9.3333333e-02   5.3333333e-02   9.0866667e-01   9.5166667e-01   9.3566667e-01   1.0000000e+00   1.1266667e-01   1.0000000e+00   1.0000000e+00
   8.1000000e+01   1.0000000e+00   9.6500000e-01   1.0000000e+00   9.9600000e-01   1.0000000e+00   2.3800000e-01   8.5333333e-02   9.4600000e-01   9.8633333e-01   9.7166667e-01   1.0000000e+00   1.1666667e-01   1.0000000e+00   1.0000000e+00
   9.0000000e+01   1.0000000e+00   9.9500000e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   5.3666667e-01   3.4900000e-01   9.8100000e-01   9.9900000e-01   9.9700000e-01   1.0000000e+00   1.4300000e-01   1.0000000e+00   1.0000000e+00
   9.9000000e+01   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   8.7933333e-01   8.1000000e-01   9.9833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.6166667e-01   1.0000000e+00   1.0000000e+00
   1.0800000e+02   1.0000000e+00   1.0000000e+00   9.9700000e-01   1.0000000e+00   1.0000000e+00   9.9100000e-01   9.8000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.8033333e-01   1.0000000e+00   1.0000000e+00
   1.1700000e+02   1.0000000e+00   1.0000000e+00   9.9600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1200000e-01   1.0000000e+00   1.0000000e+00
   1.2600000e+02   1.0000000e+00   1.0000000e+00   9.8933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9566667e-01   1.0000000e+00   1.0000000e+00
   1.3500000e+02   1.0000000e+00   1.0000000e+00   9.8533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4400000e+02   1.0000000e+00   1.0000000e+00   9.7566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5300000e+02   1.0000000e+00   1.0000000e+00   9.6600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6200000e+02   1.0000000e+00   1.0000000e+00   9.6166667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7100000e+02   1.0000000e+00   1.0000000e+00   9.3700000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.75.dat <==
   1.0000000e+01   6.3200000e-01   3.0966667e-01   9.9966667e-01   2.5700000e-01   1.0666667e-02   1.5333333e-02   1.2333333e-02   2.3333333e-01   2.4433333e-01   2.3533333e-01   1.0000000e+00   1.8666667e-02   9.9933333e-01   9.1033333e-01
   2.0000000e+01   8.5533333e-01   1.6800000e-01   1.0000000e+00   4.4800000e-01   2.0333333e-02   2.0666667e-02   2.2333333e-02   3.8800000e-01   4.0633333e-01   3.9700000e-01   1.0000000e+00   3.9000000e-02   9.9933333e-01   9.9133333e-01
   2.9000000e+01   9.7500000e-01   9.3666667e-02   1.0000000e+00   6.3200000e-01   5.2333333e-02   2.7666667e-02   3.6666667e-02   5.5433333e-01   5.6966667e-01   5.6100000e-01   1.0000000e+00   5.8333333e-02   1.0000000e+00   9.9933333e-01
   3.9000000e+01   9.9933333e-01   5.7666667e-02   1.0000000e+00   7.6666667e-01   1.9233333e-01   2.0333333e-02   4.4666667e-02   6.7666667e-01   7.0733333e-01   6.8833333e-01   1.0000000e+00   6.7666667e-02   9.9966667e-01   1.0000000e+00
   4.8000000e+01   1.0000000e+00   1.1566667e-01   1.0000000e+00   8.4033333e-01   5.6166667e-01   2.7333333e-02   6.5333333e-02   7.5366667e-01   7.7366667e-01   7.7066667e-01   1.0000000e+00   9.6000000e-02   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   3.0466667e-01   1.0000000e+00   9.0200000e-01   9.5766667e-01   3.2333333e-02   7.5000000e-02   8.3000000e-01   8.5800000e-01   8.4600000e-01   1.0000000e+00   1.0633333e-01   9.9966667e-01   1.0000000e+00
   6.8000000e+01   1.0000000e+00   5.9200000e-01   1.0000000e+00   9.5600000e-01   9.9933333e-01   4.1000000e-02   6.9333333e-02   8.7833333e-01   9.0766667e-01   9.0300000e-01   1.0000000e+00   1.1433333e-01   1.0000000e+00   1.0000000e+00
   7.7000000e+01   1.0000000e+00   8.3633333e-01   1.0000000e+00   9.7733333e-01   1.0000000e+00   9.3333333e-02   7.1000000e-02   9.2266667e-01   9.5866667e-01   9.4666667e-01   1.0000000e+00   1.2200000e-01   1.0000000e+00   1.0000000e+00
   8.7000000e+01   1.0000000e+00   9.6466667e-01   9.9966667e-01   9.9666667e-01   1.0000000e+00   2.2033333e-01   7.8666667e-02   9.5533333e-01   9.9033333e-01   9.7633333e-01   1.0000000e+00   1.3833333e-01   1.0000000e+00   1.0000000e+00
   9.6000000e+01   1.0000000e+00   9.9566667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   4.7700000e-01   2.5766667e-01   9.8200000e-01   9.9900000e-01   9.9500000e-01   1.0000000e+00   1.4300000e-01   1.0000000e+00   1.0000000e+00
   1.0600000e+02   1.0000000e+00   9.9933333e-01   9.9833333e-01   1.0000000e+00   1.0000000e+00   8.2766667e-01   6.9733333e-01   9.9733333e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   2.0833333e-01   1.0000000e+00   1.0000000e+00
   1.1600000e+02   1.0000000e+00   1.0000000e+00   9.9600000e-01   1.0000000e+00   1.0000000e+00   9.8133333e-01   9.7033333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.7733333e-01   1.0000000e+00   1.0000000e+00
   1.2500000e+02   1.0000000e+00   1.0000000e+00   9.9400000e-01   1.0000000e+00   1.0000000e+00   9.9933333e-01   9.9900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.2300000e-01   1.0000000e+00   1.0000000e+00
   1.3500000e+02   1.0000000e+00   1.0000000e+00   9.8766667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9200000e-01   1.0000000e+00   1.0000000e+00
   1.4400000e+02   1.0000000e+00   1.0000000e+00   9.8000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5400000e+02   1.0000000e+00   1.0000000e+00   9.6700000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6400000e+02   1.0000000e+00   1.0000000e+00   9.5566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7300000e+02   1.0000000e+00   1.0000000e+00   9.3200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8300000e+02   1.0000000e+00   1.0000000e+00   9.0300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.8.dat <==
   1.1000000e+01   6.2333333e-01   2.8466667e-01   9.9933333e-01   2.5833333e-01   1.3666667e-02   1.6000000e-02   1.3333333e-02   2.4233333e-01   2.4600000e-01   2.4200000e-01   1.0000000e+00   2.2666667e-02   9.9866667e-01   9.3400000e-01
   2.1000000e+01   8.5600000e-01   1.6166667e-01   1.0000000e+00   4.6266667e-01   2.6000000e-02   2.1666667e-02   2.4333333e-02   4.1333333e-01   4.3400000e-01   4.2466667e-01   1.0000000e+00   4.2000000e-02   1.0000000e+00   9.9366667e-01
   3.1000000e+01   9.7933333e-01   8.5000000e-02   1.0000000e+00   6.4066667e-01   6.0000000e-02   3.1333333e-02   4.4000000e-02   5.6200000e-01   5.8900000e-01   5.7533333e-01   1.0000000e+00   7.3333333e-02   9.9833333e-01   1.0000000e+00
   4.1000000e+01   9.9900000e-01   5.6000000e-02   1.0000000e+00   7.5833333e-01   1.7966667e-01   2.4333333e-02   4.6333333e-02   6.7500000e-01   6.9566667e-01   6.9166667e-01   1.0000000e+00   7.9666667e-02   9.9966667e-01   1.0000000e+00
   5.2000000e+01   1.0000000e+00   1.1233333e-01   1.0000000e+00   8.5700000e-01   6.0533333e-01   3.3000000e-02   7.1666667e-02   7.7233333e-01   8.0533333e-01   7.9533333e-01   1.0000000e+00   9.7000000e-02   9.9966667e-01   1.0000000e+00
   6.2000000e+01   1.0000000e+00   3.0533333e-01   1.0000000e+00   9.1033333e-01   9.4500000e-01   2.6000000e-02   7.9333333e-02   8.3766667e-01   8.7166667e-01   8.5900000e-01   1.0000000e+00   1.0766667e-01   9.9966667e-01   1.0000000e+00
   7.2000000e+01   1.0000000e+00   5.6700000e-01   1.0000000e+00   9.5766667e-01   9.9866667e-01   4.4000000e-02   8.6666667e-02   8.9700000e-01   9.2400000e-01   9.1500000e-01   1.0000000e+00   1.1700000e-01   1.0000000e+00   1.0000000e+00
   8.2000000e+01   1.0000000e+00   8.2300000e-01   1.0000000e+00   9.8433333e-01   1.0000000e+00   9.2333333e-02   8.0666667e-02   9.2766667e-01   9.5666667e-01   9.4433333e-01   1.0000000e+00   1.1766667e-01   9.9966667e-01   1.0000000e+00
   9.3000000e+01   1.0000000e+00   9.4866667e-01   9.9966667e-01   9.9933333e-01   1.0000000e+00   1.9466667e-01   7.3000000e-02   9.6300000e-01   9.8700000e-01   9.7866667e-01   1.0000000e+00   1.3433333e-01   1.0000000e+00   1.0000000e+00
   1.0300000e+02   1.0000000e+00   9.9533333e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   4.6033333e-01   2.1633333e-01   9.8100000e-01   9.9700000e-01   9.9400000e-01   1.0000000e+00   1.4266667e-01   1.0000000e+00   1.0000000e+00
   1.1300000e+02   1.0000000e+00   9.9966667e-01   9.9800000e-01   1.0000000e+00   1.0000000e+00   7.5733333e-01   5.8233333e-01   9.9533333e-01   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.7433333e-01   1.0000000e+00   1.0000000e+00
   1.2300000e+02   1.0000000e+00   1.0000000e+00   9.9533333e-01   1.0000000e+00   1.0000000e+00   9.6000000e-01   9.2633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.0700000e-01   1.0000000e+00   1.0000000e+00
   1.3400000e+02   1.0000000e+00   1.0000000e+00   9.9266667e-01   1.0000000e+00   1.0000000e+00   9.9800000e-01   9.9333333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.2100000e-01   1.0000000e+00   1.0000000e+00
   1.4400000e+02   1.0000000e+00   1.0000000e+00   9.8133333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6333333e-01   1.0000000e+00   1.0000000e+00
   1.5400000e+02   1.0000000e+00   1.0000000e+00   9.7600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00
   1.6400000e+02   1.0000000e+00   1.0000000e+00   9.5233333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7500000e+02   1.0000000e+00   1.0000000e+00   9.3433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8500000e+02   1.0000000e+00   1.0000000e+00   9.0300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9500000e+02   1.0000000e+00   1.0000000e+00   8.7366667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.85.dat <==
   1.1000000e+01   5.9566667e-01   2.9533333e-01   9.9966667e-01   2.6066667e-01   1.0000000e-02   1.6666667e-02   1.2333333e-02   2.4400000e-01   2.5133333e-01   2.4133333e-01   1.0000000e+00   2.2333333e-02   9.9866667e-01   9.3700000e-01
   2.2000000e+01   8.5200000e-01   1.5200000e-01   1.0000000e+00   4.8533333e-01   2.1000000e-02   1.9333333e-02   2.1666667e-02   4.3533333e-01   4.4633333e-01   4.3900000e-01   1.0000000e+00   4.0000000e-02   9.9933333e-01   9.9533333e-01
   3.3000000e+01   9.8166667e-01   7.8666667e-02   9.9966667e-01   6.5633333e-01   5.9666667e-02   2.6333333e-02   4.1666667e-02   5.8800000e-01   6.1166667e-01   6.0166667e-01   1.0000000e+00   6.8000000e-02   9.9966667e-01   1.0000000e+00
   4.4000000e+01   1.0000000e+00   4.4333333e-02   1.0000000e+00   7.7300000e-01   1.9166667e-01   2.4000000e-02   4.6666667e-02   6.8766667e-01   7.1533333e-01   7.0200000e-01   1.0000000e+00   7.9666667e-02   1.0000000e+00   1.0000000e+00
   5.5000000e+01   1.0000000e+00   1.1033333e-01   1.0000000e+00   8.6766667e-01   5.7233333e-01   2.7000000e-02   7.2000000e-02   7.9000000e-01   8.1566667e-01   8.0433333e-01   1.0000000e+00   9.9333333e-02   9.9933333e-01   1.0000000e+00
   6.6000000e+01   1.0000000e+00   2.9500000e-01   1.0000000e+00   9.3233333e-01   9.4033333e-01   2.7000000e-02   8.2333333e-02   8.6566667e-01   8.8933333e-01   8.8233333e-01   1.0000000e+00   1.0733333e-01   9.9966667e-01   1.0000000e+00
   7.7000000e+01   1.0000000e+00   5.7100000e-01   1.0000000e+00   9.7100000e-01   9.9900000e-01   4.3666667e-02   1.0666667e-01   9.0600000e-01   9.2833333e-01   9.2600000e-01   1.0000000e+00   1.3866667e-01   1.0000000e+00   1.0000000e+00
   8.8000000e+01   1.0000000e+00   8.1100000e-01   1.0000000e+00   9.8700000e-01   1.0000000e+00   9.3333333e-02   9.8333333e-02   9.4266667e-01   9.6366667e-01   9.5433333e-01   1.0000000e+00   1.3733333e-01   1.0000000e+00   1.0000000e+00
   9.8000000e+01   1.0000000e+00   9.4500000e-01   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.7366667e-01   8.2666667e-02   9.7000000e-01   9.8933333e-01   9.7833333e-01   1.0000000e+00   1.5433333e-01   1.0000000e+00   1.0000000e+00
   1.0900000e+02   1.0000000e+00   9.8933333e-01   9.9900000e-01   1.0000000e+00   1.0000000e+00   3.8433333e-01   1.6266667e-01   9.8000000e-01   9.9700000e-01   9.9066667e-01   1.0000000e+00   1.5566667e-01   1.0000000e+00   1.0000000e+00
   1.2000000e+02   1.0000000e+00   9.9866667e-01   9.9900000e-01   1.0000000e+00   1.0000000e+00   6.9133333e-01   4.6766667e-01   9.9333333e-01   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.7433333e-01   1.0000000e+00   1.0000000e+00
   1.3100000e+02   1.0000000e+00   1.0000000e+00   9.9566667e-01   1.0000000e+00   1.0000000e+00   9.2500000e-01   8.6000000e-01   9.9900000e-01   1.0000000e+00   9.9966667e-01   1.0000000e+00   2.6633333e-01   1.0000000e+00   1.0000000e+00
   1.4200000e+02   1.0000000e+00   1.0000000e+00   9.8766667e-01   1.0000000e+00   1.0000000e+00   9.9500000e-01   9.9100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.0433333e-01   1.0000000e+00   1.0000000e+00
   1.5300000e+02   1.0000000e+00   1.0000000e+00   9.7766667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9033333e-01   1.0000000e+00   1.0000000e+00
   1.6400000e+02   1.0000000e+00   1.0000000e+00   9.6600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9533333e-01   1.0000000e+00   1.0000000e+00
   1.7500000e+02   1.0000000e+00   1.0000000e+00   9.3866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8500000e+02   1.0000000e+00   1.0000000e+00   9.0800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9600000e+02   1.0000000e+00   1.0000000e+00   8.6633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0700000e+02   1.0000000e+00   1.0000000e+00   8.0166667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.9.dat <==
   1.2000000e+01   6.3800000e-01   3.0133333e-01   9.9866667e-01   2.8366667e-01   1.1666667e-02   1.5333333e-02   1.5000000e-02   2.6666667e-01   2.7500000e-01   2.6666667e-01   1.0000000e+00   2.6666667e-02   9.9833333e-01   9.4733333e-01
   2.4000000e+01   8.7366667e-01   1.4566667e-01   9.9966667e-01   5.1633333e-01   2.2333333e-02   2.3333333e-02   2.6333333e-02   4.6066667e-01   4.6933333e-01   4.6400000e-01   1.0000000e+00   4.4666667e-02   9.9933333e-01   9.9866667e-01
   3.5000000e+01   9.8266667e-01   7.6333333e-02   9.9966667e-01   6.6266667e-01   6.7333333e-02   2.7333333e-02   4.2333333e-02   5.8966667e-01   6.1033333e-01   6.0366667e-01   1.0000000e+00   6.8000000e-02   9.9933333e-01   1.0000000e+00
   4.7000000e+01   9.9966667e-01   5.1000000e-02   1.0000000e+00   8.0333333e-01   2.1466667e-01   3.2666667e-02   6.4666667e-02   7.3133333e-01   7.5766667e-01   7.4733333e-01   1.0000000e+00   9.2333333e-02   9.9900000e-01   1.0000000e+00
   5.8000000e+01   1.0000000e+00   9.9666667e-02   1.0000000e+00   8.8500000e-01   5.6533333e-01   3.3333333e-02   8.2000000e-02   8.1033333e-01   8.3700000e-01   8.3333333e-01   1.0000000e+00   1.1400000e-01   1.0000000e+00   1.0000000e+00
   7.0000000e+01   1.0000000e+00   2.7700000e-01   1.0000000e+00   9.4033333e-01   9.4100000e-01   3.3666667e-02   9.7000000e-02   8.8400000e-01   9.0600000e-01   9.0133333e-01   1.0000000e+00   1.2300000e-01   9.9966667e-01   1.0000000e+00
   8.1000000e+01   1.0000000e+00   5.4166667e-01   1.0000000e+00   9.6933333e-01   9.9933333e-01   4.9333333e-02   1.1600000e-01   9.1833333e-01   9.4066667e-01   9.3733333e-01   1.0000000e+00   1.3833333e-01   1.0000000e+00   1.0000000e+00
   9.3000000e+01   1.0000000e+00   8.0266667e-01   1.0000000e+00   9.8833333e-01   1.0000000e+00   7.6000000e-02   1.2033333e-01   9.5433333e-01   9.7133333e-01   9.6533333e-01   1.0000000e+00   1.5200000e-01   1.0000000e+00   1.0000000e+00
   1.0400000e+02   1.0000000e+00   9.3966667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.7800000e-01   1.0633333e-01   9.7233333e-01   9.9066667e-01   9.8300000e-01   1.0000000e+00   1.5233333e-01   1.0000000e+00   1.0000000e+00
   1.1600000e+02   1.0000000e+00   9.8733333e-01   9.9933333e-01   1.0000000e+00   1.0000000e+00   4.0000000e-01   1.3666667e-01   9.8300000e-01   9.9833333e-01   9.9333333e-01   1.0000000e+00   1.6566667e-01   1.0000000e+00   1.0000000e+00
   1.2700000e+02   1.0000000e+00   9.9900000e-01   9.9733333e-01   1.0000000e+00   1.0000000e+00   6.3233333e-01   3.8133333e-01   9.9533333e-01   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.8366667e-01   1.0000000e+00   1.0000000e+00
   1.3900000e+02   1.0000000e+00   1.0000000e+00   9.9333333e-01   1.0000000e+00   1.0000000e+00   8.9200000e-01   7.8166667e-01   9.9866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.4366667e-01   1.0000000e+00   1.0000000e+00
   1.5000000e+02   1.0000000e+00   1.0000000e+00   9.8633333e-01   1.0000000e+00   1.0000000e+00   9.8233333e-01   9.6833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.5700000e-01   1.0000000e+00   1.0000000e+00
   1.6200000e+02   1.0000000e+00   1.0000000e+00   9.6933333e-01   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.5566667e-01   1.0000000e+00   1.0000000e+00
   1.7300000e+02   1.0000000e+00   1.0000000e+00   9.5733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6666667e-01   1.0000000e+00   1.0000000e+00
   1.8500000e+02   1.0000000e+00   1.0000000e+00   9.3033333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   1.9600000e+02   1.0000000e+00   1.0000000e+00   8.7800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0800000e+02   1.0000000e+00   1.0000000e+00   8.0433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1900000e+02   1.0000000e+00   1.0000000e+00   7.1533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_fd_dat/Rate_fd_rho0.95.dat <==
   1.3000000e+01   6.4233333e-01   2.9733333e-01   9.9966667e-01   3.0933333e-01   1.6000000e-02   2.1333333e-02   1.7000000e-02   2.8200000e-01   2.8733333e-01   2.8433333e-01   1.0000000e+00   2.7000000e-02   9.9833333e-01   9.6100000e-01
   2.5000000e+01   8.6000000e-01   1.4633333e-01   1.0000000e+00   5.3133333e-01   2.7666667e-02   2.6000000e-02   3.0333333e-02   4.8400000e-01   4.9433333e-01   4.8866667e-01   1.0000000e+00   4.8666667e-02   9.9866667e-01   9.9700000e-01
   3.7000000e+01   9.8271186e-01   5.2666667e-02   1.0000000e+00   6.9633333e-01   6.3000000e-02   2.7333333e-02   4.5762712e-02   6.3133333e-01   6.5796610e-01   6.5118644e-01   1.0000000e+00   7.3220339e-02   9.9966102e-01   1.0000000e+00
   4.9000000e+01   9.9866667e-01   3.2666667e-02   1.0000000e+00   8.0466667e-01   2.0400000e-01   2.8333333e-02   6.6000000e-02   7.2100000e-01   7.3766667e-01   7.3200000e-01   1.0000000e+00   9.1666667e-02   1.0000000e+00   1.0000000e+00
   6.1000000e+01   1.0000000e+00   8.7000000e-02   1.0000000e+00   8.9766667e-01   5.6500000e-01   3.5666667e-02   9.1333333e-02   8.2733333e-01   8.4466667e-01   8.4266667e-01   1.0000000e+00   1.1733333e-01   1.0000000e+00   1.0000000e+00
   7.3000000e+01   1.0000000e+00   2.6433333e-01   1.0000000e+00   9.4133333e-01   9.2366667e-01   3.4000000e-02   9.9333333e-02   8.7766667e-01   9.0433333e-01   8.8900000e-01   1.0000000e+00   1.3500000e-01   9.9966667e-01   1.0000000e+00
   8.6000000e+01   1.0000000e+00   5.3566667e-01   1.0000000e+00   9.7600000e-01   9.9866667e-01   4.9666667e-02   1.2266667e-01   9.3000000e-01   9.5000000e-01   9.4633333e-01   1.0000000e+00   1.4433333e-01   9.9933333e-01   1.0000000e+00
   9.8000000e+01   1.0000000e+00   7.8666667e-01   1.0000000e+00   9.9200000e-01   1.0000000e+00   7.7666667e-02   1.2566667e-01   9.5666667e-01   9.7233333e-01   9.6833333e-01   1.0000000e+00   1.6000000e-01   1.0000000e+00   1.0000000e+00
   1.1000000e+02   1.0000000e+00   9.3300000e-01   9.9933333e-01   9.9966667e-01   1.0000000e+00   1.7466667e-01   1.0966667e-01   9.7033333e-01   9.8800000e-01   9.8233333e-01   1.0000000e+00   1.6433333e-01   1.0000000e+00   1.0000000e+00
   1.2200000e+02   1.0000000e+00   9.8733333e-01   9.9900000e-01   1.0000000e+00   1.0000000e+00   3.4433333e-01   1.4600000e-01   9.8666667e-01   9.9633333e-01   9.9366667e-01   1.0000000e+00   1.8100000e-01   1.0000000e+00   1.0000000e+00
   1.3400000e+02   1.0000000e+00   9.9866667e-01   9.9600000e-01   1.0000000e+00   1.0000000e+00   5.9533333e-01   3.2866667e-01   9.9333333e-01   9.9866667e-01   9.9833333e-01   1.0000000e+00   1.9466667e-01   1.0000000e+00   1.0000000e+00
   1.4600000e+02   1.0000000e+00   1.0000000e+00   9.9300000e-01   1.0000000e+00   1.0000000e+00   8.3800000e-01   6.7266667e-01   9.9933333e-01   9.9966667e-01   9.9966667e-01   1.0000000e+00   2.2600000e-01   1.0000000e+00   1.0000000e+00
   1.5900000e+02   1.0000000e+00   1.0000000e+00   9.8233333e-01   1.0000000e+00   1.0000000e+00   9.7766667e-01   9.4400000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.0700000e-01   1.0000000e+00   1.0000000e+00
   1.7100000e+02   1.0000000e+00   1.0000000e+00   9.6400000e-01   1.0000000e+00   1.0000000e+00   9.9733333e-01   9.9566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.8866667e-01   1.0000000e+00   1.0000000e+00
   1.8300000e+02   1.0000000e+00   1.0000000e+00   9.3366667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1400000e-01   1.0000000e+00   1.0000000e+00
   1.9500000e+02   1.0000000e+00   1.0000000e+00   8.9400000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9133333e-01   1.0000000e+00   1.0000000e+00
   2.0700000e+02   1.0000000e+00   1.0000000e+00   8.3433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1900000e+02   1.0000000e+00   1.0000000e+00   7.3933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3200000e+02   1.0000000e+00   1.0000000e+00   5.5700000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.05.dat <==
   1.0000000e+00   2.9333333e-02   2.9333333e-02   3.1000000e-02   2.8333333e-02   3.6666667e-02   3.6666667e-02   3.7666667e-02   2.8333333e-02   3.3333333e-02   2.8333333e-02   6.1800000e-01   3.8000000e-02   2.7000000e-02   3.1666667e-02
   2.0000000e+00   1.6766667e-01   1.6866667e-01   2.6333333e-01   1.9500000e-01   1.8100000e-01   1.8000000e-01   1.5633333e-01   1.8500000e-01   4.2366667e-01   3.7666667e-01   8.5233333e-01   1.6900000e-01   7.0666667e-02   1.4200000e-01
   2.0000000e+00   1.6766667e-01   1.6866667e-01   2.6333333e-01   1.9500000e-01   1.8100000e-01   1.8000000e-01   1.5633333e-01   1.8500000e-01   4.2366667e-01   3.7666667e-01   8.5233333e-01   1.6900000e-01   7.0666667e-02   1.4200000e-01
   3.0000000e+00   6.0500000e-01   4.9133333e-01   6.5700000e-01   6.3366667e-01   6.0300000e-01   5.0466667e-01   4.8466667e-01   5.4200000e-01   8.4366667e-01   7.4266667e-01   9.2800000e-01   4.6433333e-01   2.2766667e-01   3.9666667e-01
   4.0000000e+00   8.9966667e-01   7.8900000e-01   9.1000000e-01   9.1266667e-01   8.9533333e-01   7.9900000e-01   7.8733333e-01   8.6033333e-01   9.7600000e-01   9.4166667e-01   9.6200000e-01   7.6266667e-01   4.9733333e-01   6.8900000e-01
   4.0000000e+00   8.9966667e-01   7.8900000e-01   9.1000000e-01   9.1266667e-01   8.9533333e-01   7.9900000e-01   7.8733333e-01   8.6033333e-01   9.7600000e-01   9.4166667e-01   9.6200000e-01   7.6266667e-01   4.9733333e-01   6.8900000e-01
   5.0000000e+00   9.9300000e-01   9.5700000e-01   9.9000000e-01   9.8500000e-01   9.9266667e-01   9.6200000e-01   9.3833333e-01   9.7566667e-01   9.9833333e-01   9.9300000e-01   9.8733333e-01   9.3866667e-01   7.9966667e-01   9.0066667e-01
   6.0000000e+00   9.9966667e-01   9.9700000e-01   9.9966667e-01   9.9800000e-01   9.9966667e-01   9.9733333e-01   9.8966667e-01   9.9900000e-01   1.0000000e+00   9.9866667e-01   9.9633333e-01   9.9600000e-01   9.5766667e-01   9.8400000e-01
   6.0000000e+00   9.9966667e-01   9.9700000e-01   9.9966667e-01   9.9800000e-01   9.9966667e-01   9.9733333e-01   9.8966667e-01   9.9900000e-01   1.0000000e+00   9.9866667e-01   9.9633333e-01   9.9600000e-01   9.5766667e-01   9.8400000e-01
   7.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9300000e-01   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9766667e-01   1.0000000e+00   9.9266667e-01   9.9833333e-01
   8.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.1.dat <==
   2.0000000e+00   6.4333333e-02   6.4000000e-02   5.4333333e-02   6.1000000e-02   8.2000000e-02   8.0000000e-02   8.1000000e-02   6.3333333e-02   8.4333333e-02   8.3666667e-02   2.2000000e-02   8.0666667e-02   5.6333333e-02   6.2666667e-02
   3.0000000e+00   1.0833333e-01   9.7000000e-02   1.0166667e-01   1.1400000e-01   1.2700000e-01   1.1800000e-01   1.2066667e-01   1.2066667e-01   2.0066667e-01   1.4100000e-01   4.1333333e-02   1.1800000e-01   8.0000000e-02   8.8333333e-02
   4.0000000e+00   2.5933333e-01   1.8766667e-01   2.3766667e-01   2.2733333e-01   2.5566667e-01   2.1266667e-01   1.9700000e-01   2.3100000e-01   3.8600000e-01   2.8033333e-01   1.0000000e-01   1.8833333e-01   1.2033333e-01   1.6033333e-01
   6.0000000e+00   7.1733333e-01   4.4133333e-01   6.1300000e-01   5.8366667e-01   7.0233333e-01   4.6866667e-01   4.2600000e-01   5.1700000e-01   8.0666667e-01   5.9900000e-01   4.3733333e-01   3.8966667e-01   2.2933333e-01   3.6433333e-01
   7.0000000e+00   8.9600000e-01   6.1933333e-01   8.1933333e-01   8.1600000e-01   8.8833333e-01   6.4700000e-01   6.1633333e-01   7.3766667e-01   9.4233333e-01   8.1466667e-01   6.5733333e-01   5.5733333e-01   3.6566667e-01   5.4133333e-01
   8.0000000e+00   9.6833333e-01   7.9133333e-01   9.2866667e-01   9.2033333e-01   9.6833333e-01   8.0800000e-01   7.7133333e-01   8.3866667e-01   9.8066667e-01   9.1166667e-01   8.1600000e-01   7.0666667e-01   5.1833333e-01   6.9600000e-01
   9.0000000e+00   9.9500000e-01   9.0533333e-01   9.8033333e-01   9.7833333e-01   9.9533333e-01   9.1800000e-01   8.9233333e-01   9.3366667e-01   9.9566667e-01   9.7066667e-01   9.1666667e-01   8.4900000e-01   6.8466667e-01   8.3866667e-01
   1.1000000e+01   1.0000000e+00   9.9100000e-01   9.9866667e-01   9.9833333e-01   1.0000000e+00   9.9366667e-01   9.9366667e-01   9.9400000e-01   1.0000000e+00   9.9866667e-01   9.7766667e-01   9.7933333e-01   9.3433333e-01   9.7366667e-01
   1.2000000e+01   1.0000000e+00   9.9800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.9833333e-01   9.9866667e-01   1.0000000e+00   1.0000000e+00   9.9166667e-01   9.9500000e-01   9.8200000e-01   9.9366667e-01
   1.3000000e+01   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9733333e-01   9.9933333e-01   9.9700000e-01   9.9866667e-01
   1.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.15.dat <==
   2.0000000e+00   5.3000000e-02   5.3000000e-02   4.3333333e-02   5.2666667e-02   7.4000000e-02   7.3333333e-02   7.4333333e-02   5.1666667e-02   6.0666667e-02   5.5666667e-02   1.6666667e-02   7.3333333e-02   4.8666667e-02   5.2666667e-02
   4.0000000e+00   1.1900000e-01   1.1400000e-01   9.7666667e-02   1.2100000e-01   1.4233333e-01   1.3833333e-01   1.4066667e-01   1.0933333e-01   1.3366667e-01   1.1866667e-01   3.9666667e-02   1.3633333e-01   1.0000000e-01   1.0433333e-01
   6.0000000e+00   2.7600000e-01   1.7933333e-01   1.8800000e-01   2.2333333e-01   2.7033333e-01   2.1500000e-01   2.1966667e-01   1.8966667e-01   3.0400000e-01   2.1233333e-01   6.9000000e-02   2.0466667e-01   1.4700000e-01   1.5866667e-01
   8.0000000e+00   6.1200000e-01   3.0433333e-01   3.8466667e-01   4.1266667e-01   5.7966667e-01   3.3833333e-01   3.2300000e-01   3.3233333e-01   5.9766667e-01   3.9566667e-01   2.2533333e-01   3.0100000e-01   2.1633333e-01   2.6133333e-01
   1.0000000e+01   8.8400000e-01   5.1066667e-01   6.6200000e-01   6.6900000e-01   8.6933333e-01   5.5000000e-01   5.1100000e-01   5.4666667e-01   8.6133333e-01   6.3866667e-01   5.3300000e-01   4.5900000e-01   3.1500000e-01   4.2900000e-01
   1.2000000e+01   9.8433333e-01   7.3366667e-01   8.8966667e-01   8.8800000e-01   9.8233333e-01   7.5966667e-01   7.1433333e-01   7.7200000e-01   9.7766667e-01   8.6900000e-01   8.1233333e-01   6.4566667e-01   4.7800000e-01   6.3666667e-01
   1.4000000e+01   9.9866667e-01   9.1233333e-01   9.7966667e-01   9.7800000e-01   9.9933333e-01   9.2400000e-01   8.9733333e-01   9.2166667e-01   9.9866667e-01   9.7366667e-01   9.2966667e-01   8.3233333e-01   6.9033333e-01   8.4000000e-01
   1.6000000e+01   1.0000000e+00   9.8266667e-01   9.9866667e-01   9.9966667e-01   1.0000000e+00   9.8700000e-01   9.7466667e-01   9.8733333e-01   1.0000000e+00   9.9933333e-01   9.8033333e-01   9.5200000e-01   8.9733333e-01   9.5233333e-01
   1.8000000e+01   1.0000000e+00   9.9800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01   9.9866667e-01   9.9933333e-01   1.0000000e+00   1.0000000e+00   9.9633333e-01   9.9566667e-01   9.8800000e-01   9.9766667e-01
   2.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9800000e-01   9.9966667e-01   9.9900000e-01   9.9966667e-01
   2.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.2.dat <==
   3.0000000e+00   7.8666667e-02   7.7333333e-02   6.6000000e-02   8.2000000e-02   1.0766667e-01   1.0600000e-01   1.1000000e-01   7.6333333e-02   8.3000000e-02   7.9000000e-02   2.2666667e-02   1.0766667e-01   7.2000000e-02   7.5000000e-02
   6.0000000e+00   1.6333333e-01   1.5900000e-01   1.2433333e-01   1.7100000e-01   1.9766667e-01   1.9200000e-01   1.9600000e-01   1.4500000e-01   1.6633333e-01   1.4966667e-01   4.8000000e-02   1.8833333e-01   1.3133333e-01   1.3533333e-01
   8.0000000e+00   3.0366667e-01   2.4066667e-01   2.0300000e-01   2.7133333e-01   3.1533333e-01   2.7866667e-01   2.8400000e-01   2.2133333e-01   2.8166667e-01   2.3433333e-01   9.0000000e-02   2.7133333e-01   1.9233333e-01   2.0066667e-01
   1.1000000e+01   6.5333333e-01   3.5466667e-01   3.3966667e-01   4.2066667e-01   6.1033333e-01   3.9500000e-01   3.9000000e-01   3.3200000e-01   5.3200000e-01   3.7733333e-01   1.9766667e-01   3.5433333e-01   2.6366667e-01   2.8533333e-01
   1.3000000e+01   8.8000000e-01   4.8200000e-01   5.2433333e-01   5.8066667e-01   8.5833333e-01   5.1400000e-01   4.9600000e-01   4.6000000e-01   7.5700000e-01   5.3966667e-01   3.8833333e-01   4.4800000e-01   3.1700000e-01   3.8000000e-01
   1.6000000e+01   9.8933333e-01   7.2133333e-01   8.2866667e-01   8.4866667e-01   9.8833333e-01   7.3333333e-01   6.9566667e-01   6.7766667e-01   9.5333333e-01   8.1866667e-01   7.4000000e-01   6.1000000e-01   4.4933333e-01   5.9166667e-01
   1.8000000e+01   9.9900000e-01   8.5300000e-01   9.4333333e-01   9.4166667e-01   9.9933333e-01   8.6466667e-01   8.2966667e-01   8.3200000e-01   9.8866667e-01   9.3800000e-01   8.9033333e-01   7.4166667e-01   5.8666667e-01   7.4366667e-01
   2.1000000e+01   1.0000000e+00   9.7333333e-01   9.9400000e-01   9.9600000e-01   1.0000000e+00   9.7433333e-01   9.6833333e-01   9.6500000e-01   1.0000000e+00   9.9566667e-01   9.7533333e-01   9.1466667e-01   8.4600000e-01   9.3633333e-01
   2.4000000e+01   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9966667e-01   9.9733333e-01   1.0000000e+00   1.0000000e+00   9.9600000e-01   9.9066667e-01   9.7866667e-01   9.9500000e-01
   2.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01   9.9866667e-01   9.9733333e-01   9.9866667e-01
   2.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.25.dat <==
   4.0000000e+00   9.2000000e-02   9.4333333e-02   7.5000000e-02   1.0066667e-01   1.2666667e-01   1.2266667e-01   1.2900000e-01   8.8666667e-02   9.6666667e-02   9.1666667e-02   2.4000000e-02   1.2533333e-01   8.3666667e-02   8.7666667e-02
   7.0000000e+00   1.9600000e-01   1.9800000e-01   1.5633333e-01   2.0900000e-01   2.3633333e-01   2.3066667e-01   2.3800000e-01   1.8066667e-01   1.9566667e-01   1.8600000e-01   4.6333333e-02   2.3000000e-01   1.6866667e-01   1.7333333e-01
   1.0000000e+01   3.2166667e-01   2.8666667e-01   2.2700000e-01   3.0800000e-01   3.3900000e-01   3.1666667e-01   3.2100000e-01   2.5666667e-01   2.8933333e-01   2.6933333e-01   8.4333333e-02   3.1000000e-01   2.2966667e-01   2.3466667e-01
   1.3000000e+01   5.9566667e-01   3.7900000e-01   3.0266667e-01   3.9900000e-01   5.4500000e-01   4.0033333e-01   4.0779661e-01   3.2233333e-01   4.3830508e-01   3.5728814e-01   1.4033898e-01   3.8508475e-01   2.8237288e-01   2.8866667e-01
   1.6000000e+01   8.8066667e-01   5.1800000e-01   4.7200000e-01   5.7033333e-01   8.5433333e-01   5.2866667e-01   5.3033333e-01   4.4666667e-01   6.9533333e-01   5.1666667e-01   2.9533333e-01   4.8400000e-01   3.6600000e-01   3.9500000e-01
   2.0000000e+01   9.9500000e-01   7.3400000e-01   7.8200000e-01   8.1066667e-01   9.9400000e-01   7.3200000e-01   7.0600000e-01   6.4400000e-01   9.3566667e-01   7.9700000e-01   6.7433333e-01   6.2233333e-01   4.7000000e-01   5.6800000e-01
   2.3000000e+01   1.0000000e+00   8.9233333e-01   9.4800000e-01   9.4866667e-01   1.0000000e+00   8.8533333e-01   8.6400000e-01   8.3000000e-01   9.9200000e-01   9.4933333e-01   8.8933333e-01   7.5833333e-01   6.3000000e-01   7.6666667e-01
   2.6000000e+01   1.0000000e+00   9.7733333e-01   9.9666667e-01   9.9200000e-01   1.0000000e+00   9.7300000e-01   9.6500000e-01   9.5700000e-01   9.9933333e-01   9.9266667e-01   9.6300000e-01   9.0100000e-01   8.1266667e-01   9.1066667e-01
   2.9000000e+01   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9766667e-01   9.9733333e-01   9.9333333e-01   9.9966667e-01   9.9933333e-01   9.9266667e-01   9.7166667e-01   9.4766667e-01   9.8333333e-01
   3.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.9833333e-01   9.9800000e-01   9.9633333e-01   9.9900000e-01
   3.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   3.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.3.dat <==
   4.0000000e+00   9.8333333e-02   1.0266667e-01   7.7000000e-02   9.9333333e-02   1.2900000e-01   1.2800000e-01   1.3166667e-01   9.0333333e-02   9.8333333e-02   9.3666667e-02   1.7000000e-02   1.2933333e-01   8.4666667e-02   8.8666667e-02
   8.0000000e+00   2.1433333e-01   2.3366667e-01   1.7800000e-01   2.4366667e-01   2.6666667e-01   2.6100000e-01   2.6700000e-01   2.0833333e-01   2.1700000e-01   2.1100000e-01   5.1000000e-02   2.5900000e-01   1.8633333e-01   1.9000000e-01
   1.2000000e+01   3.5300000e-01   3.4933333e-01   2.5633333e-01   3.5666667e-01   3.8300000e-01   3.7000000e-01   3.7733333e-01   2.9000000e-01   3.2033333e-01   2.9800000e-01   8.8333333e-02   3.5533333e-01   2.6000000e-01   2.6333333e-01
   1.6000000e+01   6.3866667e-01   4.6966667e-01   3.5566667e-01   4.6633333e-01   6.0333333e-01   4.7400000e-01   4.7866667e-01   3.8900000e-01   4.6433333e-01   4.0866667e-01   1.4566667e-01   4.4933333e-01   3.4933333e-01   3.5333333e-01
   2.0000000e+01   9.1466667e-01   5.8600000e-01   4.6300000e-01   5.9566667e-01   8.8900000e-01   5.6666667e-01   5.6800000e-01   4.6833333e-01   6.7466667e-01   5.2733333e-01   2.6666667e-01   5.2166667e-01   4.0433333e-01   4.1333333e-01
   2.4000000e+01   9.9100000e-01   7.3633333e-01   7.2600000e-01   7.7166667e-01   9.9333333e-01   7.0966667e-01   7.0600000e-01   6.1133333e-01   8.9500000e-01   7.4033333e-01   5.5533333e-01   6.2300000e-01   4.8533333e-01   5.4366667e-01
   2.7000000e+01   9.9933333e-01   8.6033333e-01   9.1100000e-01   9.0100000e-01   9.9966667e-01   8.3000000e-01   8.2400000e-01   7.4400000e-01   9.7200000e-01   8.9533333e-01   7.8766667e-01   7.2266667e-01   5.7633333e-01   6.7300000e-01
   3.1000000e+01   1.0000000e+00   9.6733333e-01   9.9400000e-01   9.8500000e-01   1.0000000e+00   9.5166667e-01   9.4566667e-01   9.1400000e-01   9.9966667e-01   9.8533333e-01   9.4366667e-01   8.6366667e-01   7.6133333e-01   8.6500000e-01
   3.5000000e+01   1.0000000e+00   9.9866667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.9566667e-01   9.9700000e-01   9.9100000e-01   1.0000000e+00   1.0000000e+00   9.9000000e-01   9.6766667e-01   9.3233333e-01   9.7566667e-01
   3.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   9.9633333e-01   9.9433333e-01   9.9866667e-01
   4.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.35.dat <==
   5.0000000e+00   1.2400000e-01   1.2966667e-01   9.8333333e-02   1.2700000e-01   1.5800000e-01   1.5366667e-01   1.6033333e-01   1.1533333e-01   1.2366667e-01   1.1533333e-01   1.9333333e-02   1.5300000e-01   1.0700000e-01   1.1166667e-01
   9.0000000e+00   2.1900000e-01   2.4733333e-01   1.7600000e-01   2.4800000e-01   2.7733333e-01   2.6966667e-01   2.7700000e-01   2.0766667e-01   2.2333333e-01   2.0933333e-01   4.2000000e-02   2.6600000e-01   1.9000000e-01   1.9266667e-01
   1.4000000e+01   3.7300000e-01   3.9333333e-01   2.8033333e-01   3.9066667e-01   4.1000000e-01   4.0100000e-01   4.0433333e-01   3.2300000e-01   3.4333333e-01   3.3533333e-01   8.4000000e-02   3.8833333e-01   2.9566667e-01   2.9633333e-01
   1.8000000e+01   5.9066667e-01   5.0800000e-01   3.6566667e-01   5.0033333e-01   5.7400000e-01   5.0433333e-01   5.0500000e-01   4.0733333e-01   4.4933333e-01   4.2900000e-01   1.2733333e-01   4.7666667e-01   3.6900000e-01   3.6966667e-01
   2.3000000e+01   8.8966667e-01   6.4566667e-01   4.7900000e-01   6.2333333e-01   8.7633333e-01   6.1566667e-01   6.1866667e-01   5.0766667e-01   6.2066667e-01   5.4100000e-01   2.1733333e-01   5.7700000e-01   4.5133333e-01   4.5400000e-01
   2.7000000e+01   9.8800000e-01   7.5733333e-01   6.4133333e-01   7.3100000e-01   9.8900000e-01   6.9900000e-01   7.0466667e-01   5.9166667e-01   8.1033333e-01   6.7233333e-01   4.0500000e-01   6.4000000e-01   5.0800000e-01   5.2833333e-01
   3.2000000e+01   9.9933333e-01   8.9233333e-01   9.0866667e-01   8.8100000e-01   9.9966667e-01   8.4633333e-01   8.3100000e-01   7.3766667e-01   9.6366667e-01   8.8000000e-01   7.0800000e-01   7.4533333e-01   6.0933333e-01   6.7666667e-01
   3.6000000e+01   1.0000000e+00   9.6600000e-01   9.9166667e-01   9.7166667e-01   1.0000000e+00   9.4366667e-01   9.3500000e-01   8.8766667e-01   9.9633333e-01   9.7366667e-01   8.8866667e-01   8.4233333e-01   7.3666667e-01   8.3333333e-01
   4.1000000e+01   1.0000000e+00   9.9866667e-01   1.0000000e+00   9.9966667e-01   1.0000000e+00   9.9533333e-01   9.9400000e-01   9.8600000e-01   1.0000000e+00   9.9900000e-01   9.7866667e-01   9.5433333e-01   9.1600000e-01   9.6333333e-01
   4.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9966667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.9566667e-01   9.8933333e-01   9.8733333e-01   9.9700000e-01
   5.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.4.dat <==
   6.0000000e+00   1.4133333e-01   1.5533333e-01   1.0966667e-01   1.5433333e-01   1.8800000e-01   1.8233333e-01   1.8833333e-01   1.3433333e-01   1.4466667e-01   1.3733333e-01   2.2333333e-02   1.8300000e-01   1.2333333e-01   1.2666667e-01
   1.1000000e+01   2.6800000e-01   3.0800000e-01   2.2300000e-01   3.0133333e-01   3.2833333e-01   3.2433333e-01   3.2766667e-01   2.5733333e-01   2.7166667e-01   2.6266667e-01   5.7000000e-02   3.1566667e-01   2.3066667e-01   2.3400000e-01
   1.6000000e+01   3.8700000e-01   4.4533333e-01   2.9800000e-01   4.1833333e-01   4.4066667e-01   4.3600000e-01   4.3566667e-01   3.5633333e-01   3.6966667e-01   3.6366667e-01   7.8333333e-02   4.1566667e-01   3.1533333e-01   3.1433333e-01
   2.1000000e+01   6.1433333e-01   5.7900000e-01   4.0166667e-01   5.4466667e-01   6.0366667e-01   5.4866667e-01   5.4800000e-01   4.4966667e-01   4.8800000e-01   4.6633333e-01   1.2566667e-01   5.2200000e-01   4.0733333e-01   4.0233333e-01
   2.6000000e+01   8.8900000e-01   7.1233333e-01   5.1233333e-01   6.6733333e-01   8.6966667e-01   6.6000000e-01   6.6466667e-01   5.5666667e-01   6.2466667e-01   5.8566667e-01   1.9366667e-01   6.2600000e-01   4.9466667e-01   4.8500000e-01
   3.1000000e+01   9.8500000e-01   8.0700000e-01   6.4833333e-01   7.5266667e-01   9.8700000e-01   7.3800000e-01   7.4066667e-01   6.2800000e-01   7.8866667e-01   6.7766667e-01   2.9466667e-01   6.8600000e-01   5.6533333e-01   5.6100000e-01
   3.6000000e+01   9.9966667e-01   9.1066667e-01   8.8166667e-01   8.5800000e-01   1.0000000e+00   8.2866667e-01   8.3600000e-01   7.3133333e-01   9.4033333e-01   8.2966667e-01   5.5300000e-01   7.5533333e-01   6.2966667e-01   6.5866667e-01
   4.1000000e+01   1.0000000e+00   9.7400000e-01   9.8966667e-01   9.6566667e-01   1.0000000e+00   9.3533333e-01   9.2866667e-01   8.7066667e-01   9.9000000e-01   9.5900000e-01   8.0766667e-01   8.5366667e-01   7.2900000e-01   7.9633333e-01
   4.7000000e+01   1.0000000e+00   9.9866667e-01   1.0000000e+00   9.9900000e-01   1.0000000e+00   9.9133333e-01   9.8966667e-01   9.7533333e-01   9.9966667e-01   9.9800000e-01   9.5133333e-01   9.4300000e-01   8.8033333e-01   9.4833333e-01
   5.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   9.9966667e-01   9.8966667e-01   9.8966667e-01   9.8633333e-01   9.9500000e-01
   5.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9866667e-01   9.9866667e-01   1.0000000e+00   1.0000000e+00
   6.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.45.dat <==
   6.0000000e+00   1.5166667e-01   1.6733333e-01   1.1933333e-01   1.5500000e-01   1.8766667e-01   1.8466667e-01   1.8833333e-01   1.4333333e-01   1.5666667e-01   1.4400000e-01   1.9666667e-02   1.8200000e-01   1.3600000e-01   1.3900000e-01
   1.2000000e+01   2.8066667e-01   3.2966667e-01   2.2366667e-01   3.1633333e-01   3.5000000e-01   3.4266667e-01   3.4733333e-01   2.7333333e-01   2.8200000e-01   2.7500000e-01   4.7333333e-02   3.3500000e-01   2.4833333e-01   2.4333333e-01
   1.8000000e+01   4.1333333e-01   4.8800000e-01   3.3333333e-01   4.5466667e-01   4.7566667e-01   4.7400000e-01   4.7800000e-01   3.8466667e-01   4.0300000e-01   3.9333333e-01   8.0666667e-02   4.5566667e-01   3.4833333e-01   3.4200000e-01
   2.4000000e+01   6.4533333e-01   6.4700000e-01   4.3900000e-01   6.0233333e-01   6.4233333e-01   6.0233333e-01   6.0166667e-01   5.0066667e-01   5.3566667e-01   5.2033333e-01   1.1900000e-01   5.7100000e-01   4.5033333e-01   4.4033333e-01
   2.9000000e+01   8.6266667e-01   7.4233333e-01   5.0633333e-01   6.7666667e-01   8.4000000e-01   6.6500000e-01   6.6700000e-01   5.6166667e-01   6.1366667e-01   5.9233333e-01   1.6333333e-01   6.3033333e-01   5.0900000e-01   4.9733333e-01
   3.5000000e+01   9.8466667e-01   8.5900000e-01   6.4566667e-01   7.7233333e-01   9.8900000e-01   7.6566667e-01   7.7200000e-01   6.5433333e-01   7.6333333e-01   6.9033333e-01   2.5300000e-01   7.1833333e-01   5.9266667e-01   5.8066667e-01
   4.1000000e+01   9.9866667e-01   9.3866667e-01   8.8466667e-01   8.7133333e-01   1.0000000e+00   8.4866667e-01   8.6233333e-01   7.4500000e-01   9.1633333e-01   8.2766667e-01   4.5166667e-01   7.9500000e-01   6.7266667e-01   6.7366667e-01
   4.7000000e+01   1.0000000e+00   9.8133333e-01   9.9433333e-01   9.6433333e-01   1.0000000e+00   9.3633333e-01   9.3700000e-01   8.6333333e-01   9.9133333e-01   9.5033333e-01   7.3833333e-01   8.7333333e-01   7.5733333e-01   8.0300000e-01
   5.2000000e+01   1.0000000e+00   9.9700000e-01   9.9966667e-01   9.9633333e-01   1.0000000e+00   9.8333333e-01   9.8166667e-01   9.5900000e-01   9.9900000e-01   9.9200000e-01   8.8366667e-01   9.3600000e-01   8.6433333e-01   9.2000000e-01
   5.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   9.9733333e-01   1.0000000e+00   9.9966667e-01   9.7633333e-01   9.8300000e-01   9.6500000e-01   9.8800000e-01
   6.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9366667e-01   9.9900000e-01   9.9866667e-01   9.9933333e-01
   7.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.5.dat <==
   7.0000000e+00   1.7900000e-01   1.9633333e-01   1.4433333e-01   1.8466667e-01   2.2433333e-01   2.1900000e-01   2.2233333e-01   1.7100000e-01   1.7933333e-01   1.7233333e-01   2.1333333e-02   2.1766667e-01   1.5800000e-01   1.6066667e-01
   1.3000000e+01   2.8400000e-01   3.4533333e-01   2.4133333e-01   3.2600000e-01   3.6033333e-01   3.5500000e-01   3.5800000e-01   2.7933333e-01   2.9233333e-01   2.8833333e-01   4.5333333e-02   3.4400000e-01   2.5233333e-01   2.5000000e-01
   2.0000000e+01   4.4300000e-01   5.4366667e-01   3.6300000e-01   4.9300000e-01   5.1366667e-01   5.1100000e-01   5.1133333e-01   4.1433333e-01   4.3600000e-01   4.2700000e-01   7.4333333e-02   4.8833333e-01   3.7866667e-01   3.7166667e-01
   2.6000000e+01   6.1900000e-01   6.8400000e-01   4.5466667e-01   6.1166667e-01   6.3500000e-01   6.1900000e-01   6.2133333e-01   5.1700000e-01   5.4133333e-01   5.3166667e-01   9.5333333e-02   5.8366667e-01   4.6500000e-01   4.5200000e-01
   3.2000000e+01   8.5166667e-01   8.0566667e-01   5.4366667e-01   7.1566667e-01   8.4633333e-01   7.1433333e-01   7.0800000e-01   6.1533333e-01   6.5200000e-01   6.3100000e-01   1.4933333e-01   6.7866667e-01   5.5500000e-01   5.3233333e-01
   3.9000000e+01   9.7533333e-01   9.0633333e-01   6.7233333e-01   8.0733333e-01   9.9100000e-01   8.0466667e-01   8.1000000e-01   6.9800000e-01   7.8233333e-01   7.3766667e-01   2.1800000e-01   7.6200000e-01   6.3266667e-01   6.0866667e-01
   4.5000000e+01   9.9700000e-01   9.5066667e-01   8.7566667e-01   8.8133333e-01   1.0000000e+00   8.6066667e-01   8.7033333e-01   7.6100000e-01   8.9033333e-01   8.1866667e-01   3.4766667e-01   8.1366667e-01   6.8300000e-01   6.7266667e-01
   5.2000000e+01   9.9966667e-01   9.8800000e-01   9.9633333e-01   9.6066667e-01   1.0000000e+00   9.4033333e-01   9.4233333e-01   8.6633333e-01   9.8166667e-01   9.4533333e-01   6.1133333e-01   8.8133333e-01   7.6866667e-01   7.8033333e-01
   5.8000000e+01   1.0000000e+00   9.9900000e-01   1.0000000e+00   9.9833333e-01   1.0000000e+00   9.8200000e-01   9.8200000e-01   9.5133333e-01   9.9700000e-01   9.9300000e-01   8.2333333e-01   9.3666667e-01   8.5266667e-01   9.0466667e-01
   6.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9800000e-01   9.9800000e-01   9.9533333e-01   1.0000000e+00   9.9900000e-01   9.5566667e-01   9.8000000e-01   9.4800000e-01   9.7933333e-01
   7.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8800000e-01   9.9900000e-01   9.9533333e-01   9.9900000e-01
   7.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2200000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.55.dat <==
   8.0000000e+00   2.1133333e-01   2.3933333e-01   1.6066667e-01   2.1933333e-01   2.6200000e-01   2.5866667e-01   2.6233333e-01   2.0166667e-01   2.0866667e-01   2.0166667e-01   1.8333333e-02   2.5700000e-01   1.7900000e-01   1.8266667e-01
   1.5000000e+01   3.3866667e-01   4.2000000e-01   2.8566667e-01   3.8166667e-01   4.1466667e-01   4.1066667e-01   4.1300000e-01   3.3766667e-01   3.4833333e-01   3.4366667e-01   3.7333333e-02   3.9833333e-01   3.0600000e-01   2.9866667e-01
   2.2000000e+01   4.7800000e-01   5.9733333e-01   4.0233333e-01   5.4100000e-01   5.5833333e-01   5.5733333e-01   5.5700000e-01   4.5633333e-01   4.8500000e-01   4.6566667e-01   7.1000000e-02   5.2933333e-01   4.1700000e-01   4.0700000e-01
   2.9000000e+01   6.5000000e-01   7.3833333e-01   4.9300000e-01   6.5366667e-01   6.7466667e-01   6.5300000e-01   6.5133333e-01   5.5933333e-01   5.9066667e-01   5.8000000e-01   9.0666667e-02   6.2333333e-01   5.0233333e-01   4.8433333e-01
   3.6000000e+01   8.5000000e-01   8.5833333e-01   5.9500000e-01   7.6133333e-01   8.6733333e-01   7.6066667e-01   7.5466667e-01   6.4966667e-01   6.8833333e-01   6.8433333e-01   1.3866667e-01   7.2333333e-01   5.8366667e-01   5.6433333e-01
   4.3000000e+01   9.6266667e-01   9.3166667e-01   7.1266667e-01   8.4666667e-01   9.8833333e-01   8.4100000e-01   8.3866667e-01   7.3966667e-01   7.9366667e-01   7.7066667e-01   1.9300000e-01   7.9700000e-01   6.7266667e-01   6.5433333e-01
   5.0000000e+01   9.9333333e-01   9.7000000e-01   8.9100000e-01   9.1166667e-01   9.9933333e-01   8.9200000e-01   9.0000000e-01   8.0633333e-01   8.9133333e-01   8.5233333e-01   2.8533333e-01   8.4666667e-01   7.3600000e-01   7.1700000e-01
   5.7000000e+01   9.9766667e-01   9.9100000e-01   9.9166667e-01   9.6266667e-01   1.0000000e+00   9.4933333e-01   9.5066667e-01   8.6366667e-01   9.7266667e-01   9.2833333e-01   4.7100000e-01   8.9766667e-01   7.8200000e-01   7.8700000e-01
   6.4000000e+01   9.9866667e-01   1.0000000e+00   1.0000000e+00   9.9500000e-01   1.0000000e+00   9.8266667e-01   9.8033333e-01   9.4533333e-01   9.9733333e-01   9.9033333e-01   7.1033333e-01   9.4300000e-01   8.6000000e-01   8.8933333e-01
   7.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9866667e-01   9.9900000e-01   9.9333333e-01   1.0000000e+00   9.9933333e-01   8.9333333e-01   9.8000000e-01   9.3900000e-01   9.6833333e-01
   7.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6833333e-01   9.9766667e-01   9.9533333e-01   9.9800000e-01
   8.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9233333e-01   9.9966667e-01   9.9966667e-01   1.0000000e+00
   9.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2700000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.6.dat <==
   8.0000000e+00   1.7933333e-01   2.0766667e-01   1.4266667e-01   1.8666667e-01   2.2633333e-01   2.2033333e-01   2.2566667e-01   1.6966667e-01   1.8100000e-01   1.7133333e-01   1.5333333e-02   2.1900000e-01   1.5400000e-01   1.5633333e-01
   1.6000000e+01   3.4700000e-01   4.3600000e-01   3.0033333e-01   3.9933333e-01   4.3033333e-01   4.2600000e-01   4.2866667e-01   3.5000000e-01   3.6066667e-01   3.5800000e-01   3.3333333e-02   4.1600000e-01   3.1466667e-01   3.0633333e-01
   2.4000000e+01   4.8833333e-01   6.4300000e-01   4.3033333e-01   5.6566667e-01   5.8633333e-01   5.8233333e-01   5.8133333e-01   4.8266667e-01   5.1266667e-01   4.9966667e-01   6.3333333e-02   5.5866667e-01   4.3833333e-01   4.1800000e-01
   3.1000000e+01   6.4466667e-01   7.8233333e-01   5.1400000e-01   6.7166667e-01   6.8533333e-01   6.7533333e-01   6.7466667e-01   5.8566667e-01   6.1033333e-01   5.9500000e-01   8.3666667e-02   6.4666667e-01   5.2800000e-01   5.0433333e-01
   3.9000000e+01   8.3800000e-01   8.7600000e-01   6.0466667e-01   7.6533333e-01   8.5766667e-01   7.6133333e-01   7.5866667e-01   6.6900000e-01   6.9466667e-01   6.8900000e-01   1.1433333e-01   7.2566667e-01   6.0300000e-01   5.7900000e-01
   4.7000000e+01   9.4466667e-01   9.4666667e-01   7.0300000e-01   8.5166667e-01   9.8466667e-01   8.5066667e-01   8.5233333e-01   7.4700000e-01   8.0300000e-01   7.8233333e-01   1.6333333e-01   8.0433333e-01   6.8200000e-01   6.5466667e-01
   5.4000000e+01   9.8533333e-01   9.8233333e-01   8.7933333e-01   9.1466667e-01   9.9866667e-01   9.0866667e-01   9.1233333e-01   8.2433333e-01   8.8600000e-01   8.5033333e-01   2.1300000e-01   8.6733333e-01   7.5066667e-01   7.2033333e-01
   6.2000000e+01   9.9400000e-01   9.9500000e-01   9.9266667e-01   9.6333333e-01   1.0000000e+00   9.4733333e-01   9.5266667e-01   8.8733333e-01   9.5966667e-01   9.2900000e-01   3.3466667e-01   9.1500000e-01   8.0933333e-01   7.9433333e-01
   7.0000000e+01   9.9933333e-01   9.9900000e-01   1.0000000e+00   9.9600000e-01   1.0000000e+00   9.8033333e-01   9.8233333e-01   9.4766667e-01   9.9600000e-01   9.8700000e-01   5.6733333e-01   9.4733333e-01   8.6066667e-01   8.7100000e-01
   7.7000000e+01   9.9833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9866667e-01   9.9633333e-01   9.8666667e-01   1.0000000e+00   9.9766667e-01   7.5800000e-01   9.7833333e-01   9.2600000e-01   9.5766667e-01
   8.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9800000e-01   1.0000000e+00   1.0000000e+00   9.1466667e-01   9.9066667e-01   9.8400000e-01   9.9433333e-01
   9.3000000e+01   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7300000e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00
   1.0000000e+02   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9333333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0800000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3100000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.65.dat <==
   9.0000000e+00   2.1133333e-01   2.4566667e-01   1.7066667e-01   2.2133333e-01   2.5866667e-01   2.5433333e-01   2.5633333e-01   2.0266667e-01   2.1300000e-01   2.0900000e-01   1.5333333e-02   2.5133333e-01   1.8333333e-01   1.8500000e-01
   1.7000000e+01   3.3533333e-01   4.3700000e-01   2.7833333e-01   3.8366667e-01   4.2500000e-01   4.1366667e-01   4.1733333e-01   3.3000000e-01   3.4033333e-01   3.3500000e-01   2.4000000e-02   3.9833333e-01   3.0333333e-01   2.9433333e-01
   2.5000000e+01   5.0966667e-01   6.6933333e-01   4.3366667e-01   5.7733333e-01   5.9966667e-01   5.9666667e-01   5.9733333e-01   5.0200000e-01   5.2800000e-01   5.1233333e-01   4.8333333e-02   5.7366667e-01   4.5866667e-01   4.3033333e-01
   3.4000000e+01   6.5333333e-01   8.2000000e-01   5.4533333e-01   7.0100000e-01   7.1200000e-01   7.1266667e-01   7.0666667e-01   6.1366667e-01   6.4633333e-01   6.2566667e-01   7.1000000e-02   6.8200000e-01   5.4900000e-01   5.2433333e-01
   4.2000000e+01   8.1666667e-01   9.0966667e-01   6.2966667e-01   7.9000000e-01   8.5466667e-01   8.0033333e-01   7.9266667e-01   7.0200000e-01   7.3100000e-01   7.2233333e-01   9.1000000e-02   7.6033333e-01   6.3200000e-01   5.9533333e-01
   5.0000000e+01   9.1300000e-01   9.5766667e-01   7.2200000e-01   8.6566667e-01   9.7366667e-01   8.6466667e-01   8.6066667e-01   7.7300000e-01   8.0766667e-01   7.9500000e-01   1.1400000e-01   8.2300000e-01   7.0000000e-01   6.6933333e-01
   5.9000000e+01   9.5966667e-01   9.9033333e-01   8.7933333e-01   9.2500000e-01   9.9866667e-01   9.1400000e-01   9.1866667e-01   8.3866667e-01   8.9500000e-01   8.6466667e-01   1.8000000e-01   8.8166667e-01   7.7633333e-01   7.3700000e-01
   6.7000000e+01   9.7833333e-01   9.9700000e-01   9.9266667e-01   9.6933333e-01   1.0000000e+00   9.5333333e-01   9.5833333e-01   8.9166667e-01   9.5733333e-01   9.2633333e-01   2.4766667e-01   9.2233333e-01   8.2233333e-01   7.9133333e-01
   7.5000000e+01   9.9100000e-01   9.9966667e-01   1.0000000e+00   9.9366667e-01   1.0000000e+00   9.8133333e-01   9.8466667e-01   9.4033333e-01   9.9100000e-01   9.7133333e-01   3.9433333e-01   9.5600000e-01   8.7100000e-01   8.6166667e-01
   8.4000000e+01   9.9566667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9433333e-01   9.9633333e-01   9.8100000e-01   1.0000000e+00   9.9733333e-01   6.1900000e-01   9.7533333e-01   9.1733333e-01   9.4100000e-01
   9.2000000e+01   9.9733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00   8.0833333e-01   9.9500000e-01   9.7633333e-01   9.8766667e-01
   1.0000000e+02   9.9866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2333333e-01   9.9966667e-01   9.9966667e-01   9.9933333e-01
   1.0900000e+02   9.9900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1700000e+02   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8800000e-01   1.0000000e+00   9.9966667e-01   1.0000000e+00
   1.2500000e+02   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9766667e-01   1.0000000e+00   9.9933333e-01   1.0000000e+00
   1.3400000e+02   9.9932203e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966102e-01   1.0000000e+00   9.9932203e-01   1.0000000e+00
   1.4200000e+02   9.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00
   1.5000000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5900000e+02   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.7.dat <==
   9.0000000e+00   2.1166667e-01   2.5700000e-01   1.6300000e-01   2.1766667e-01   2.6866667e-01   2.6366667e-01   2.6666667e-01   1.9900000e-01   2.0766667e-01   2.0200000e-01   8.6666667e-03   2.6066667e-01   1.8000000e-01   1.8100000e-01
   1.8000000e+01   3.6766667e-01   4.8466667e-01   3.1766667e-01   4.1566667e-01   4.6133333e-01   4.5600000e-01   4.5566667e-01   3.7300000e-01   3.7933333e-01   3.7033333e-01   2.4000000e-02   4.4366667e-01   3.3000000e-01   3.1800000e-01
   2.7000000e+01   5.0400000e-01   6.8800000e-01   4.3800000e-01   5.8833333e-01   6.0433333e-01   6.0333333e-01   5.9800000e-01   5.1400000e-01   5.3033333e-01   5.2266667e-01   3.9000000e-02   5.8000000e-01   4.5933333e-01   4.3666667e-01
   3.6000000e+01   6.5133333e-01   8.3766667e-01   5.4500000e-01   7.1266667e-01   7.2833333e-01   7.2366667e-01   7.1766667e-01   6.2533333e-01   6.4766667e-01   6.3766667e-01   5.2000000e-02   6.8966667e-01   5.5933333e-01   5.2533333e-01
   4.5000000e+01   8.0266667e-01   9.2833333e-01   6.5500000e-01   8.1533333e-01   8.5200000e-01   8.0933333e-01   8.0200000e-01   7.2100000e-01   7.5300000e-01   7.4400000e-01   8.1666667e-02   7.7233333e-01   6.5833333e-01   6.2200000e-01
   5.4000000e+01   8.8866667e-01   9.7866667e-01   7.4466667e-01   8.8833333e-01   9.7800000e-01   8.9333333e-01   8.8666667e-01   8.1200000e-01   8.4166667e-01   8.3900000e-01   1.0133333e-01   8.5566667e-01   7.4000000e-01   7.0500000e-01
   6.3000000e+01   9.2566667e-01   9.9166667e-01   8.8966667e-01   9.3533333e-01   9.9833333e-01   9.3000000e-01   9.3300000e-01   8.6033333e-01   8.9466667e-01   8.8400000e-01   1.3966667e-01   8.9900000e-01   7.9233333e-01   7.4466667e-01
   7.2000000e+01   9.4666667e-01   9.9766667e-01   9.9433333e-01   9.7700000e-01   1.0000000e+00   9.5900000e-01   9.6400000e-01   9.0866667e-01   9.5166667e-01   9.3566667e-01   1.9833333e-01   9.3700000e-01   8.5266667e-01   8.1433333e-01
   8.1000000e+01   9.6900000e-01   1.0000000e+00   1.0000000e+00   9.9600000e-01   1.0000000e+00   9.8266667e-01   9.8366667e-01   9.4600000e-01   9.8633333e-01   9.7166667e-01   2.5766667e-01   9.5800000e-01   8.8566667e-01   8.6333333e-01
   9.0000000e+01   9.7600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9233333e-01   9.9533333e-01   9.8100000e-01   9.9900000e-01   9.9700000e-01   4.4100000e-01   9.8033333e-01   9.1966667e-01   9.2166667e-01
   9.9000000e+01   9.8700000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   9.9933333e-01   9.9833333e-01   1.0000000e+00   1.0000000e+00   6.4366667e-01   9.9400000e-01   9.6833333e-01   9.7766667e-01
   1.0800000e+02   9.8266667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0800000e-01   9.9900000e-01   9.9633333e-01   9.9766667e-01
   1.1700000e+02   9.9033333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2266667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2600000e+02   9.9233333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6133333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3500000e+02   9.9366667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8366667e-01   1.0000000e+00   9.9866667e-01   1.0000000e+00
   1.4400000e+02   9.9533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9366667e-01   1.0000000e+00   9.9766667e-01   1.0000000e+00
   1.5300000e+02   9.9700000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9633333e-01   1.0000000e+00   9.9966667e-01   1.0000000e+00
   1.6200000e+02   9.9833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7100000e+02   9.9766667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.75.dat <==
   1.0000000e+01   2.3500000e-01   2.8133333e-01   1.9466667e-01   2.5700000e-01   2.9933333e-01   2.9533333e-01   2.9766667e-01   2.3333333e-01   2.4433333e-01   2.3533333e-01   9.0000000e-03   2.9166667e-01   2.0766667e-01   2.0566667e-01
   2.0000000e+01   3.8600000e-01   5.2500000e-01   3.2966667e-01   4.4800000e-01   4.8400000e-01   4.7866667e-01   4.7766667e-01   3.8800000e-01   4.0633333e-01   3.9700000e-01   1.6666667e-02   4.6000000e-01   3.4400000e-01   3.2966667e-01
   2.9000000e+01   5.4400000e-01   7.4100000e-01   4.8400000e-01   6.3200000e-01   6.5533333e-01   6.5433333e-01   6.4800000e-01   5.5433333e-01   5.6966667e-01   5.6100000e-01   2.9333333e-02   6.2500000e-01   4.9600000e-01   4.6400000e-01
   3.9000000e+01   6.9933333e-01   8.8200000e-01   6.0933333e-01   7.6666667e-01   7.7166667e-01   7.7600000e-01   7.6800000e-01   6.7666667e-01   7.0733333e-01   6.8833333e-01   4.5000000e-02   7.4700000e-01   6.0900000e-01   5.7300000e-01
   4.8000000e+01   7.9600000e-01   9.4266667e-01   6.8366667e-01   8.4033333e-01   8.6666667e-01   8.4133333e-01   8.3400000e-01   7.5366667e-01   7.7366667e-01   7.7066667e-01   6.0333333e-02   8.0800000e-01   6.8400000e-01   6.4533333e-01
   5.8000000e+01   8.6633333e-01   9.8566667e-01   7.5900000e-01   9.0200000e-01   9.7633333e-01   9.0400000e-01   8.9633333e-01   8.3000000e-01   8.5800000e-01   8.4600000e-01   8.3000000e-02   8.7133333e-01   7.5766667e-01   7.1766667e-01
   6.8000000e+01   8.9533333e-01   9.9533333e-01   9.0366667e-01   9.5600000e-01   9.9900000e-01   9.4833333e-01   9.4700000e-01   8.7833333e-01   9.0766667e-01   9.0300000e-01   1.0800000e-01   9.1500000e-01   8.1433333e-01   7.7566667e-01
   7.7000000e+01   9.0800000e-01   9.9966667e-01   9.9633333e-01   9.7733333e-01   1.0000000e+00   9.6966667e-01   9.7366667e-01   9.2266667e-01   9.5866667e-01   9.4666667e-01   1.5033333e-01   9.5133333e-01   8.7233333e-01   8.2966667e-01
   8.7000000e+01   9.2033333e-01   1.0000000e+00   1.0000000e+00   9.9666667e-01   1.0000000e+00   9.8866667e-01   9.9233333e-01   9.5533333e-01   9.9033333e-01   9.7633333e-01   2.0033333e-01   9.7566667e-01   8.9200000e-01   8.5700000e-01
   9.6000000e+01   9.3466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9533333e-01   9.9600000e-01   9.8200000e-01   9.9900000e-01   9.9500000e-01   2.9233333e-01   9.8533333e-01   9.2533333e-01   9.0666667e-01
   1.0600000e+02   9.3433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   9.9733333e-01   9.9966667e-01   1.0000000e+00   4.5366667e-01   9.9533333e-01   9.6166667e-01   9.6700000e-01
   1.1600000e+02   9.4166667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.6600000e-01   9.9933333e-01   9.9166667e-01   9.9466667e-01
   1.2500000e+02   9.5266667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0433333e-01   1.0000000e+00   9.9933333e-01   1.0000000e+00
   1.3500000e+02   9.5900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.0166667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4400000e+02   9.6466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5666667e-01   1.0000000e+00   9.9866667e-01   1.0000000e+00
   1.5400000e+02   9.6566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7233333e-01   1.0000000e+00   9.9300000e-01   1.0000000e+00
   1.6400000e+02   9.6733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8533333e-01   1.0000000e+00   9.9900000e-01   1.0000000e+00
   1.7300000e+02   9.6866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9266667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8300000e+02   9.7559322e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9627119e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.8.dat <==
   1.1000000e+01   2.3866667e-01   2.9333333e-01   1.9666667e-01   2.5833333e-01   3.0833333e-01   3.0233333e-01   3.0566667e-01   2.4233333e-01   2.4600000e-01   2.4200000e-01   4.3333333e-03   2.9866667e-01   2.1633333e-01   2.0933333e-01
   2.1000000e+01   4.1333333e-01   5.5466667e-01   3.6200000e-01   4.6266667e-01   5.0800000e-01   4.9766667e-01   4.9933333e-01   4.1333333e-01   4.3400000e-01   4.2466667e-01   1.1333333e-02   4.9200000e-01   3.7600000e-01   3.5600000e-01
   3.1000000e+01   5.5700000e-01   7.5400000e-01   4.9800000e-01   6.4066667e-01   6.5633333e-01   6.5633333e-01   6.5033333e-01   5.6200000e-01   5.8900000e-01   5.7533333e-01   2.0000000e-02   6.2933333e-01   5.1266667e-01   4.7233333e-01
   4.1000000e+01   6.8366667e-01   8.9300000e-01   6.0566667e-01   7.5833333e-01   7.7066667e-01   7.6733333e-01   7.5933333e-01   6.7500000e-01   6.9566667e-01   6.9166667e-01   3.5666667e-02   7.3666667e-01   6.1633333e-01   5.6700000e-01
   5.2000000e+01   7.9900000e-01   9.5866667e-01   7.0633333e-01   8.5700000e-01   8.7166667e-01   8.5433333e-01   8.4466667e-01   7.7233333e-01   8.0533333e-01   7.9533333e-01   3.9666667e-02   8.2733333e-01   7.1100000e-01   6.6833333e-01
   6.2000000e+01   8.4433333e-01   9.8733333e-01   7.8100000e-01   9.1033333e-01   9.7666667e-01   9.1133333e-01   9.0466667e-01   8.3766667e-01   8.7166667e-01   8.5900000e-01   5.6000000e-02   8.8000000e-01   7.6900000e-01   7.1466667e-01
   7.2000000e+01   8.3000000e-01   9.9666667e-01   9.0300000e-01   9.5766667e-01   9.9766667e-01   9.5500000e-01   9.5333333e-01   8.9700000e-01   9.2400000e-01   9.1500000e-01   7.7666667e-02   9.2733333e-01   8.3033333e-01   7.7600000e-01
   8.2000000e+01   8.2866667e-01   9.9966667e-01   9.9133333e-01   9.8433333e-01   9.9966667e-01   9.7200000e-01   9.7633333e-01   9.2766667e-01   9.5666667e-01   9.4433333e-01   1.0566667e-01   9.4900000e-01   8.6733333e-01   8.1933333e-01
   9.3000000e+01   8.2933333e-01   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   9.8966667e-01   9.9233333e-01   9.6300000e-01   9.8700000e-01   9.7866667e-01   1.3300000e-01   9.7833333e-01   9.1000000e-01   8.5833333e-01
   1.0300000e+02   8.1100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9366667e-01   9.9566667e-01   9.8100000e-01   9.9700000e-01   9.9400000e-01   1.8466667e-01   9.8800000e-01   9.2733333e-01   9.0633333e-01
   1.1300000e+02   8.2200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9966667e-01   9.9533333e-01   1.0000000e+00   9.9966667e-01   2.8100000e-01   9.9500000e-01   9.5933333e-01   9.4533333e-01
   1.2300000e+02   8.1733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.2200000e-01   9.9833333e-01   9.8500000e-01   9.7766667e-01
   1.3400000e+02   8.1966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.1333333e-01   9.9966667e-01   9.9866667e-01   9.9966667e-01
   1.4400000e+02   8.4266667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.4200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5400000e+02   8.3466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3733333e-01   1.0000000e+00   9.9866667e-01   1.0000000e+00
   1.6400000e+02   8.2966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.9833333e-01   1.0000000e+00   9.9100000e-01   1.0000000e+00
   1.7500000e+02   8.4366667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.4066667e-01   1.0000000e+00   9.9766667e-01   1.0000000e+00
   1.8500000e+02   8.4833333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6233333e-01   1.0000000e+00   9.9933333e-01   1.0000000e+00
   1.9500000e+02   8.3900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.85.dat <==
   1.1000000e+01   2.5066667e-01   3.1300000e-01   2.0100000e-01   2.6066667e-01   3.2033333e-01   3.1366667e-01   3.1666667e-01   2.4400000e-01   2.5133333e-01   2.4133333e-01   6.6666667e-03   3.0833333e-01   2.1400000e-01   2.1533333e-01
   2.2000000e+01   4.2666667e-01   5.9500000e-01   3.6966667e-01   4.8533333e-01   5.3733333e-01   5.2866667e-01   5.2800000e-01   4.3533333e-01   4.4633333e-01   4.3900000e-01   8.0000000e-03   5.1066667e-01   3.9300000e-01   3.6266667e-01
   3.3000000e+01   5.6400000e-01   7.9133333e-01   5.1233333e-01   6.5633333e-01   6.8466667e-01   6.8366667e-01   6.7833333e-01   5.8800000e-01   6.1166667e-01   6.0166667e-01   1.5333333e-02   6.5766667e-01   5.2400000e-01   4.8700000e-01
   4.4000000e+01   6.8466667e-01   9.0666667e-01   6.1033333e-01   7.7300000e-01   7.7866667e-01   7.7933333e-01   7.7066667e-01   6.8766667e-01   7.1533333e-01   7.0200000e-01   1.9000000e-02   7.4633333e-01   6.1733333e-01   5.6433333e-01
   5.5000000e+01   7.8766667e-01   9.7366667e-01   7.1300000e-01   8.6766667e-01   8.7866667e-01   8.6733333e-01   8.5633333e-01   7.9000000e-01   8.1566667e-01   8.0433333e-01   2.6666667e-02   8.3233333e-01   7.1733333e-01   6.5766667e-01
   6.6000000e+01   8.1033333e-01   9.9366667e-01   8.0800000e-01   9.3233333e-01   9.6766667e-01   9.2566667e-01   9.2200000e-01   8.6566667e-01   8.8933333e-01   8.8233333e-01   4.0000000e-02   8.9833333e-01   7.9566667e-01   7.3933333e-01
   7.7000000e+01   7.7533333e-01   9.9966667e-01   9.1433333e-01   9.7100000e-01   9.9866667e-01   9.6200000e-01   9.5866667e-01   9.0600000e-01   9.2833333e-01   9.2600000e-01   5.8333333e-02   9.3566667e-01   8.4500000e-01   7.8466667e-01
   8.8000000e+01   7.5066667e-01   1.0000000e+00   9.9533333e-01   9.8700000e-01   9.9966667e-01   9.7733333e-01   9.7933333e-01   9.4266667e-01   9.6366667e-01   9.5433333e-01   7.0000000e-02   9.6100000e-01   8.8300000e-01   8.2666667e-01
   9.8000000e+01   6.9133333e-01   9.9966667e-01   1.0000000e+00   9.9933333e-01   9.9966667e-01   9.9133333e-01   9.9433333e-01   9.7000000e-01   9.8933333e-01   9.7833333e-01   1.0600000e-01   9.8333333e-01   9.2200000e-01   8.6600000e-01
   1.0900000e+02   6.7333333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9566667e-01   9.9700000e-01   9.8000000e-01   9.9700000e-01   9.9066667e-01   1.1166667e-01   9.8600000e-01   9.3766667e-01   8.9933333e-01
   1.2000000e+02   6.4633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   9.9900000e-01   9.9333333e-01   1.0000000e+00   9.9866667e-01   1.6200000e-01   9.9533333e-01   9.5533333e-01   9.1166667e-01
   1.3100000e+02   6.1333333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01   1.0000000e+00   9.9966667e-01   2.3200000e-01   9.9866667e-01   9.7833333e-01   9.6633333e-01
   1.4200000e+02   6.1133333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.4266667e-01   1.0000000e+00   9.9533333e-01   1.0000000e+00
   1.5300000e+02   6.0100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.8533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6400000e+02   5.8500000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.2233333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7500000e+02   5.6866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.3566667e-01   1.0000000e+00   9.8866667e-01   1.0000000e+00
   1.8500000e+02   5.7000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0666667e-01   1.0000000e+00   9.9466667e-01   1.0000000e+00
   1.9600000e+02   5.7333333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7400000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0700000e+02   5.6500000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.9.dat <==
   1.2000000e+01   2.6366667e-01   3.2900000e-01   2.2066667e-01   2.8366667e-01   3.3233333e-01   3.2700000e-01   3.2966667e-01   2.6666667e-01   2.7500000e-01   2.6666667e-01   6.0000000e-03   3.2166667e-01   2.3666667e-01   2.2866667e-01
   2.4000000e+01   4.4600000e-01   6.2533333e-01   4.0033333e-01   5.1633333e-01   5.5566667e-01   5.4833333e-01   5.4666667e-01   4.6066667e-01   4.6933333e-01   4.6400000e-01   1.0000000e-02   5.3233333e-01   4.1666667e-01   3.8700000e-01
   3.5000000e+01   5.7066667e-01   8.1366667e-01   5.1400000e-01   6.6266667e-01   6.8733333e-01   6.8033333e-01   6.7600000e-01   5.8966667e-01   6.1033333e-01   6.0366667e-01   1.1666667e-02   6.5500000e-01   5.2733333e-01   4.9000000e-01
   4.7000000e+01   7.0733333e-01   9.4233333e-01   6.6633333e-01   8.0333333e-01   8.1233333e-01   8.1433333e-01   8.0466667e-01   7.3133333e-01   7.5766667e-01   7.4733333e-01   2.0666667e-02   7.8433333e-01   6.6733333e-01   6.0566667e-01
   5.8000000e+01   7.9600000e-01   9.8166667e-01   7.3300000e-01   8.8500000e-01   8.9666667e-01   8.9333333e-01   8.8366667e-01   8.1033333e-01   8.3700000e-01   8.3333333e-01   2.6000000e-02   8.6100000e-01   7.3533333e-01   6.7733333e-01
   7.0000000e+01   7.9533333e-01   9.9533333e-01   8.1966667e-01   9.4033333e-01   9.7700000e-01   9.3966667e-01   9.3433333e-01   8.8400000e-01   9.0600000e-01   9.0133333e-01   3.0333333e-02   9.1400000e-01   8.1600000e-01   7.5233333e-01
   8.1000000e+01   7.3433333e-01   9.9800000e-01   9.1700000e-01   9.6933333e-01   9.9600000e-01   9.6233333e-01   9.5966667e-01   9.1833333e-01   9.4066667e-01   9.3733333e-01   3.9666667e-02   9.4100000e-01   8.6666667e-01   7.9066667e-01
   9.3000000e+01   6.4666667e-01   9.9966667e-01   9.9600000e-01   9.8833333e-01   9.9966667e-01   9.8200000e-01   9.8200000e-01   9.5433333e-01   9.7133333e-01   9.6533333e-01   4.1333333e-02   9.6800000e-01   9.0166667e-01   8.2333333e-01
   1.0400000e+02   5.7300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9400000e-01   9.9633333e-01   9.7233333e-01   9.9066667e-01   9.8300000e-01   5.4666667e-02   9.8366667e-01   9.2566667e-01   8.5900000e-01
   1.1600000e+02   5.1633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9633333e-01   9.9733333e-01   9.8300000e-01   9.9833333e-01   9.9333333e-01   7.6666667e-02   9.8966667e-01   9.4633333e-01   8.7266667e-01
   1.2700000e+02   4.6566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01   9.9866667e-01   9.9533333e-01   1.0000000e+00   9.9833333e-01   1.0500000e-01   9.9700000e-01   9.6400000e-01   7.8800000e-01
   1.3900000e+02   3.8900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.0000000e+00   1.2466667e-01   9.9933333e-01   9.7566667e-01   9.8966667e-01
   1.5000000e+02   3.6733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5333333e-01   9.9966667e-01   9.8966667e-01   1.0000000e+00
   1.6200000e+02   3.3733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.4900000e-01   1.0000000e+00   9.9833333e-01   1.0000000e+00
   1.7300000e+02   3.2300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.2100000e-01   1.0000000e+00   9.9933333e-01   1.0000000e+00
   1.8500000e+02   3.0200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.4833333e-01   1.0000000e+00   9.9466667e-01   1.0000000e+00
   1.9600000e+02   2.8066667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.5866667e-01   1.0000000e+00   9.9466667e-01   1.0000000e+00
   2.0800000e+02   2.7600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.3500000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1900000e+02   2.6966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.1333333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Rate_md_dat/Rate_md_rho0.95.dat <==
   1.3000000e+01   2.8400000e-01   3.5566667e-01   2.3033333e-01   3.0933333e-01   3.5700000e-01   3.4866667e-01   3.5100000e-01   2.8200000e-01   2.8733333e-01   2.8433333e-01   3.6666667e-03   3.4833333e-01   2.5600000e-01   2.4166667e-01
   2.5000000e+01   4.6933333e-01   6.5433333e-01   4.2200000e-01   5.3133333e-01   5.8133333e-01   5.7800000e-01   5.7700000e-01   4.8400000e-01   4.9433333e-01   4.8866667e-01   5.3333333e-03   5.6066667e-01   4.3466667e-01   4.0433333e-01
   3.7000000e+01   6.1830508e-01   8.4966667e-01   5.6066667e-01   6.9633333e-01   7.2633333e-01   7.2633333e-01   7.2203390e-01   6.3133333e-01   6.5796610e-01   6.5118644e-01   6.7796610e-03   7.0271186e-01   5.7355932e-01   5.2400000e-01
   4.9000000e+01   6.9366667e-01   9.3866667e-01   6.4833333e-01   8.0466667e-01   8.1166667e-01   8.1433333e-01   8.0500000e-01   7.2100000e-01   7.3766667e-01   7.3200000e-01   8.6666667e-03   7.8100000e-01   6.4700000e-01   5.8700000e-01
   6.1000000e+01   8.0000000e-01   9.8166667e-01   7.6433333e-01   8.9766667e-01   8.9500000e-01   8.9566667e-01   8.8700000e-01   8.2733333e-01   8.4466667e-01   8.4266667e-01   1.3666667e-02   8.7066667e-01   7.5633333e-01   6.8966667e-01
   7.3000000e+01   7.8300000e-01   9.9600000e-01   8.2400000e-01   9.4133333e-01   9.6800000e-01   9.3933333e-01   9.3566667e-01   8.7766667e-01   9.0433333e-01   8.8900000e-01   1.3000000e-02   9.1500000e-01   8.0866667e-01   7.3600000e-01
   8.6000000e+01   6.8833333e-01   9.9966667e-01   9.2800000e-01   9.7600000e-01   9.9366667e-01   9.7333333e-01   9.6800000e-01   9.3000000e-01   9.5000000e-01   9.4633333e-01   1.9333333e-02   9.5400000e-01   8.7766667e-01   7.9066667e-01
   9.8000000e+01   5.8300000e-01   1.0000000e+00   9.9800000e-01   9.9200000e-01   9.9900000e-01   9.8666667e-01   9.8533333e-01   9.5666667e-01   9.7233333e-01   9.6833333e-01   1.9666667e-02   9.7133333e-01   9.0700000e-01   8.2866667e-01
   1.1000000e+02   4.9800000e-01   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9933333e-01   9.9266667e-01   9.9366667e-01   9.7033333e-01   9.8800000e-01   9.8233333e-01   2.5000000e-02   9.8133333e-01   9.2933333e-01   8.4133333e-01
   1.2200000e+02   3.7900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9700000e-01   9.9800000e-01   9.8666667e-01   9.9633333e-01   9.9366667e-01   4.1666667e-02   9.9200000e-01   9.4833333e-01   8.2866667e-01
   1.3400000e+02   3.2133333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9966667e-01   9.9333333e-01   9.9866667e-01   9.9833333e-01   4.7666667e-02   9.9533333e-01   9.6466667e-01   9.0900000e-01
   1.4600000e+02   2.6200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9933333e-01   9.9966667e-01   9.9966667e-01   5.6000000e-02   9.9933333e-01   9.7266667e-01   9.9866667e-01
   1.5900000e+02   2.0800000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.1000000e-02   1.0000000e+00   9.8100000e-01   1.0000000e+00
   1.7100000e+02   1.8233333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7333333e-02   9.9966667e-01   9.9400000e-01   1.0000000e+00
   1.8300000e+02   1.5533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.2266667e-01   1.0000000e+00   9.9866667e-01   1.0000000e+00
   1.9500000e+02   1.3500000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.5666667e-01   1.0000000e+00   9.9733333e-01   1.0000000e+00
   2.0700000e+02   1.1333333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.2466667e-01   1.0000000e+00   9.9800000e-01   1.0000000e+00
   2.1900000e+02   1.0600000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.8100000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3200000e+02   9.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.7400000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_4/Readme.txt <==
These data come from the directory 
'/Users/cherzet/Documents/Matlab_Data/Results/Critical_Sparsity/Phase_transitions/Processed_data/PhaseTransition_constantp_dims256_vara1_var_n0.0001_deltap0_gaussian_random_3000'

The dat-files have been generated with the functions make_datfile_contour_PT.m and make_datfile_PT.m in the directory /Users/cherzet/Documents/sparcomp_rev/branches/BGlab/Main/Igrida



==> Data_Simu_4/Time_dat/Time_rho_0.05.dat <==
   1.0000000e+00   2.0474467e-04   2.9173367e-04   3.5344917e-03   9.1141167e-04   6.8505967e-04   7.9973833e-04   1.7057767e-03   2.8054793e-03   1.3971137e-03   7.3569993e-03   8.9344440e-03   1.0261953e-01   1.0935706e-02   4.9422593e-03
   2.0000000e+00   2.9954833e-04   4.4137467e-04   4.1271287e-03   9.4733167e-04   1.5062473e-03   1.1000697e-03   2.2771496e-02   3.5537413e-03   8.3075273e-03   7.8023483e-03   8.7338083e-03   2.1557792e-01   1.3174910e-02   5.5167337e-03
   2.0000000e+00   2.8706533e-04   4.4824633e-04   4.1892910e-03   1.0002580e-03   1.4864573e-03   1.0882840e-03   2.3321636e-02   3.6860380e-03   8.6644387e-03   7.9912017e-03   8.9638787e-03   2.1755420e-01   1.3729662e-02   5.9989950e-03
   3.0000000e+00   3.4791333e-04   5.7278033e-04   4.2094257e-03   1.1206607e-03   1.9122110e-03   1.6179073e-03   3.6955706e-02   4.2105277e-03   1.5235342e-02   8.1887803e-03   8.3886243e-03   3.2473871e-01   1.5783893e-02   6.1924813e-03
   4.0000000e+00   3.6468567e-04   7.5206800e-04   4.0220620e-03   1.2143153e-03   2.1475693e-03   2.0048147e-03   4.2461535e-02   4.9772083e-03   1.8093641e-02   7.6412890e-03   8.3162577e-03   4.0514741e-01   1.7753210e-02   6.2384953e-03
   4.0000000e+00   3.7200433e-04   7.4195467e-04   3.9898223e-03   1.1156030e-03   2.1203643e-03   2.0745673e-03   4.4667838e-02   5.0531993e-03   1.8410778e-02   8.2477247e-03   8.7183023e-03   3.9883081e-01   1.8934859e-02   6.8772630e-03
   5.0000000e+00   4.1326400e-04   7.9339533e-04   4.0026250e-03   1.2801973e-03   2.4824067e-03   2.3724430e-03   5.0174595e-02   5.3786667e-03   2.0076429e-02   8.0328573e-03   8.1518863e-03   4.4840587e-01   2.1872842e-02   7.0040270e-03
   6.0000000e+00   4.1147267e-04   8.5108333e-04   3.8771133e-03   1.3704330e-03   2.5245940e-03   2.3891737e-03   4.9372866e-02   5.5252150e-03   2.3579550e-02   7.4992147e-03   7.7702343e-03   4.7498098e-01   2.1891922e-02   6.6919380e-03
   6.0000000e+00   4.1189867e-04   8.4441067e-04   4.1555597e-03   1.5712967e-03   2.6590367e-03   2.6131427e-03   5.3053904e-02   5.9279050e-03   2.4925306e-02   8.5710643e-03   8.1752673e-03   4.8832940e-01   2.3882709e-02   7.7201557e-03
   7.0000000e+00   4.1274000e-04   8.3534533e-04   3.8669670e-03   1.4413583e-03   2.6683440e-03   2.4122067e-03   5.3173577e-02   5.6094410e-03   2.6791413e-02   7.2142783e-03   7.4445697e-03   4.9002661e-01   1.8158713e-02   6.7702743e-03
   8.0000000e+00   4.2529367e-04   9.0615500e-04   3.9046923e-03   1.4021433e-03   2.7427193e-03   2.5615227e-03   5.6802442e-02   5.7677220e-03   3.1311389e-02   7.4325700e-03   7.8128000e-03   5.0873888e-01   1.3746322e-02   7.0913937e-03
   8.0000000e+00   4.1453000e-04   8.4655867e-04   4.0238523e-03   1.4259067e-03   2.8911297e-03   2.6568253e-03   5.8941072e-02   5.8083803e-03   3.1268319e-02   7.7601927e-03   8.0348847e-03   5.0159044e-01   1.4507029e-02   7.4057917e-03
   9.0000000e+00   4.3011100e-04   9.1435667e-04   3.9611057e-03   1.3835703e-03   2.9044947e-03   2.4949547e-03   5.6272503e-02   5.6109240e-03   3.1817161e-02   7.1380977e-03   7.2805653e-03   5.2142628e-01   1.1083291e-02   6.4134347e-03
   9.0000000e+00   4.2578233e-04   9.3338500e-04   3.9692647e-03   1.3775743e-03   2.8732373e-03   2.5474730e-03   5.6579639e-02   5.3985000e-03   3.2347033e-02   7.2213960e-03   7.3286093e-03   5.2138364e-01   1.1363904e-02   6.6141290e-03
   1.0000000e+01   4.2608867e-04   9.3491600e-04   3.8318880e-03   1.3339227e-03   2.8940567e-03   2.5228913e-03   5.9236685e-02   4.8556293e-03   3.3186788e-02   7.5032607e-03   7.6632977e-03   5.1253502e-01   1.1831771e-02   7.1578300e-03
   1.1000000e+01   4.4125133e-04   9.0729900e-04   4.1534037e-03   1.5782487e-03   3.1857410e-03   2.7793013e-03   6.5865468e-02   4.7341857e-03   3.4691238e-02   7.7747987e-03   7.7092423e-03   5.2904973e-01   1.1860906e-02   7.5400663e-03
   1.1000000e+01   4.2738167e-04   9.1060667e-04   4.0921773e-03   1.3778193e-03   3.0364007e-03   2.6293440e-03   6.3018540e-02   4.6731237e-03   3.3343961e-02   7.7565993e-03   7.4949813e-03   5.3026336e-01   1.1267289e-02   7.0884327e-03
   1.2000000e+01   4.4511033e-04   9.1788233e-04   3.8273853e-03   1.3980793e-03   2.9155237e-03   2.4616080e-03   5.9801225e-02   4.1433647e-03   3.3131227e-02   6.7794383e-03   7.3753043e-03   5.2437525e-01   1.0899211e-02   6.8433023e-03
   1.3000000e+01   4.3486500e-04   9.4670933e-04   4.4487000e-03   1.5805630e-03   3.2089203e-03   2.5594097e-03   6.4590224e-02   4.2124093e-03   3.3951905e-02   6.7926000e-03   7.8474910e-03   5.3720977e-01   1.2312376e-02   7.6168683e-03


==> Data_Simu_4/Time_dat/Time_rho_0.1.dat <==
   2.0000000e+00   2.9963500e-04   4.0677833e-04   4.6997420e-03   8.7694367e-04   1.1563577e-03   1.0156467e-03   2.0530980e-03   3.0948020e-03   3.5786437e-03   7.7318890e-03   2.4679894e-02   8.0988717e-02   1.2851574e-02   5.1359823e-03
   3.0000000e+00   3.3458233e-04   4.7250300e-04   4.6816943e-03   1.0842373e-03   1.5838923e-03   1.1892770e-03   4.6073930e-03   3.3773967e-03   6.3745157e-03   8.0543310e-03   2.4769236e-02   9.8669908e-02   1.4108490e-02   5.5345057e-03
   4.0000000e+00   4.2530567e-04   6.5346667e-04   5.2193567e-03   1.3579403e-03   2.3634810e-03   1.5874713e-03   1.1020842e-02   3.8013390e-03   9.8138180e-03   9.1351190e-03   2.7108081e-02   1.3946362e-01   1.7387329e-02   6.4553957e-03
   6.0000000e+00   5.5184133e-04   9.7535967e-04   5.4425600e-03   1.6025773e-03   3.5908457e-03   2.4553340e-03   2.4126255e-02   4.4416523e-03   1.5791655e-02   9.2744713e-03   2.7183823e-02   2.7502845e-01   2.0032029e-02   7.1352003e-03
   7.0000000e+00   6.3253400e-04   1.2050963e-03   5.3835587e-03   1.5942230e-03   4.0060563e-03   2.8605940e-03   2.7639303e-02   4.8608140e-03   1.8264111e-02   8.9995877e-03   2.6922363e-02   3.7407855e-01   2.2328300e-02   7.5531627e-03
   8.0000000e+00   7.1192600e-04   1.5491323e-03   5.2810343e-03   1.5456327e-03   4.5025167e-03   3.3616620e-03   3.1151201e-02   5.3326457e-03   2.0429107e-02   9.4204983e-03   2.7669721e-02   4.6054872e-01   2.6828040e-02   8.3747177e-03
   9.0000000e+00   8.0462067e-04   1.7174350e-03   5.5791093e-03   1.5865557e-03   5.0885270e-03   3.9112717e-03   3.4484430e-02   5.8382647e-03   2.2398750e-02   1.0043199e-02   2.8530711e-02   5.4775820e-01   3.2007676e-02   9.4693730e-03
   1.1000000e+01   9.4623133e-04   2.0148823e-03   5.1830097e-03   1.8035863e-03   5.3885087e-03   4.2298780e-03   3.6615523e-02   6.6721823e-03   2.6306814e-02   9.1929027e-03   2.8593170e-02   6.5535103e-01   3.9318683e-02   9.6910800e-03
   1.2000000e+01   8.5056333e-04   2.0639263e-03   5.1376880e-03   1.8634500e-03   5.4808497e-03   4.2072223e-03   3.7203026e-02   6.6488417e-03   2.9125058e-02   8.8507630e-03   2.8124180e-02   6.8104394e-01   4.0802198e-02   9.6878063e-03
   1.3000000e+01   8.3146933e-04   2.1909663e-03   4.9449487e-03   1.5931887e-03   5.5593347e-03   4.2187710e-03   3.6861607e-02   6.7598450e-03   3.2497364e-02   8.4399973e-03   2.7841009e-02   6.7830712e-01   4.3079314e-02   9.9463990e-03
   1.5000000e+01   9.4398833e-04   2.4633720e-03   5.2124697e-03   1.4756023e-03   5.8272580e-03   4.4263437e-03   4.0825470e-02   7.4192123e-03   4.4226147e-02   8.9177900e-03   2.9154850e-02   7.2074247e-01   3.9726750e-02   1.0415254e-02
   1.6000000e+01   9.4020833e-04   2.3690807e-03   5.1070880e-03   1.3180607e-03   5.8460273e-03   4.5252790e-03   4.1123112e-02   7.1637273e-03   5.2616831e-02   9.6834053e-03   2.8954920e-02   7.2294686e-01   3.0610219e-02   1.0271851e-02
   1.7000000e+01   9.0062800e-04   2.3264290e-03   4.7199543e-03   1.4119720e-03   5.6112463e-03   4.3736900e-03   3.9690719e-02   6.9407273e-03   6.1744040e-02   8.9913297e-03   2.7685797e-02   7.4285050e-01   2.1997807e-02   9.4460143e-03
   1.8000000e+01   9.4678633e-04   2.4084220e-03   4.8549140e-03   1.4436173e-03   5.6795587e-03   4.4709137e-03   4.0293713e-02   6.7363500e-03   7.2235755e-02   9.3097460e-03   2.8507076e-02   7.4542452e-01   1.8262547e-02   9.6202963e-03
   2.0000000e+01   9.7900600e-04   2.3798900e-03   4.7064673e-03   1.4800967e-03   5.7118540e-03   4.3332593e-03   4.0764841e-02   5.9402320e-03   9.4672070e-02   9.2073303e-03   2.7351850e-02   7.4582542e-01   1.5718750e-02   9.7113373e-03
   2.1000000e+01   8.9537667e-04   2.4583230e-03   4.6118697e-03   9.0991650e-03   6.1786740e-03   4.3539077e-03   3.9905235e-02   5.5552597e-03   1.0380148e-01   9.2573820e-03   2.7240328e-02   7.4815317e-01   1.5311652e-02   9.7928147e-03
   2.2000000e+01   8.8601233e-04   2.3735817e-03   4.3978653e-03   8.5102863e-03   5.9602103e-03   4.4485227e-03   3.9113209e-02   5.1019587e-03   1.0982912e-01   8.2563757e-03   2.6857436e-02   7.6790192e-01   1.4570844e-02   9.2982673e-03
   2.4000000e+01   9.4755500e-04   2.5203680e-03   4.5634070e-03   8.4195817e-03   6.0287540e-03   4.4104503e-03   3.9972246e-02   4.6734913e-03   1.0954017e-01   9.1754940e-03   2.6787685e-02   7.6397359e-01   1.5384166e-02   9.7417257e-03
   2.5000000e+01   9.7204633e-04   2.4662897e-03   4.6962103e-03   1.0465472e-02   6.4283943e-03   4.6523840e-03   4.4028409e-02   4.9596773e-03   1.1652714e-01   9.8857427e-03   2.7891297e-02   7.9227203e-01   1.6464805e-02   1.0030223e-02


==> Data_Simu_4/Time_dat/Time_rho_0.15.dat <==
   2.0000000e+00   2.8399833e-04   3.8855700e-04   4.5841553e-03   8.8382567e-04   1.0764313e-03   9.7940033e-04   1.5343607e-03   2.9189180e-03   3.2326873e-03   7.7007763e-03   2.3831396e-02   6.2262827e-02   1.3117692e-02   5.1190580e-03
   4.0000000e+00   3.8337233e-04   6.1880333e-04   4.8585793e-03   1.2514347e-03   1.9990487e-03   1.4248833e-03   2.6472610e-03   3.3568313e-03   6.6998813e-03   8.5801843e-03   2.5143116e-02   7.3131850e-02   1.7699441e-02   6.1570300e-03
   6.0000000e+00   5.6267567e-04   7.7190467e-04   5.7246907e-03   1.8169353e-03   3.1920920e-03   2.0772267e-03   6.9504550e-03   3.8466337e-03   1.0788958e-02   1.0099866e-02   2.6191043e-02   9.2497487e-02   2.1883459e-02   7.8530997e-03
   8.0000000e+00   7.9358100e-04   1.1011303e-03   5.6401887e-03   1.8176997e-03   4.9206803e-03   2.7374657e-03   1.5205940e-02   4.3079003e-03   1.6394770e-02   8.8456873e-03   2.5428249e-02   1.4803474e-01   2.2643661e-02   7.6721010e-03
   1.0000000e+01   1.0356873e-03   1.7056933e-03   6.0422290e-03   2.0575713e-03   6.6420187e-03   3.7407880e-03   2.4252667e-02   4.7314237e-03   2.0976739e-02   9.7744497e-03   2.6751990e-02   2.6495206e-01   2.7050280e-02   1.0106604e-02
   1.2000000e+01   1.2227963e-03   2.2819277e-03   5.7995410e-03   2.3016950e-03   7.8325950e-03   4.8606323e-03   2.9414033e-02   5.5340393e-03   2.3695295e-02   1.0327995e-02   2.7854175e-02   4.4488153e-01   3.4516928e-02   1.3371497e-02
   1.4000000e+01   1.2665207e-03   2.6304377e-03   5.4438540e-03   2.2435527e-03   8.3300420e-03   5.7690690e-03   3.0522225e-02   6.0534530e-03   2.4425161e-02   9.4631793e-03   2.7338052e-02   6.2313581e-01   4.3318686e-02   1.7485159e-02
   1.6000000e+01   1.2421333e-03   2.9873027e-03   5.9766217e-03   2.3753953e-03   9.2068807e-03   6.7427840e-03   3.3032624e-02   7.1776303e-03   2.8274996e-02   1.0249768e-02   2.9297488e-02   7.5758190e-01   5.4381298e-02   2.1898741e-02
   1.8000000e+01   1.2043913e-03   2.8805983e-03   5.2480567e-03   9.9705123e-03   9.3726133e-03   6.7155703e-03   3.1871062e-02   7.3332460e-03   3.0879110e-02   8.6818647e-03   2.7036585e-02   8.2562053e-01   5.7333455e-02   2.2189615e-02
   2.0000000e+01   1.2194497e-03   2.9711843e-03   5.7028910e-03   7.6239007e-03   9.9488947e-03   7.1720657e-03   3.3122345e-02   8.0336917e-03   3.7279778e-02   9.3337590e-03   2.7852682e-02   8.5610526e-01   6.4344895e-02   2.3321280e-02
   2.2000000e+01   1.2412847e-03   3.0283563e-03   5.0347017e-03   6.1649623e-03   9.5830530e-03   6.9885453e-03   3.1847487e-02   8.1305943e-03   4.5023004e-02   8.3788013e-03   2.6702924e-02   8.6997052e-01   6.1690154e-02   2.1855824e-02
   2.4000000e+01   1.2635637e-03   2.9777930e-03   5.5160167e-03   6.2651440e-03   9.8483243e-03   7.1934623e-03   3.2408152e-02   8.2867867e-03   5.5879172e-02   9.2568680e-03   2.7173165e-02   8.8641439e-01   5.6050155e-02   2.3185626e-02
   2.5000000e+01   1.2519570e-03   2.9809360e-03   5.0300780e-03   5.7621330e-03   9.3561130e-03   6.7583407e-03   3.1282480e-02   7.9810093e-03   6.2701978e-02   8.2081720e-03   2.5825776e-02   8.9481622e-01   4.4438252e-02   2.1070470e-02
   2.7000000e+01   1.2831833e-03   3.3810437e-03   5.8323397e-03   6.0439240e-03   1.0069061e-02   7.3545427e-03   3.3784094e-02   8.1154897e-03   8.4861465e-02   1.0056047e-02   2.7928801e-02   9.2049047e-01   3.0345371e-02   2.2658928e-02
   2.9000000e+01   1.3151053e-03   3.2768950e-03   5.7589557e-03   7.0571130e-03   1.0529847e-02   7.6827677e-03   3.3706706e-02   7.6557577e-03   1.1475834e-01   1.0422620e-02   2.7889069e-02   9.1831564e-01   2.4516698e-02   2.4090016e-02
   3.1000000e+01   1.3170497e-03   3.2057587e-03   5.4517787e-03   6.4265340e-03   1.0343058e-02   7.4504480e-03   3.4201091e-02   6.8687107e-03   1.5849879e-01   9.9738010e-03   2.7450646e-02   9.3415346e-01   2.1051116e-02   2.2089150e-02
   3.3000000e+01   1.3047644e-03   3.8296963e-03   5.5304767e-03   8.2891097e-03   1.1007985e-02   7.7404557e-03   3.6135096e-02   6.6395783e-03   2.1372690e-01   1.1039981e-02   2.8485762e-02   9.5942403e-01   2.2482533e-02   2.4513235e-02
   3.5000000e+01   1.2888487e-03   3.2919607e-03   5.4609367e-03   1.0413981e-02   1.0485895e-02   7.3801023e-03   3.4261676e-02   5.9800353e-03   2.4397260e-01   1.1238087e-02   2.6670017e-02   9.4160195e-01   2.1514985e-02   2.3670973e-02
   3.7000000e+01   1.3422428e-03   3.5413133e-03   5.3867923e-03   1.0932519e-02   1.0717682e-02   7.8456107e-03   3.5852597e-02   6.0094743e-03   2.6177903e-01   1.1097951e-02   2.7683647e-02   9.7802284e-01   2.2055228e-02   2.3407928e-02


==> Data_Simu_4/Time_dat/Time_rho_0.2.dat <==
   3.0000000e+00   3.0931000e-04   4.6967767e-04   4.3830603e-03   9.1868233e-04   1.3440133e-03   1.3044293e-03   1.7024220e-03   3.0528050e-03   4.2036993e-03   7.9508137e-03   2.2365564e-02   5.5001815e-02   1.6513670e-02   5.6664547e-03
   6.0000000e+00   4.9508167e-04   7.4822100e-04   4.6393967e-03   1.3794070e-03   3.2272407e-03   2.0592027e-03   2.7946380e-03   3.4710170e-03   8.3656807e-03   8.5171647e-03   2.4180283e-02   6.7123210e-02   2.2485537e-02   7.0757110e-03
   8.0000000e+00   6.7884933e-04   9.6455533e-04   5.0957723e-03   1.6210123e-03   4.5394287e-03   2.4862357e-03   5.2392810e-03   3.8195653e-03   1.1271128e-02   9.8715320e-03   2.4432628e-02   7.4983460e-02   2.5244419e-02   8.1374987e-03
   1.1000000e+01   1.0697687e-03   1.7594487e-03   5.8718773e-03   2.4051677e-03   7.3446693e-03   3.7485770e-03   1.4349025e-02   4.5473100e-03   1.8172511e-02   1.0290306e-02   2.6273212e-02   1.1354493e-01   3.0745453e-02   9.8426630e-03
   1.3000000e+01   1.3171023e-03   2.3508637e-03   5.8371523e-03   2.6762357e-03   9.2318643e-03   4.5303950e-03   2.0940630e-02   4.7833223e-03   2.2791175e-02   9.6751867e-03   2.5816968e-02   1.7103165e-01   3.2961759e-02   1.0447668e-02
   1.6000000e+01   1.5633567e-03   4.8429347e-03   6.0102960e-03   1.2011818e-02   1.1645266e-02   6.5703267e-03   2.9147953e-02   5.6605630e-03   2.6672997e-02   9.3026737e-03   2.6459204e-02   3.6631367e-01   4.1132117e-02   1.4733800e-02
   1.8000000e+01   1.6434750e-03   6.9957633e-03   6.0281477e-03   1.0648948e-02   1.2875709e-02   8.0266917e-03   3.2638966e-02   6.3802510e-03   2.7263444e-02   9.7829603e-03   2.7502993e-02   5.3633019e-01   5.0183744e-02   2.1839355e-02
   2.1000000e+01   1.6917713e-03   1.0026393e-02   5.2570753e-03   8.1661717e-03   1.3427918e-02   9.5059560e-03   3.4584976e-02   7.4101713e-03   3.0666856e-02   9.2294907e-03   2.7479419e-02   8.0048345e-01   6.4636381e-02   2.7285363e-02
   2.4000000e+01   1.7246347e-03   1.2105563e-02   5.0683490e-03   7.7667310e-03   1.4330160e-02   1.1034919e-02   3.6640620e-02   8.5316917e-03   3.5821794e-02   8.9456747e-03   2.7778868e-02   9.5517785e-01   7.7561482e-02   3.0337477e-02
   2.6000000e+01   1.7861267e-03   1.2618903e-02   4.9029520e-03   5.1104763e-03   1.4390324e-02   1.1719567e-02   3.8380973e-02   8.8846350e-03   4.0837622e-02   8.9567470e-03   2.7213836e-02   1.0061913e+00   8.1973549e-02   2.9063237e-02
   2.9000000e+01   1.8020993e-03   1.2476284e-02   4.7307500e-03   5.3070557e-03   1.4566354e-02   1.2413053e-02   3.9659259e-02   9.4049717e-03   5.1033817e-02   8.6165713e-03   2.6654122e-02   1.0373688e+00   8.7994557e-02   2.9230345e-02
   3.1000000e+01   1.8941480e-03   1.4280950e-02   5.0911233e-03   6.1975043e-03   1.6007783e-02   1.5049510e-02   4.5610790e-02   1.0241397e-02   6.4341326e-02   1.0138740e-02   2.9266627e-02   1.0830284e+00   9.7264550e-02   3.4921233e-02
   3.4000000e+01   1.8909840e-03   1.3895954e-02   4.9130527e-03   5.5850327e-03   1.5596954e-02   1.4430088e-02   4.1289397e-02   9.4664757e-03   7.8523458e-02   9.4744027e-03   2.7105434e-02   1.0760674e+00   7.2671317e-02   3.0054555e-02
   3.6000000e+01   1.8621590e-03   1.3842839e-02   4.7158327e-03   5.7132007e-03   1.5360632e-02   1.5330484e-02   4.2029794e-02   9.3161777e-03   9.6197590e-02   9.6686097e-03   2.6986794e-02   1.0742328e+00   5.0186569e-02   3.0170063e-02
   3.9000000e+01   1.9288313e-03   1.5702575e-02   4.7370290e-03   6.4940713e-03   1.6164277e-02   1.6490852e-02   4.4526720e-02   1.9062441e-02   1.4144634e-01   1.1114118e-02   2.8097036e-02   1.1161126e+00   3.3654909e-02   2.9867222e-02
   4.1000000e+01   1.9313593e-03   1.5084782e-02   4.5080863e-03   6.4188670e-03   1.5858626e-02   1.6047791e-02   4.3635635e-02   1.7180271e-02   1.7915953e-01   1.1100089e-02   2.7180466e-02   1.1065469e+00   2.8386470e-02   3.1092861e-02
   4.4000000e+01   2.0061160e-03   1.5532904e-02   4.7962447e-03   6.6942093e-03   1.6550827e-02   1.7296704e-02   4.4896169e-02   1.4625394e-02   2.9166822e-01   1.1759544e-02   2.7401216e-02   1.1262725e+00   2.8306698e-02   2.9706991e-02
   4.7000000e+01   2.0112010e-03   1.5648722e-02   4.7589877e-03   7.4242807e-03   1.6300322e-02   1.8028750e-02   4.5211786e-02   1.3748398e-02   4.2165140e-01   1.1929346e-02   2.7461268e-02   1.1144031e+00   2.8046025e-02   3.1222266e-02
   4.9000000e+01   2.0554113e-03   1.3152456e-02   4.8381177e-03   6.9157440e-03   1.5938440e-02   1.7720950e-02   4.3527054e-02   1.2501359e-02   4.7078416e-01   1.0728074e-02   2.6336926e-02   1.1070540e+00   2.7508132e-02   2.7164300e-02


==> Data_Simu_4/Time_dat/Time_rho_0.25.dat <==
   4.0000000e+00   3.7998367e-04   6.0996700e-04   4.5402257e-03   9.9417733e-04   1.9176550e-03   1.5670440e-03   1.7925160e-03   3.1336347e-03   5.0951080e-03   7.8417747e-03   2.3335990e-02   5.2415760e-02   1.9795343e-02   6.0716643e-03
   7.0000000e+00   5.8232633e-04   8.6244733e-04   4.7456593e-03   1.5269277e-03   3.6898507e-03   2.3076657e-03   2.3859260e-03   3.6105270e-03   8.6417567e-03   9.4482790e-03   2.4608937e-02   6.0106375e-02   2.4978211e-02   7.6891557e-03
   1.0000000e+01   8.3448033e-04   1.1561867e-03   5.1767490e-03   1.8242150e-03   5.0366977e-03   3.0167807e-03   4.5530997e-03   3.9949590e-03   1.1699110e-02   9.7048130e-03   2.4142356e-02   6.5124207e-02   2.7226585e-02   8.6890553e-03
   1.3000000e+01   1.2706053e-03   1.5246537e-03   6.3376263e-03   1.6114310e-02   8.9383827e-03   4.6897633e-03   1.0872820e-02   4.6782923e-03   1.8469456e-02   9.2947159e-03   2.5996755e-02   8.3649193e-02   3.4532084e-02   1.0001567e-02
   1.6000000e+01   1.7744240e-03   2.6313347e-03   6.2814850e-03   1.5368125e-02   1.2252270e-02   5.6268133e-03   2.0149594e-02   4.8990313e-03   2.4142798e-02   9.1085770e-03   2.5222650e-02   1.2245171e-01   3.5591927e-02   1.1766450e-02
   2.0000000e+01   2.2066550e-03   6.7206460e-03   6.8751893e-03   1.2902568e-02   1.6331400e-02   1.0681538e-02   3.2726948e-02   6.0414253e-03   3.0205512e-02   1.0124864e-02   2.8327972e-02   2.9729604e-01   5.0389327e-02   2.3267953e-02
   2.3000000e+01   2.3971113e-03   1.1441629e-02   6.4752653e-03   1.1219328e-02   1.7924240e-02   1.6101943e-02   3.8610540e-02   7.1753730e-03   3.2394332e-02   9.6107200e-03   2.8631986e-02   5.3828236e-01   6.2192019e-02   2.9649032e-02
   2.6000000e+01   2.4643607e-03   1.6213436e-02   5.8885793e-03   1.1719272e-02   1.9153198e-02   2.1534194e-02   4.3776557e-02   8.1523157e-03   3.5621743e-02   9.3726183e-03   2.8993693e-02   7.9585199e-01   7.8453194e-02   3.7264842e-02
   2.9000000e+01   2.5437113e-03   1.8866678e-02   5.4111827e-03   1.0055136e-02   1.9707866e-02   2.4903633e-02   4.6410958e-02   9.3511733e-03   3.9981973e-02   8.8906787e-03   2.8748582e-02   9.9626296e-01   9.1038744e-02   3.7738868e-02
   3.2000000e+01   2.6011647e-03   1.8098124e-02   5.1595123e-03   6.1296937e-03   1.9863756e-02   2.4900123e-02   4.4614003e-02   9.9153997e-03   4.4994007e-02   8.6479607e-03   2.8020526e-02   1.0822575e+00   9.8723746e-02   3.7776387e-02
   3.6000000e+01   2.7030807e-03   1.9976661e-02   4.9288347e-03   5.3548477e-03   2.0618216e-02   2.5861935e-02   4.5228929e-02   1.0877097e-02   5.7659534e-02   9.0218683e-03   2.8079283e-02   1.1739732e+00   1.0796556e-01   4.1201174e-02
   3.9000000e+01   2.8669813e-03   2.2232950e-02   5.3156623e-03   6.5672163e-03   2.1693794e-02   2.9942204e-02   5.0085920e-02   2.2613952e-02   7.3459729e-02   1.0470775e-02   2.9359042e-02   1.2020148e+00   1.1599289e-01   4.4878016e-02
   4.2000000e+01   2.9580687e-03   2.2804659e-02   5.0414700e-03   6.7690133e-03   2.2664717e-02   3.0379114e-02   5.0268733e-02   2.2890993e-02   9.2908374e-02   1.1212632e-02   3.0475682e-02   1.2474722e+00   1.1374613e-01   4.6404958e-02
   4.5000000e+01   3.0193520e-03   1.9248877e-02   4.6293350e-03   5.6695933e-03   2.1181860e-02   2.5918801e-02   4.4947690e-02   1.9077378e-02   1.1160252e-01   1.0394523e-02   2.7687910e-02   1.2269993e+00   7.0146820e-02   3.7025041e-02
   4.8000000e+01   3.0350893e-03   1.9599163e-02   4.6862770e-03   5.6580913e-03   2.1143022e-02   2.6448124e-02   4.3239879e-02   1.7897824e-02   1.4494675e-01   1.0392322e-02   2.7366065e-02   1.2331759e+00   4.2437842e-02   3.4696378e-02
   5.2000000e+01   3.2688200e-03   2.2078206e-02   5.1138270e-03   7.7440663e-03   2.3496740e-02   3.0694824e-02   4.9225434e-02   1.9330347e-02   2.4178912e-01   1.2687837e-02   2.9916219e-02   1.2757033e+00   3.7176697e-02   4.0126551e-02
   5.5000000e+01   3.3212983e-03   2.3117227e-02   5.1022427e-03   8.7713147e-03   2.4003656e-02   3.2530899e-02   5.1202016e-02   1.8276339e-02   3.7620406e-01   1.2892923e-02   3.0214889e-02   1.2864899e+00   3.7033226e-02   4.5137616e-02
   5.8000000e+01   3.3161573e-03   2.0257306e-02   5.3022520e-03   7.4026270e-03   2.2998757e-02   2.9011269e-02   4.7158236e-02   1.4592100e-02   5.8829458e-01   1.2034893e-02   2.9021534e-02   1.2549004e+00   3.5241158e-02   3.7437455e-02
   6.1000000e+01   3.4524967e-03   2.0522927e-02   5.1907507e-03   8.6714927e-03   2.3242438e-02   2.8874633e-02   4.6369670e-02   1.4472517e-02   7.5556376e-01   1.1276327e-02   2.8703359e-02   1.2225858e+00   3.4930922e-02   3.9438335e-02


==> Data_Simu_4/Time_dat/Time_rho_0.3.dat <==
   4.0000000e+00   3.9452633e-04   6.2490733e-04   4.1987177e-03   1.0964213e-03   1.8310013e-03   1.4322183e-03   1.5487377e-03   3.0333927e-03   5.0084157e-03   7.6194853e-03   2.4770953e-02   4.5090119e-02   2.0336858e-02   5.8013860e-03
   8.0000000e+00   6.7257733e-04   9.4909600e-04   5.0480120e-03   1.5347703e-03   3.5263270e-03   2.4475547e-03   2.2561950e-03   3.7525507e-03   8.4322083e-03   9.3475007e-03   2.5695446e-02   5.2608152e-02   2.8574963e-02   8.2287277e-03
   1.2000000e+01   1.0717787e-03   1.3728937e-03   5.4464970e-03   1.4191203e-02   6.1070940e-03   4.1701473e-03   3.9785103e-03   3.9907327e-03   1.2765889e-02   8.3601620e-03   2.5260293e-02   5.7551545e-02   3.3737999e-02   9.2019143e-03
   1.6000000e+01   1.8360480e-03   2.1016183e-03   7.1607853e-03   1.6722001e-02   1.1974785e-02   5.4907697e-03   1.0275351e-02   4.8564983e-03   1.9291534e-02   9.9427830e-03   2.8258021e-02   7.3834514e-02   4.1232516e-02   1.2508428e-02
   2.0000000e+01   2.7744197e-03   3.6254427e-03   7.6541873e-03   1.3383780e-02   1.6807093e-02   7.4199457e-03   2.0512821e-02   5.3044963e-03   2.6671639e-02   9.6775530e-03   2.8086963e-02   1.0668958e-01   4.7083285e-02   1.8438863e-02
   2.4000000e+01   3.3629183e-03   1.0436717e-02   7.7273123e-03   1.6059684e-02   2.1882870e-02   1.2445230e-02   3.2474022e-02   6.3162997e-03   3.3376796e-02   1.1636296e-02   3.1031296e-02   2.1961627e-01   6.0041852e-02   2.9694916e-02
   2.7000000e+01   3.6534987e-03   1.6007276e-02   6.5078953e-03   1.2602244e-02   2.2411544e-02   1.6613792e-02   3.7491902e-02   7.1366360e-03   3.3987639e-02   1.0246219e-02   3.0583620e-02   3.7306491e-01   6.5628842e-02   3.1049575e-02
   3.1000000e+01   4.0545637e-03   2.3335630e-02   6.3028950e-03   1.3301160e-02   2.4610070e-02   2.9150897e-02   4.5206636e-02   9.0947783e-03   3.8421769e-02   9.9776293e-03   3.2401980e-02   7.1605961e-01   8.9950071e-02   4.2403983e-02
   3.5000000e+01   4.2382857e-03   2.7055182e-02   5.7536310e-03   1.2477847e-02   2.5706709e-02   3.5093363e-02   5.0559761e-02   1.1147630e-02   4.3761519e-02   9.7639700e-03   3.2603352e-02   1.0084126e+00   1.1344372e-01   4.7889247e-02
   3.9000000e+01   4.3450730e-03   2.3951126e-02   5.4229670e-03   6.1604277e-03   2.5715604e-02   3.2343719e-02   4.7075645e-02   2.0446798e-02   4.9545666e-02   8.9718327e-03   3.1230746e-02   1.1899640e+00   1.2291306e-01   4.4912931e-02
   4.3000000e+01   4.9482530e-03   2.9072463e-02   5.5449180e-03   6.5208397e-03   2.8100540e-02   3.8471553e-02   5.1383803e-02   2.3887510e-02   6.3498386e-02   9.9128017e-03   3.3317034e-02   1.3049954e+00   1.4280714e-01   5.1781159e-02
   4.7000000e+01   5.2020160e-03   3.0207196e-02   5.2413147e-03   6.9175870e-03   2.8777962e-02   4.0270768e-02   5.3250839e-02   2.5171741e-02   8.0531505e-02   1.1033438e-02   3.3665782e-02   1.3486955e+00   1.4939220e-01   5.1923246e-02
   5.0000000e+01   5.2457067e-03   3.1610403e-02   5.3925273e-03   7.6487113e-03   3.0024926e-02   4.5164065e-02   5.7122223e-02   2.7264159e-02   9.8758915e-02   1.2255761e-02   3.4345540e-02   1.3737761e+00   1.5552470e-01   5.9400198e-02
   5.4000000e+01   5.3403623e-03   2.8132141e-02   5.1872897e-03   7.1635017e-03   2.9329599e-02   3.8702203e-02   5.0849429e-02   2.3101437e-02   1.2374278e-01   1.1997575e-02   3.2910654e-02   1.3665767e+00   1.1523634e-01   4.8678525e-02
   5.8000000e+01   5.5240523e-03   2.7259458e-02   5.1710187e-03   7.5428283e-03   2.9545756e-02   3.9133781e-02   4.8290894e-02   2.1837195e-02   1.6749082e-01   1.2659679e-02   3.2747703e-02   1.3620718e+00   6.7245350e-02   4.8495995e-02
   6.2000000e+01   6.1766490e-03   2.8935492e-02   5.2371763e-03   8.3569880e-03   3.0669176e-02   4.0557151e-02   5.1202423e-02   2.1575676e-02   2.5218285e-01   1.3228008e-02   3.3552443e-02   1.4182742e+00   5.1672219e-02   5.0930912e-02
   6.6000000e+01   6.1634537e-03   2.7401265e-02   5.2687460e-03   8.0943027e-03   3.0868647e-02   3.9275275e-02   5.0863946e-02   2.1460239e-02   4.0953370e-01   1.2937390e-02   3.3459831e-02   1.4089017e+00   4.6213036e-02   4.8805209e-02
   7.0000000e+01   6.6915473e-03   3.0134467e-02   5.1974740e-03   1.0204905e-02   3.1616471e-02   4.0613445e-02   5.3343429e-02   2.2954832e-02   7.6340973e-01   1.3424298e-02   3.3961920e-02   1.3943766e+00   4.8383962e-02   5.0236699e-02
   7.3000000e+01   6.3270853e-03   2.7630674e-02   4.9513443e-03   9.5107063e-03   3.0584731e-02   3.8675520e-02   5.0403617e-02   1.9114866e-02   1.0576622e+00   1.1878132e-02   3.2441177e-02   1.3597230e+00   4.4850041e-02   4.5257552e-02


==> Data_Simu_4/Time_dat/Time_rho_0.35.dat <==
   5.0000000e+00   4.6227900e-04   6.9237167e-04   4.3585620e-03   1.1384820e-03   2.0294433e-03   1.6117350e-03   1.6114707e-03   3.2038497e-03   5.4583697e-03   7.3123830e-03   2.6099278e-02   4.1862128e-02   2.2959247e-02   5.8845807e-03
   9.0000000e+00   7.1140333e-04   1.0626823e-03   5.3290987e-03   1.6550780e-03   3.7154740e-03   2.8205933e-03   2.2993130e-03   3.6422360e-03   8.1059017e-03   9.8612723e-03   2.7591118e-02   4.7322436e-02   3.2487817e-02   8.6912387e-03
   1.4000000e+01   1.2381773e-03   1.6458987e-03   5.5919460e-03   1.6411664e-02   7.6566147e-03   4.2764723e-03   3.7298520e-03   4.2907923e-03   1.3017200e-02   8.7616310e-03   2.7123703e-02   5.4320096e-02   3.9532806e-02   1.0851432e-02
   1.8000000e+01   1.9718027e-03   2.2897960e-03   7.0089797e-03   1.3536270e-02   1.1911026e-02   5.9017237e-03   7.0905090e-03   4.5528843e-03   1.7805790e-02   8.6646863e-03   2.7770352e-02   6.3218836e-02   4.4061352e-02   1.4546082e-02
   2.3000000e+01   3.2937820e-03   4.3972480e-03   8.1880750e-03   1.3753567e-02   1.9719108e-02   8.2760740e-03   1.7658337e-02   5.2911057e-03   2.5791443e-02   9.8275890e-03   2.9338087e-02   9.0443258e-02   4.9958657e-02   2.1149796e-02
   2.7000000e+01   4.2618873e-03   1.1993303e-02   7.6311460e-03   1.3354132e-02   2.4853397e-02   1.1996975e-02   2.7631526e-02   6.1671777e-03   3.2535187e-02   1.0579951e-02   3.0811267e-02   1.3701649e-01   5.7104682e-02   2.4763970e-02
   3.2000000e+01   4.9580620e-03   1.8780550e-02   7.3409457e-03   1.4657052e-02   2.7902175e-02   2.5701240e-02   4.3779725e-02   7.2735930e-03   3.8530111e-02   9.8981100e-03   3.2268399e-02   2.8997312e-01   7.5630091e-02   3.5251178e-02
   3.6000000e+01   5.7105407e-03   2.5397163e-02   6.7671610e-03   1.5021363e-02   3.1432379e-02   3.7753952e-02   5.2277517e-02   9.8019237e-03   4.2227462e-02   1.0360444e-02   3.4983692e-02   5.6827275e-01   9.9055273e-02   4.6924895e-02
   4.1000000e+01   6.2025070e-03   3.3214877e-02   6.2443023e-03   1.3625833e-02   3.3683066e-02   4.5606383e-02   5.2393960e-02   2.2328859e-02   4.7047778e-02   1.0149631e-02   3.5985255e-02   9.8747231e-01   1.3103518e-01   5.6430174e-02
   4.5000000e+01   6.8108010e-03   3.5819337e-02   5.8206580e-03   7.9615243e-03   3.4395517e-02   4.9711544e-02   5.5417104e-02   2.5846354e-02   5.3538534e-02   9.7477893e-03   3.6237043e-02   1.2467391e+00   1.4798463e-01   6.1500742e-02
   5.0000000e+01   7.1036980e-03   3.2611995e-02   5.7493507e-03   6.2990927e-03   3.5704496e-02   5.1321341e-02   5.3658997e-02   2.6540215e-02   6.5303837e-02   1.0343979e-02   3.5748114e-02   1.3955468e+00   1.6535009e-01   6.2776994e-02
   5.4000000e+01   8.2168070e-03   3.8993029e-02   5.7179797e-03   7.7650260e-03   3.8702990e-02   5.5776089e-02   5.9731635e-02   2.9545554e-02   8.2299184e-02   1.2173355e-02   3.8683677e-02   1.4504544e+00   1.7712302e-01   7.1432346e-02
   5.9000000e+01   8.7486873e-03   4.0365291e-02   5.7700780e-03   8.1960887e-03   4.0356911e-02   5.8045283e-02   6.0787511e-02   3.0885829e-02   1.0739347e-01   1.2979186e-02   3.9441556e-02   1.5157621e+00   1.9345553e-01   7.2656466e-02
   6.3000000e+01   8.4194400e-03   3.5970125e-02   5.4424837e-03   8.0770930e-03   3.9889411e-02   5.3867013e-02   5.8342155e-02   2.8871868e-02   1.3393946e-01   1.3558589e-02   3.8207617e-02   1.5306667e+00   1.7324784e-01   6.3460863e-02
   6.8000000e+01   8.8224163e-03   3.6339513e-02   5.4984087e-03   8.7675357e-03   3.9960997e-02   5.2656868e-02   5.5925799e-02   2.9664747e-02   1.8478996e-01   1.3912062e-02   3.7480739e-02   1.5254731e+00   1.0065498e-01   6.4375253e-02
   7.2000000e+01   9.5505470e-03   3.7431189e-02   5.3201770e-03   9.5093163e-03   4.0613518e-02   5.4839674e-02   5.7449599e-02   2.9402568e-02   2.6250117e-01   1.4878962e-02   3.7896355e-02   1.5585870e+00   6.7861574e-02   6.2450971e-02
   7.7000000e+01   1.0104514e-02   4.0002931e-02   5.5696253e-03   1.1034451e-02   4.2048406e-02   5.8305324e-02   6.0971663e-02   2.8288028e-02   4.3710956e-01   1.5152461e-02   3.8652618e-02   1.5571933e+00   6.0708959e-02   6.4824651e-02
   8.1000000e+01   9.6139683e-03   3.8604942e-02   5.3670003e-03   1.0511793e-02   4.1284168e-02   5.5222942e-02   5.8071842e-02   2.6034085e-02   7.3949778e-01   1.4175779e-02   3.7514371e-02   1.5038219e+00   5.7941557e-02   6.0389081e-02
   8.6000000e+01   9.2585697e-03   3.5194509e-02   5.2331303e-03   1.1534649e-02   4.0082145e-02   5.0717754e-02   5.4248876e-02   2.2651568e-02   1.4019842e+00   1.2427374e-02   3.5983353e-02   1.4676055e+00   5.5291428e-02   5.6522553e-02


==> Data_Simu_4/Time_dat/Time_rho_0.4.dat <==
   6.0000000e+00   5.6780067e-04   7.9922367e-04   4.5722300e-03   1.3224017e-03   2.4321277e-03   2.0709750e-03   1.7744207e-03   3.5797493e-03   6.0472970e-03   8.5115780e-03   3.0965743e-02   3.9460870e-02   2.8299508e-02   6.8875433e-03
   1.1000000e+01   9.8784100e-04   1.3697247e-03   5.3657770e-03   1.2181502e-02   5.1539820e-03   3.4101877e-03   2.2933637e-03   3.7233723e-03   9.1899943e-03   8.2393023e-03   2.9468261e-02   4.2453014e-02   3.6395894e-02   8.9516317e-03
   1.6000000e+01   1.5526700e-03   1.9742157e-03   6.2455717e-03   1.4988344e-02   8.4654840e-03   5.3121367e-03   3.6210600e-03   4.3867340e-03   1.3923347e-02   8.6716673e-03   3.0477159e-02   5.0826758e-02   4.6272714e-02   1.2015523e-02
   2.1000000e+01   2.5515093e-03   8.2524117e-03   7.0932853e-03   1.1978558e-02   1.4314691e-02   7.3453860e-03   6.4362987e-03   4.7919803e-03   1.8529901e-02   9.8087590e-03   3.1549538e-02   6.5016746e-02   5.0572026e-02   2.0614902e-02
   2.6000000e+01   4.3740547e-03   1.0682427e-02   8.1521923e-03   9.9488650e-03   2.2411913e-02   9.3231560e-03   1.4354434e-02   5.5426633e-03   2.5840487e-02   9.2715660e-03   3.1799622e-02   8.1680799e-02   5.6081264e-02   2.0993738e-02
   3.1000000e+01   5.9637757e-03   1.5867907e-02   8.3202657e-03   1.4258730e-02   2.8933757e-02   1.8919402e-02   3.2975350e-02   5.7654293e-03   3.5537751e-02   9.6515270e-03   3.2574107e-02   1.0717603e-01   6.1305914e-02   2.8651745e-02
   3.6000000e+01   7.4316283e-03   1.9642039e-02   8.1141543e-03   1.5722260e-02   3.4159474e-02   2.9961145e-02   4.6243840e-02   7.2876710e-03   4.1968446e-02   1.0623978e-02   3.4936698e-02   1.8844692e-01   7.9574430e-02   3.5502137e-02
   4.1000000e+01   9.2343570e-03   3.4460905e-02   7.8529190e-03   2.0590545e-02   4.0510424e-02   4.6721793e-02   5.8569416e-02   2.0175895e-02   4.7168164e-02   1.1740948e-02   4.0029909e-02   4.4060690e-01   1.1462078e-01   5.4472804e-02
   4.7000000e+01   1.0251129e-02   4.2502527e-02   7.0311220e-03   1.6438196e-02   4.4066390e-02   5.9187514e-02   5.7824993e-02   2.4681766e-02   5.2037572e-02   1.1397303e-02   4.1942274e-02   9.0369915e-01   1.5078156e-01   6.7098795e-02
   5.2000000e+01   1.1123529e-02   5.2207098e-02   6.6347937e-03   9.0179137e-03   4.6408923e-02   6.9846543e-02   6.3983895e-02   3.1592354e-02   6.1357107e-02   1.1891681e-02   4.3614354e-02   1.2885581e+00   1.8040644e-01   8.3061098e-02
   5.7000000e+01   1.2001801e-02   4.9212661e-02   6.3634997e-03   8.4492537e-03   4.7867947e-02   7.1928506e-02   6.3790268e-02   3.2461081e-02   7.2289770e-02   1.2829235e-02   4.3880969e-02   1.4858573e+00   2.0261320e-01   8.1668756e-02
   6.2000000e+01   1.2393671e-02   4.8820432e-02   6.1331053e-03   8.4427347e-03   4.9120011e-02   7.0137388e-02   6.3315282e-02   3.2769249e-02   8.7410488e-02   1.3392348e-02   4.3861069e-02   1.5477341e+00   2.1107137e-01   7.8461772e-02
   6.7000000e+01   1.3731409e-02   5.3577374e-02   6.1625127e-03   9.5761103e-03   5.1745641e-02   7.7446493e-02   6.6875308e-02   3.7211156e-02   1.1180769e-01   1.5088525e-02   4.5587012e-02   1.6254501e+00   2.2982669e-01   8.5415228e-02
   7.2000000e+01   1.3898140e-02   4.8559010e-02   5.7953783e-03   9.9818497e-03   5.2183506e-02   7.3722595e-02   6.4991774e-02   3.6211414e-02   1.4368978e-01   1.5606565e-02   4.5046737e-02   1.6395976e+00   2.3024116e-01   8.0177623e-02
   7.7000000e+01   1.3613422e-02   4.9688677e-02   5.8645790e-03   9.9182807e-03   5.2195290e-02   7.1692630e-02   6.3202759e-02   3.7317281e-02   1.9022767e-01   1.6074296e-02   4.4188609e-02   1.6523470e+00   1.6069397e-01   7.5455725e-02
   8.2000000e+01   1.3656521e-02   4.6989443e-02   5.6217457e-03   1.0282403e-02   5.1875462e-02   7.0499780e-02   6.2992779e-02   3.4741759e-02   2.7281620e-01   1.6631225e-02   4.2646609e-02   1.6680251e+00   9.2281752e-02   7.1426063e-02
   8.8000000e+01   1.4243336e-02   5.5813535e-02   5.6899713e-03   1.2839138e-02   5.4259517e-02   8.1191103e-02   6.9681907e-02   3.3493517e-02   4.6767417e-01   1.9023653e-02   4.4638642e-02   1.6827035e+00   7.5030910e-02   7.8400269e-02
   9.3000000e+01   1.4192084e-02   5.6298325e-02   5.9707083e-03   1.4283021e-02   5.5122276e-02   8.0672260e-02   6.8862837e-02   3.2240925e-02   8.5940436e-01   1.7588613e-02   4.4659889e-02   1.6471936e+00   7.2931692e-02   7.9654568e-02
   9.8000000e+01   1.4079835e-02   5.7128912e-02   5.5865657e-03   1.5496132e-02   5.4462027e-02   8.1197716e-02   7.0114441e-02   3.2134981e-02   1.7069906e+00   1.6170657e-02   4.3722013e-02   1.6096781e+00   7.0222165e-02   7.9888911e-02


==> Data_Simu_4/Time_dat/Time_rho_0.45.dat <==
   6.0000000e+00   5.8768200e-04   8.4626067e-04   5.0804520e-03   1.4039107e-03   2.5019447e-03   2.0429017e-03   1.8704997e-03   3.5246123e-03   6.0901387e-03   9.2654900e-03   3.5706721e-02   3.8872943e-02   3.1129575e-02   7.7110920e-03
   1.2000000e+01   1.0647720e-03   1.4999627e-03   5.4496140e-03   1.2735906e-02   5.3123300e-03   3.8324407e-03   2.4381730e-03   3.9667267e-03   9.4199010e-03   8.2505410e-03   3.3624010e-02   4.1792881e-02   4.1423157e-02   9.7214780e-03
   1.8000000e+01   1.7021957e-03   2.3501460e-03   6.6211007e-03   1.4308903e-02   8.8023673e-03   6.1160020e-03   3.3979497e-03   4.2660417e-03   1.4013995e-02   9.5155530e-03   3.3144365e-02   4.8019350e-02   5.0419573e-02   1.6680459e-02
   2.4000000e+01   2.8990420e-03   1.2463813e-02   7.3706210e-03   1.1321738e-02   1.5961004e-02   8.2543197e-03   6.0075733e-03   4.9447730e-03   1.8967135e-02   1.0894328e-02   3.5044560e-02   6.7839911e-02   5.7534435e-02   2.4503862e-02
   2.9000000e+01   4.7441657e-03   1.1817786e-02   8.2294937e-03   9.6513020e-03   2.3640182e-02   1.3278848e-02   1.4734699e-02   5.1779080e-03   2.4662798e-02   8.2171487e-03   3.2756963e-02   7.0527896e-02   5.8349322e-02   2.3160703e-02
   3.5000000e+01   7.5783053e-03   1.6291643e-02   8.8989757e-03   1.4828937e-02   3.3712547e-02   2.5847307e-02   3.3702281e-02   6.3033923e-03   3.6238575e-02   1.0124350e-02   3.5272281e-02   9.5267612e-02   6.9012874e-02   3.1811876e-02
   4.1000000e+01   1.0545509e-02   2.3325195e-02   9.1535587e-03   1.9211101e-02   4.3363105e-02   3.7584849e-02   5.0137314e-02   1.4959670e-02   4.5236387e-02   1.1710757e-02   3.9661389e-02   1.6387318e-01   9.2386620e-02   4.3182780e-02
   4.7000000e+01   1.2977048e-02   3.9116089e-02   8.7011867e-03   2.5091867e-02   5.0310896e-02   5.9555372e-02   6.3534242e-02   2.2132202e-02   5.2178864e-02   1.3217615e-02   4.4262607e-02   3.5929155e-01   1.3021343e-01   6.5636270e-02
   5.2000000e+01   1.3399403e-02   4.4423779e-02   7.8106260e-03   2.0949413e-02   5.2499740e-02   6.8036299e-02   6.3816332e-02   2.6807279e-02   5.3875908e-02   1.2442855e-02   4.4777823e-02   7.1036379e-01   1.6065959e-01   7.3851066e-02
   5.8000000e+01   1.5518688e-02   5.9957143e-02   7.2657383e-03   1.0126188e-02   5.6556966e-02   8.6934581e-02   6.9444886e-02   3.3913297e-02   6.2966746e-02   1.3308378e-02   4.8278229e-02   1.2098780e+00   2.0580840e-01   9.3240132e-02
   6.4000000e+01   1.6022457e-02   6.0357766e-02   6.9203443e-03   8.4034847e-03   5.8576296e-02   8.7039034e-02   6.6355458e-02   3.4474133e-02   7.4425867e-02   1.3572059e-02   4.8842000e-02   1.5146833e+00   2.3013256e-01   9.3629483e-02
   7.0000000e+01   1.6972793e-02   6.3285783e-02   6.7124053e-03   9.3032777e-03   6.2705739e-02   9.1758757e-02   6.9133001e-02   3.9030147e-02   9.2567457e-02   1.4806300e-02   4.9858925e-02   1.6706175e+00   2.5152053e-01   9.1443387e-02
   7.5000000e+01   1.6668223e-02   6.0971914e-02   6.4344937e-03   9.8346320e-03   6.2340896e-02   9.0729707e-02   6.9374805e-02   3.9386005e-02   1.1217450e-01   1.5469513e-02   4.8974739e-02   1.6970235e+00   2.5762672e-01   8.6191260e-02
   8.1000000e+01   1.8338371e-02   6.7799972e-02   6.3278510e-03   1.1749528e-02   6.6205523e-02   1.0209061e-01   7.4243635e-02   4.4682435e-02   1.4973226e-01   1.8855404e-02   5.1671467e-02   1.7602057e+00   2.8028081e-01   9.6233544e-02
   8.7000000e+01   1.6593264e-02   6.0560185e-02   5.9184320e-03   1.1149152e-02   6.4882586e-02   9.1421217e-02   6.7696565e-02   4.0102914e-02   2.0017495e-01   1.7572646e-02   4.8396596e-02   1.7491159e+00   2.1906693e-01   8.4183428e-02
   9.3000000e+01   1.8714955e-02   6.9879342e-02   6.2933637e-03   1.3942183e-02   6.8254694e-02   1.0563481e-01   7.5699459e-02   4.6277903e-02   3.0019054e-01   2.0498655e-02   5.1650515e-02   1.8233368e+00   1.1918820e-01   9.5775347e-02
   9.8000000e+01   1.8681541e-02   6.9186196e-02   6.0030363e-03   1.4264683e-02   6.9102078e-02   1.0389980e-01   7.5779375e-02   4.0868890e-02   4.4496966e-01   2.0726965e-02   5.0690528e-02   1.8085140e+00   9.3751799e-02   9.3249705e-02
   1.0400000e+02   1.8495063e-02   7.4767804e-02   6.2214883e-03   1.6651009e-02   7.0280004e-02   1.1096740e-01   7.7629496e-02   3.9273796e-02   8.3099734e-01   1.9939925e-02   5.1682480e-02   1.7806042e+00   8.7180687e-02   9.6805445e-02
   1.1000000e+02   1.8275080e-02   6.8410388e-02   5.8281163e-03   1.7687776e-02   7.0354242e-02   1.0065428e-01   7.1818222e-02   3.5755560e-02   1.8827095e+00   1.7716610e-02   5.0148659e-02   1.7354650e+00   8.2158710e-02   9.2043778e-02


==> Data_Simu_4/Time_dat/Time_rho_0.5.dat <==
   7.0000000e+00   6.8878800e-04   9.7464500e-04   5.2288810e-03   1.4019183e-03   2.8378733e-03   2.2806307e-03   1.7434110e-03   3.3985487e-03   6.3641510e-03   8.3462913e-03   3.7863935e-02   3.6038848e-02   3.1894529e-02   7.2968347e-03
   1.3000000e+01   1.2700577e-03   1.7742217e-03   6.0159277e-03   1.2426375e-02   5.9440250e-03   4.4996163e-03   2.5277450e-03   3.9326230e-03   1.0075578e-02   8.4924980e-03   3.8248449e-02   3.9960396e-02   4.8063331e-02   1.0079378e-02
   2.0000000e+01   1.9964440e-03   9.8913043e-03   6.5855770e-03   8.8465813e-03   9.9582663e-03   6.6723660e-03   3.3631527e-03   4.4415793e-03   1.4156157e-02   9.0888757e-03   3.7060472e-02   5.0103935e-02   5.3473465e-02   1.8075217e-02
   2.6000000e+01   3.2968073e-03   1.4419436e-02   7.7947893e-03   1.2537490e-02   1.7382229e-02   9.5076920e-03   5.7388347e-03   5.0790367e-03   1.9340178e-02   1.1246704e-02   3.9720229e-02   6.6709002e-02   6.1587493e-02   2.6862855e-02
   3.2000000e+01   5.6045583e-03   1.3803148e-02   8.6190703e-03   1.1073464e-02   2.6458049e-02   1.9459423e-02   1.3976567e-02   5.3537630e-03   2.5816691e-02   8.4474990e-03   3.6585766e-02   6.7487070e-02   6.2829334e-02   2.6261792e-02
   3.9000000e+01   9.3586473e-03   1.8847829e-02   9.3876633e-03   1.4265630e-02   3.7352499e-02   2.8925510e-02   3.0724135e-02   1.0975283e-02   3.5327122e-02   9.8324513e-03   3.6866717e-02   8.8367209e-02   7.1208797e-02   3.2416743e-02
   4.5000000e+01   1.4222128e-02   2.6549597e-02   1.0793154e-02   2.0529194e-02   5.1047925e-02   4.0845793e-02   5.0757427e-02   1.5467255e-02   4.7946821e-02   1.2507208e-02   4.3326813e-02   1.3336184e-01   9.7429817e-02   4.6209040e-02
   5.2000000e+01   1.6719704e-02   3.5512042e-02   9.6312217e-03   2.6196881e-02   5.9920097e-02   5.8707010e-02   6.0448315e-02   1.9252310e-02   5.4368129e-02   1.3902577e-02   4.6530809e-02   2.7552079e-01   1.3475456e-01   6.1060293e-02
   5.8000000e+01   1.7983730e-02   4.9371185e-02   8.4775717e-03   2.4929518e-02   6.3814958e-02   7.6472314e-02   6.4709722e-02   2.6075337e-02   5.6887780e-02   1.3702351e-02   4.9460279e-02   5.9809049e-01   1.7701942e-01   8.1081353e-02
   6.4000000e+01   1.9387340e-02   6.3582289e-02   7.9579790e-03   1.0270564e-02   6.7493449e-02   9.4409694e-02   6.8244641e-02   3.2814776e-02   6.4816376e-02   1.4238965e-02   5.1762050e-02   1.0863361e+00   2.1609478e-01   9.6179144e-02
   7.1000000e+01   2.1305264e-02   8.0819358e-02   7.4921613e-03   1.0356516e-02   7.2872267e-02   1.1238322e-01   7.2648354e-02   4.2442455e-02   7.9621770e-02   1.5494525e-02   5.5603747e-02   1.5573133e+00   2.6025304e-01   1.0769299e-01
   7.7000000e+01   2.3001895e-02   8.2511852e-02   7.0569730e-03   1.1713272e-02   7.6617834e-02   1.1747417e-01   7.6575859e-02   4.5137885e-02   9.6558210e-02   1.7338912e-02   5.6820727e-02   1.7396584e+00   2.7585208e-01   1.0808556e-01
   8.4000000e+01   2.3115982e-02   8.3782218e-02   6.8753820e-03   1.2369647e-02   8.0429168e-02   1.2231264e-01   7.7615410e-02   4.7612789e-02   1.2694903e-01   1.9200140e-02   5.8269070e-02   1.8262161e+00   3.0032009e-01   1.0863614e-01
   9.0000000e+01   2.3381829e-02   8.0958746e-02   6.9001177e-03   1.2981681e-02   8.2687824e-02   1.2206053e-01   7.5672996e-02   4.6726295e-02   1.6295367e-01   2.0492131e-02   5.8426719e-02   1.8686135e+00   3.1095989e-01   1.0666537e-01
   9.6000000e+01   2.3844423e-02   8.1164976e-02   6.6678547e-03   1.3120433e-02   8.5136678e-02   1.1966643e-01   7.7221067e-02   4.7890184e-02   2.2024331e-01   2.1353891e-02   5.8178712e-02   1.9047592e+00   2.8329720e-01   1.0268804e-01
   1.0300000e+02   2.4570944e-02   9.2800484e-02   6.5549783e-03   1.6948173e-02   8.5352176e-02   1.3253876e-01   8.1893866e-02   5.6086884e-02   3.3068169e-01   2.3499089e-02   5.8792369e-02   1.9489810e+00   1.5184848e-01   1.1324310e-01
   1.0900000e+02   2.4415367e-02   8.6581838e-02   6.3459073e-03   1.7321922e-02   8.4443812e-02   1.2671794e-01   7.7950438e-02   4.4783037e-02   5.0138197e-01   2.3122103e-02   5.7811890e-02   1.9016787e+00   1.0654119e-01   1.0451716e-01
   1.1600000e+02   2.4833507e-02   9.4011274e-02   6.7284593e-03   2.0680206e-02   8.7935243e-02   1.3619558e-01   8.5251668e-02   4.5809874e-02   1.0055595e+00   2.3067304e-02   5.8901654e-02   1.8768593e+00   9.7397387e-02   1.1145213e-01
   1.2200000e+02   2.5302705e-02   8.9956691e-02   6.5866000e-03   2.2385994e-02   8.8525773e-02   1.3147405e-01   8.2033397e-02   4.5027389e-02   2.2853560e+00   1.9695216e-02   5.8164030e-02   1.8348491e+00   1.0822729e-01   1.1183470e-01


==> Data_Simu_4/Time_dat/Time_rho_0.55.dat <==
   8.0000000e+00   8.6642567e-04   6.0577740e-03   5.7330870e-03   1.5409450e-03   3.4772633e-03   2.8538640e-03   2.0923117e-03   3.7544847e-03   7.3601440e-03   8.9375573e-03   4.8096572e-02   3.5112600e-02   4.1886305e-02   8.7155593e-03
   1.5000000e+01   1.5730177e-03   1.3396929e-02   6.1863070e-03   6.1503340e-03   6.9517890e-03   5.0034107e-03   2.6045710e-03   4.0363247e-03   1.0562568e-02   8.4667557e-03   4.3364386e-02   3.7563482e-02   5.4120204e-02   1.1130907e-02
   2.2000000e+01   2.4176537e-03   1.3173781e-02   6.9799357e-03   8.7824443e-03   1.0918163e-02   7.3550200e-03   3.4049263e-03   4.3962670e-03   1.4553734e-02   9.0656830e-03   4.1661375e-02   4.9473570e-02   5.9539233e-02   1.9539168e-02
   2.9000000e+01   4.1175223e-03   1.6922637e-02   8.4417540e-03   1.2077544e-02   1.8665843e-02   1.9503030e-02   8.9820970e-03   4.8774070e-03   2.2085297e-02   9.0516580e-03   4.3618955e-02   6.0271861e-02   7.2262429e-02   2.7914107e-02
   3.6000000e+01   8.0963287e-03   2.0637721e-02   9.8677273e-03   1.4457255e-02   3.3656606e-02   2.7628576e-02   1.6024429e-02   6.0354860e-03   2.9342757e-02   1.0263190e-02   4.4458859e-02   7.4470747e-02   7.8966838e-02   3.4509625e-02
   4.3000000e+01   1.4144757e-02   2.6522244e-02   1.1280257e-02   1.9086307e-02   4.6287223e-02   3.7521201e-02   3.3771368e-02   1.3873136e-02   3.8743605e-02   1.1887949e-02   4.5678587e-02   9.2660692e-02   9.1221235e-02   4.4597219e-02
   5.0000000e+01   1.9126260e-02   2.8812823e-02   1.2105525e-02   2.3111911e-02   5.9668598e-02   4.7554689e-02   5.0323265e-02   1.5705062e-02   4.9839225e-02   1.4047927e-02   4.7558304e-02   1.2179681e-01   1.1103327e-01   5.0820766e-02
   5.7000000e+01   2.3415169e-02   4.1969756e-02   1.1118748e-02   3.2082433e-02   7.0792633e-02   6.7934455e-02   6.7188099e-02   2.1461261e-02   5.9299810e-02   1.6624504e-02   5.1700601e-02   2.0272268e-01   1.5184802e-01   7.1015375e-02
   6.4000000e+01   2.7463446e-02   6.8816640e-02   1.0137181e-02   3.3648364e-02   7.8806236e-02   1.0153972e-01   7.5397495e-02   3.0245334e-02   6.6392024e-02   1.8192805e-02   5.7532580e-02   4.7345891e-01   2.0788459e-01   1.0457309e-01
   7.1000000e+01   3.0442213e-02   8.7021792e-02   9.0205297e-03   1.1692468e-02   8.5871402e-02   1.2597598e-01   7.8780882e-02   4.0979006e-02   7.4452256e-02   1.8562912e-02   6.2233304e-02   9.7459827e-01   2.6659354e-01   1.2421711e-01
   7.8000000e+01   3.0264264e-02   9.8282291e-02   8.1742013e-03   1.1817433e-02   8.8925890e-02   1.3653277e-01   8.1227004e-02   4.6639671e-02   8.5071637e-02   1.8679362e-02   6.2886754e-02   1.4950099e+00   3.0094332e-01   1.2154275e-01
   8.5000000e+01   3.1982655e-02   1.1057496e-01   8.0769780e-03   1.3154484e-02   9.5863584e-02   1.4848277e-01   8.7323845e-02   5.2452987e-02   1.0795333e-01   2.1355538e-02   6.6585178e-02   1.7951944e+00   3.3806130e-01   1.2520135e-01
   9.2000000e+01   3.4991747e-02   1.2262491e-01   7.7776800e-03   1.5816156e-02   1.0086932e-01   1.6719337e-01   9.2518218e-02   5.9127194e-02   1.3688988e-01   2.4113587e-02   6.9878671e-02   1.9617781e+00   3.6860185e-01   1.3689216e-01
   9.9000000e+01   3.4564247e-02   1.2168579e-01   7.3848523e-03   1.6945143e-02   1.0380505e-01   1.6648501e-01   9.3276073e-02   5.9931178e-02   1.7697676e-01   2.5299195e-02   6.9436115e-02   1.9948634e+00   3.8980654e-01   1.3286846e-01
   1.0600000e+02   3.2969923e-02   1.0033300e-01   7.3714530e-03   1.5999041e-02   1.0472283e-01   1.4479485e-01   8.2752024e-02   5.5371140e-02   2.3583452e-01   2.5092971e-02   6.6701436e-02   1.9725894e+00   3.5815412e-01   1.1492411e-01
   1.1300000e+02   3.5682318e-02   1.2279313e-01   7.2497163e-03   1.9669156e-02   1.0902002e-01   1.7090717e-01   9.1326163e-02   6.3023900e-02   3.4643184e-01   2.8246681e-02   6.9413751e-02   2.0506082e+00   2.2861010e-01   1.3344816e-01
   1.2000000e+02   3.5851829e-02   1.2144328e-01   6.7420680e-03   2.1247531e-02   1.0994257e-01   1.7057156e-01   9.1741857e-02   5.5391649e-02   5.4724048e-01   2.8891896e-02   6.8834858e-02   2.0191457e+00   1.3243631e-01   1.2682940e-01
   1.2700000e+02   3.4710062e-02   1.0963831e-01   6.8184103e-03   2.1866545e-02   1.1030998e-01   1.5555288e-01   8.5125114e-02   4.8741333e-02   9.7857135e-01   2.5076165e-02   6.6829344e-02   1.9229767e+00   1.1273095e-01   1.1810302e-01
   1.3400000e+02   3.4927213e-02   1.0973975e-01   6.7736963e-03   2.2977789e-02   1.1300027e-01   1.5739675e-01   8.5703667e-02   4.6283631e-02   2.3926123e+00   4.4560144e-02   6.6823681e-02   1.9264869e+00   1.1041362e-01   9.8712100e-02


==> Data_Simu_4/Time_dat/Time_rho_0.6.dat <==
   8.0000000e+00   8.3005767e-04   7.2558773e-03   5.8560390e-03   1.4940367e-03   3.4473170e-03   2.9713673e-03   1.8843020e-03   3.7332800e-03   7.0965720e-03   1.0167904e-02   5.5032826e-02   3.4101370e-02   4.4881375e-02   9.7699750e-03
   1.6000000e+01   1.6936333e-03   1.2847745e-02   6.5479920e-03   5.9083130e-03   7.3976220e-03   5.6771393e-03   2.6994480e-03   4.1409547e-03   1.1019334e-02   8.8041003e-03   5.0700194e-02   3.7527735e-02   6.0212978e-02   1.2584927e-02
   2.4000000e+01   2.6176363e-03   1.4880921e-02   7.6536197e-03   9.9558177e-03   1.2126152e-02   8.6753063e-03   3.7669417e-03   4.7669217e-03   1.5333122e-02   1.0405678e-02   4.9053041e-02   5.1948735e-02   6.9919721e-02   2.4197026e-02
   3.1000000e+01   4.1848933e-03   1.7944082e-02   8.4924780e-03   1.2914780e-02   1.8193823e-02   2.2152441e-02   7.3706190e-03   4.8172790e-03   2.1043433e-02   8.8262453e-03   4.6958440e-02   5.5985361e-02   7.4530611e-02   2.9872919e-02
   3.9000000e+01   8.3718280e-03   2.1678641e-02   9.9609090e-03   1.4224196e-02   3.4014062e-02   2.9553807e-02   1.4036354e-02   1.0833720e-02   2.6662674e-02   9.8709473e-03   4.6918311e-02   6.9478613e-02   8.1931651e-02   3.7150895e-02
   4.7000000e+01   1.6051383e-02   2.7666708e-02   1.1918736e-02   1.9388979e-02   5.0528752e-02   4.1108986e-02   3.0791707e-02   1.4292073e-02   3.6794579e-02   1.2188402e-02   4.8492132e-02   8.9295581e-02   9.5434060e-02   4.5328555e-02
   5.4000000e+01   2.2700999e-02   3.1532105e-02   1.2998303e-02   2.4386687e-02   6.6600660e-02   5.2594615e-02   5.0884566e-02   1.6287812e-02   4.8473167e-02   1.4571861e-02   5.2542906e-02   1.1475333e-01   1.1674529e-01   5.6387774e-02
   6.2000000e+01   3.0231258e-02   4.8042337e-02   1.2862619e-02   3.8864265e-02   8.4152655e-02   8.2143675e-02   7.3872030e-02   2.4261082e-02   6.3507585e-02   1.9588746e-02   5.8186445e-02   1.7628678e-01   1.6758749e-01   8.2698450e-02
   7.0000000e+01   3.2877872e-02   6.2496851e-02   1.0748344e-02   3.9504386e-02   9.1232060e-02   1.0251746e-01   7.4663726e-02   3.0278606e-02   6.7707885e-02   2.0103878e-02   5.9498396e-02   3.4665278e-01   2.1808615e-01   1.0153668e-01
   7.7000000e+01   3.7512477e-02   1.0415702e-01   1.0237827e-02   1.5083931e-02   9.9047641e-02   1.5532115e-01   8.9870614e-02   4.6980097e-02   7.6915572e-02   2.1472383e-02   6.7155005e-02   7.4588531e-01   2.8590802e-01   1.4624293e-01
   8.5000000e+01   3.8872116e-02   1.2598195e-01   9.0750927e-03   1.3723492e-02   1.0591370e-01   1.7290638e-01   9.1893937e-02   5.3921603e-02   9.1693648e-02   2.1680104e-02   7.0271232e-02   1.3729052e+00   3.4344694e-01   1.4848374e-01
   9.3000000e+01   4.1793878e-02   1.4185686e-01   9.1791070e-03   1.5449688e-02   1.1483680e-01   1.9379436e-01   9.6084755e-02   6.1387975e-02   1.1182710e-01   2.3875594e-02   7.4267392e-02   1.8219678e+00   3.8574588e-01   1.6189758e-01
   1.0000000e+02   4.1975908e-02   1.4627605e-01   8.2672827e-03   1.6516314e-02   1.1918264e-01   1.9963819e-01   9.8817933e-02   6.2097931e-02   1.3627130e-01   2.5765229e-02   7.5906543e-02   2.0011418e+00   4.1272484e-01   1.5435412e-01
   1.0800000e+02   4.2700813e-02   1.3761811e-01   7.7179643e-03   1.8105219e-02   1.2423462e-01   1.9372776e-01   9.4143033e-02   6.1424130e-02   1.7914185e-01   2.6844597e-02   7.5288776e-02   2.0612503e+00   4.2719578e-01   1.4484776e-01
   1.1600000e+02   4.3548404e-02   1.3976314e-01   7.6248703e-03   1.9593494e-02   1.2759685e-01   1.9558550e-01   9.5879056e-02   6.5773122e-02   2.4722816e-01   2.9046034e-02   7.6227471e-02   2.0919178e+00   4.4146032e-01   1.4689056e-01
   1.2300000e+02   4.5769908e-02   1.4729008e-01   7.4695597e-03   2.3097561e-02   1.3191340e-01   2.0738505e-01   1.0138134e-01   7.4165134e-02   3.5194435e-01   3.1554244e-02   7.8568953e-02   2.1371130e+00   3.1009885e-01   1.5470669e-01
   1.3100000e+02   4.4757037e-02   1.4825986e-01   7.3957663e-03   2.4092505e-02   1.3316819e-01   2.1161768e-01   9.9824819e-02   6.2000288e-02   5.6183195e-01   3.2145355e-02   7.7408061e-02   2.0860645e+00   1.5971950e-01   1.2427534e-01
   1.3900000e+02   4.5640252e-02   1.5819076e-01   7.2650563e-03   2.6171926e-02   1.3630161e-01   2.2011924e-01   1.0309266e-01   5.8004168e-02   1.0390773e+00   4.2446623e-02   7.8248697e-02   2.0302488e+00   1.3262211e-01   1.1942101e-01
   1.4600000e+02   4.4148540e-02   1.3546605e-01   6.9348343e-03   2.5129386e-02   1.3963135e-01   1.9955653e-01   9.5610444e-02   5.6323838e-02   2.4204356e+00   3.9335303e-02   7.5434571e-02   1.9844009e+00   1.2229451e-01   1.0616969e-01


==> Data_Simu_4/Time_dat/Time_rho_0.65.dat <==
   9.0000000e+00   9.4629633e-04   9.9485280e-03   5.6022617e-03   8.1643023e-03   3.8425740e-03   3.2265390e-03   1.9799807e-03   3.7150723e-03   7.4973277e-03   9.9544730e-03   6.3862162e-02   3.2677073e-02   4.9252915e-02   9.5927557e-03
   1.7000000e+01   1.8986357e-03   1.2370469e-02   6.6923367e-03   6.6358307e-03   7.6501863e-03   5.9216163e-03   2.6665607e-03   4.0886143e-03   1.0817820e-02   9.0651407e-03   5.7691264e-02   4.0509086e-02   6.4534953e-02   1.3447305e-02
   2.5000000e+01   2.9072610e-03   1.2389683e-02   7.3718160e-03   7.8742503e-03   1.1851079e-02   1.2433504e-02   5.3077987e-03   4.4613930e-03   1.5483527e-02   8.0480607e-03   5.2988470e-02   4.2994202e-02   7.2495961e-02   2.1472628e-02
   3.4000000e+01   5.0432423e-03   2.0347605e-02   9.1974527e-03   1.3281416e-02   2.0760879e-02   2.7676287e-02   7.9448203e-03   5.2755750e-03   2.2852247e-02   1.0117584e-02   5.6074486e-02   5.8387795e-02   8.5103372e-02   3.4445338e-02
   4.2000000e+01   9.7737933e-03   2.3564860e-02   1.1063709e-02   1.5378764e-02   3.5871658e-02   3.1825426e-02   1.3138368e-02   1.1570016e-02   2.7065907e-02   1.0554559e-02   5.4728571e-02   6.8010487e-02   9.1848668e-02   3.9627918e-02
   5.0000000e+01   1.9886490e-02   3.1295366e-02   1.4020064e-02   2.0572910e-02   5.7284234e-02   4.8334937e-02   2.8647435e-02   1.5119370e-02   3.7991690e-02   1.3404703e-02   5.9550848e-02   9.1674750e-02   1.1201412e-01   5.2646137e-02
   5.9000000e+01   3.0588171e-02   3.8430384e-02   1.4883379e-02   3.0362164e-02   7.5233470e-02   6.3882277e-02   5.2247111e-02   1.8358281e-02   4.9778929e-02   1.6570001e-02   6.0417857e-02   1.1370220e-01   1.2743028e-01   7.0508255e-02
   6.7000000e+01   4.1056935e-02   5.7265029e-02   1.4591461e-02   3.9765337e-02   9.3157133e-02   9.4418122e-02   7.8431871e-02   2.5744421e-02   6.5979322e-02   2.2108892e-02   6.4536151e-02   1.5519115e-01   1.7010714e-01   1.0014827e-01
   7.5000000e+01   4.6275305e-02   6.9005745e-02   1.2953127e-02   4.6543335e-02   1.0715901e-01   1.1746200e-01   8.2189640e-02   3.0526202e-02   7.6006799e-02   2.5437533e-02   6.7775773e-02   2.5088405e-01   2.3348613e-01   1.1463773e-01
   8.4000000e+01   5.2550618e-02   1.1807738e-01   1.1902120e-02   1.6200879e-02   1.1942728e-01   1.8069191e-01   9.9376017e-02   4.8899612e-02   8.6435817e-02   2.7402516e-02   7.5738220e-02   6.0673928e-01   3.1732817e-01   1.6279734e-01
   9.2000000e+01   5.3485529e-02   1.4136755e-01   1.0383516e-02   1.5664829e-02   1.2801996e-01   1.9523482e-01   9.6745398e-02   5.4142629e-02   9.5949904e-02   2.6156158e-02   7.8450780e-02   1.1644526e+00   3.7560228e-01   1.7176074e-01
   1.0000000e+02   5.6344230e-02   1.5487186e-01   1.0537890e-02   1.6034947e-02   1.3883376e-01   2.0995791e-01   9.8181879e-02   6.0173849e-02   1.1774816e-01   2.8247029e-02   8.2826533e-02   1.7178876e+00   4.2181748e-01   1.6962590e-01
   1.0900000e+02   5.9582029e-02   1.7693880e-01   9.1365990e-03   1.9877984e-02   1.4687873e-01   2.3459448e-01   1.0540992e-01   6.9154914e-02   1.4907133e-01   3.1226227e-02   8.6833039e-02   2.0333536e+00   4.7001272e-01   1.7574726e-01
   1.1700000e+02   6.0707632e-02   1.7465154e-01   8.9928620e-03   2.1843112e-02   1.5180113e-01   2.4330383e-01   1.0457172e-01   7.3245587e-02   1.9005813e-01   3.2690162e-02   8.8594625e-02   2.1505818e+00   5.0268749e-01   1.7006596e-01
   1.2500000e+02   6.4562880e-02   1.8943815e-01   8.4567993e-03   2.4831265e-02   1.5933374e-01   2.5653889e-01   1.0941601e-01   8.0094475e-02   2.6034410e-01   3.6746147e-02   9.1862992e-02   2.2406292e+00   5.3602593e-01   1.8123397e-01
   1.3400000e+02   6.6196346e-02   1.9581307e-01   8.6544660e-03   2.4435663e-02   1.6771866e-01   2.6938192e-01   1.1413875e-01   7.8641598e-02   4.0084497e-01   5.3023100e-02   9.3941632e-02   2.3022239e+00   4.0614795e-01   1.4565160e-01
   1.4200000e+02   6.3171964e-02   1.7533703e-01   8.0739983e-03   2.5917529e-02   1.6283346e-01   2.3887563e-01   1.0455549e-01   6.7717632e-02   6.0150572e-01   5.0445478e-02   8.9180464e-02   2.1699281e+00   1.9820390e-01   1.2267485e-01
   1.5000000e+02   6.5366733e-02   1.8998840e-01   7.8499117e-03   2.7120563e-02   1.7008277e-01   2.5906990e-01   1.0970514e-01   6.4769187e-02   1.0567396e+00   4.5867094e-02   9.0594206e-02   2.1272586e+00   1.4784353e-01   1.2410182e-01
   1.5900000e+02   6.6282511e-02   1.8708874e-01   7.4489733e-03   2.8754504e-02   1.7383330e-01   2.5458212e-01   1.0848137e-01   6.7010267e-02   2.8430546e+00   4.0061276e-02   9.0363880e-02   2.0746863e+00   1.5582416e-01   1.2038123e-01


==> Data_Simu_4/Time_dat/Time_rho_0.7.dat <==
   9.0000000e+00   9.7451633e-04   1.0161699e-02   5.8118120e-03   7.5507340e-03   3.7936860e-03   3.0674937e-03   1.9434480e-03   3.7626600e-03   7.2586933e-03   1.0011991e-02   7.4110809e-02   3.1009440e-02   5.0704553e-02   9.4537630e-03
   1.8000000e+01   1.9163743e-03   1.1777486e-02   6.6729410e-03   7.3073753e-03   7.8311293e-03   6.1905800e-03   2.5888500e-03   4.0592607e-03   1.0714393e-02   9.3070680e-03   6.5649660e-02   3.9614592e-02   6.7988474e-02   1.6021036e-02
   2.7000000e+01   3.0365730e-03   1.3274984e-02   7.7334360e-03   9.0487657e-03   1.2464041e-02   1.7662128e-02   5.3756763e-03   4.5038190e-03   1.5812143e-02   7.5796607e-03   5.9649455e-02   4.1079854e-02   7.7093370e-02   2.2529849e-02
   3.6000000e+01   4.9583843e-03   2.1684075e-02   9.3555863e-03   1.3482901e-02   2.0310576e-02   3.0707520e-02   9.1001383e-03   5.3977743e-03   2.2275657e-02   1.0042565e-02   6.1904134e-02   5.5647185e-02   8.9781154e-02   3.6911490e-02
   4.5000000e+01   1.0564597e-02   2.8264711e-02   1.1478250e-02   1.8259884e-02   3.7135224e-02   4.1229591e-02   1.3864427e-02   1.3576534e-02   2.6478989e-02   1.1382846e-02   6.2285051e-02   6.9732958e-02   1.0050972e-01   4.5884218e-02
   5.4000000e+01   2.1170663e-02   3.1494288e-02   1.4525890e-02   2.3223466e-02   6.0571954e-02   5.1969989e-02   2.5994005e-02   1.5178140e-02   3.7267651e-02   1.3709639e-02   6.6090089e-02   9.1939028e-02   1.1517588e-01   5.7737378e-02
   6.3000000e+01   3.5257127e-02   4.5301781e-02   1.6179469e-02   3.3703956e-02   8.1261559e-02   7.3964959e-02   5.2514481e-02   2.0362989e-02   4.8846942e-02   1.7408971e-02   6.7444356e-02   1.1295844e-01   1.3853061e-01   8.3707533e-02
   7.2000000e+01   4.8607294e-02   5.8717996e-02   1.6189233e-02   4.0623955e-02   1.0449082e-01   9.6982268e-02   7.8685129e-02   2.5053962e-02   6.6569336e-02   2.2882191e-02   7.1916265e-02   1.5107417e-01   1.8227932e-01   1.0464638e-01
   8.1000000e+01   5.5070918e-02   7.5342883e-02   1.4229267e-02   5.4093220e-02   1.1854510e-01   1.2784439e-01   8.8423360e-02   3.1514483e-02   7.8642933e-02   2.8203446e-02   7.2391042e-02   2.0988544e-01   2.4322808e-01   1.2958597e-01
   9.0000000e+01   6.3212712e-02   1.1718229e-01   1.2559564e-02   2.0102738e-02   1.3114311e-01   1.9527825e-01   1.0472289e-01   5.0093482e-02   9.0287797e-02   3.1647044e-02   7.8717844e-02   4.2383481e-01   3.2542954e-01   1.7874143e-01
   9.9000000e+01   6.4315494e-02   1.5499218e-01   1.1269742e-02   1.7167876e-02   1.4346199e-01   2.2966403e-01   1.0257815e-01   5.9742957e-02   1.0046616e-01   2.9903826e-02   8.3515437e-02   9.5569458e-01   4.0822229e-01   1.9108579e-01
   1.0800000e+02   7.4699961e-02   2.1228102e-01   1.0977891e-02   2.0905337e-02   1.6317515e-01   2.8429761e-01   1.1799138e-01   7.3035580e-02   1.2391102e-01   3.3091418e-02   9.5017465e-02   1.6518168e+00   4.9605278e-01   2.2245904e-01
   1.1700000e+02   7.6407335e-02   2.2691018e-01   1.0165897e-02   2.3556555e-02   1.7101465e-01   2.9922062e-01   1.1554049e-01   8.0609728e-02   1.5231232e-01   3.5239691e-02   9.8271630e-02   2.0632089e+00   5.3990727e-01   2.1821082e-01
   1.2600000e+02   7.7893144e-02   2.1872876e-01   9.5120750e-03   2.5318060e-02   1.7458213e-01   2.9651076e-01   1.1305857e-01   8.2016819e-02   1.9299215e-01   3.6157490e-02   9.7408148e-02   2.1968909e+00   5.6546102e-01   1.9904203e-01
   1.3500000e+02   8.2289659e-02   2.2963123e-01   9.6501157e-03   2.5604828e-02   1.8898472e-01   3.0938400e-01   1.1895983e-01   8.4904281e-02   2.7204141e-01   5.2408647e-02   1.0027143e-01   2.3676975e+00   6.1974155e-01   1.6077337e-01
   1.4400000e+02   8.2648005e-02   2.1997873e-01   8.8842073e-03   2.5520962e-02   1.9182099e-01   3.0573841e-01   1.1787845e-01   8.3950398e-02   3.9103072e-01   5.4583397e-02   1.0137065e-01   2.3312361e+00   5.1329189e-01   1.4972214e-01
   1.5300000e+02   8.2805850e-02   2.1293470e-01   8.6113250e-03   2.6716495e-02   1.9793447e-01   2.9300952e-01   1.1406385e-01   7.9285253e-02   6.2617784e-01   5.3288984e-02   1.0193717e-01   2.2539806e+00   2.3623879e-01   1.3519844e-01
   1.6200000e+02   8.6619981e-02   2.4439455e-01   8.3903803e-03   2.9354109e-02   2.0603605e-01   3.3778418e-01   1.2648603e-01   7.9395539e-02   1.1232902e+00   5.3113783e-02   1.0462782e-01   2.2202245e+00   1.6982662e-01   1.4591652e-01
   1.7100000e+02   8.7717691e-02   2.3133565e-01   8.4308917e-03   3.1433954e-02   2.1259123e-01   3.2034868e-01   1.2245036e-01   7.9901401e-02   2.8300861e+00   4.7628482e-02   1.0443487e-01   2.1478766e+00   1.7476051e-01   1.3828138e-01


==> Data_Simu_4/Time_dat/Time_rho_0.75.dat <==
   1.0000000e+01   1.0852343e-03   1.0800527e-02   6.0335643e-03   5.9442243e-03   4.1522370e-03   3.5001143e-03   1.9681863e-03   3.8066320e-03   7.6001293e-03   9.4769353e-03   8.5419014e-02   3.0159283e-02   5.2568528e-02   9.3779857e-03
   2.0000000e+01   2.2072723e-03   1.1562367e-02   6.7791720e-03   7.3019167e-03   8.6672167e-03   7.0287917e-03   2.7191910e-03   4.1851933e-03   1.1077217e-02   9.6004750e-03   7.5906233e-02   3.8601242e-02   7.3118091e-02   1.8923631e-02
   2.9000000e+01   3.5173340e-03   1.6401234e-02   8.5109707e-03   1.0794892e-02   1.4294407e-02   2.3350309e-02   6.0662763e-03   5.0046600e-03   1.8113501e-02   8.6625927e-03   7.5372609e-02   4.4829404e-02   8.7826444e-02   2.7699907e-02
   3.9000000e+01   5.5886123e-03   2.2876551e-02   9.9092543e-03   1.5163238e-02   2.1575842e-02   3.3161385e-02   8.9656723e-03   1.0936899e-02   2.2030057e-02   1.0063603e-02   7.1323179e-02   5.5335849e-02   9.4545068e-02   3.9202657e-02
   4.8000000e+01   1.1511539e-02   3.2911271e-02   1.2448132e-02   2.0735023e-02   3.8538644e-02   4.6926651e-02   1.4867417e-02   1.4572118e-02   2.7485958e-02   1.2231818e-02   7.2781353e-02   7.1971104e-02   1.0595487e-01   5.2861682e-02
   5.8000000e+01   2.5055616e-02   3.6521845e-02   1.5863242e-02   2.5300607e-02   6.6466691e-02   6.0350728e-02   2.6063307e-02   1.6033008e-02   3.7581048e-02   1.4613645e-02   7.5613674e-02   8.9883488e-02   1.2268834e-01   6.7644877e-02
   6.8000000e+01   4.3346945e-02   4.9024486e-02   1.8042553e-02   3.3093445e-02   8.9961946e-02   8.2598151e-02   5.2132698e-02   2.1251146e-02   5.0981560e-02   1.8886267e-02   7.7574151e-02   1.1666203e-01   1.4476548e-01   9.3570607e-02
   7.7000000e+01   5.7708971e-02   6.6659802e-02   1.7570389e-02   4.3821712e-02   1.1342820e-01   1.0319130e-01   7.7390011e-02   2.6120513e-02   6.5163151e-02   2.4686487e-02   7.9726118e-02   1.4747831e-01   1.7969345e-01   1.1630089e-01
   8.7000000e+01   7.1132393e-02   9.0817098e-02   1.5617144e-02   6.3752824e-02   1.3284662e-01   1.4541084e-01   9.8383255e-02   3.4110719e-02   8.2967865e-02   3.1801470e-02   8.3430904e-02   1.9887654e-01   2.4963707e-01   1.5425551e-01
   9.6000000e+01   7.6970328e-02   1.1937664e-01   1.3902980e-02   1.9018039e-02   1.4558202e-01   1.9187315e-01   1.0039713e-01   4.4285255e-02   9.3104507e-02   3.5036811e-02   8.3359886e-02   3.3207902e-01   3.2545281e-01   1.8182121e-01
   1.0600000e+02   8.5191082e-02   1.7271163e-01   1.2754699e-02   2.0262353e-02   1.6377413e-01   2.6796928e-01   1.1221138e-01   6.4860582e-02   1.0820176e-01   3.6408350e-02   9.2255896e-02   7.7833555e-01   4.1885872e-01   2.3196681e-01
   1.1600000e+02   9.4902112e-02   2.3928918e-01   1.1951779e-02   2.3309009e-02   1.8242404e-01   3.1698773e-01   1.2235099e-01   7.7978335e-02   1.3129484e-01   3.7621513e-02   1.0211049e-01   1.5341446e+00   5.1530768e-01   2.4586491e-01
   1.2500000e+02   9.8585642e-02   2.6511277e-01   1.0929769e-02   2.6942271e-02   1.9249132e-01   3.3065132e-01   1.2183365e-01   8.8495964e-02   1.5572908e-01   3.8277366e-02   1.0480569e-01   1.9542346e+00   5.7083813e-01   2.2838591e-01
   1.3500000e+02   1.0178471e-01   2.6793877e-01   1.0347527e-02   2.7504211e-02   2.0250370e-01   3.4730561e-01   1.2336118e-01   8.5677929e-02   2.0684956e-01   5.4825244e-02   1.1060510e-01   2.2310572e+00   6.1894862e-01   1.7548385e-01
   1.4400000e+02   1.0504686e-01   2.6622514e-01   9.7747903e-03   2.8426398e-02   2.1564502e-01   3.5520384e-01   1.2830407e-01   8.8186611e-02   2.7307388e-01   5.5746691e-02   1.1197256e-01   2.3678196e+00   6.6628413e-01   1.6108093e-01
   1.5400000e+02   1.0945958e-01   2.8045433e-01   9.9611157e-03   2.9265782e-02   2.3065332e-01   3.6680196e-01   1.2971313e-01   9.6695738e-02   4.1705609e-01   5.9293173e-02   1.1619744e-01   2.3970711e+00   5.7293402e-01   1.6098713e-01
   1.6400000e+02   1.1494313e-01   2.7036916e-01   9.5828790e-03   2.9619100e-02   2.3886560e-01   3.6253385e-01   1.2830198e-01   9.2187049e-02   6.7621207e-01   5.9292373e-02   1.1772769e-01   2.2956448e+00   2.5558485e-01   1.5479104e-01
   1.7300000e+02   1.1592282e-01   2.8539124e-01   9.1233573e-03   3.1456340e-02   2.4284050e-01   3.6921128e-01   1.3253552e-01   8.9415277e-02   1.1622380e+00   6.1390986e-02   1.1899388e-01   2.2134949e+00   1.7966001e-01   1.5332181e-01
   1.8300000e+02   1.1999095e-01   2.8999663e-01   8.9882027e-03   3.5642949e-02   2.5451968e-01   3.8942640e-01   1.3808695e-01   9.4780251e-02   3.2162271e+00   6.5612255e-02   1.2134694e-01   2.1767316e+00   1.7437173e-01   1.6078909e-01


==> Data_Simu_4/Time_dat/Time_rho_0.8.dat <==
   1.1000000e+01   1.2959610e-03   1.2151381e-02   6.3070513e-03   5.6334380e-03   4.5432863e-03   3.8150547e-03   2.0119827e-03   3.8166777e-03   7.9751160e-03   1.0258096e-02   1.0802800e-01   2.9574824e-02   6.2847415e-02   1.0106615e-02
   2.1000000e+01   2.5629963e-03   1.2572151e-02   7.8021920e-03   8.2144670e-03   9.2831597e-03   7.6256923e-03   2.9187257e-03   4.2615040e-03   1.1657749e-02   1.0848897e-02   9.7924374e-02   3.9870570e-02   8.3945783e-02   2.0567820e-02
   3.1000000e+01   4.3352200e-03   1.8406723e-02   9.6967877e-03   1.2092727e-02   1.5765570e-02   2.6080460e-02   6.4460220e-03   5.3006660e-03   1.9483396e-02   9.5994977e-03   9.6498695e-02   4.7561144e-02   1.0403364e-01   3.1242640e-02
   4.1000000e+01   6.6942987e-03   2.4327375e-02   1.0935072e-02   1.4472089e-02   2.2748657e-02   3.6522107e-02   8.9290937e-03   1.1040813e-02   2.2928228e-02   1.0688721e-02   8.7979478e-02   5.5812317e-02   1.1197796e-01   4.0777501e-02
   5.2000000e+01   1.5128596e-02   3.6726957e-02   1.4659551e-02   2.4042544e-02   4.4450683e-02   5.7508922e-02   1.6107541e-02   1.6699702e-02   3.0964089e-02   1.4410927e-02   9.3173123e-02   7.6871373e-02   1.2955006e-01   6.5022593e-02
   6.2000000e+01   3.0632939e-02   4.2948384e-02   1.8425886e-02   3.0270323e-02   7.2212999e-02   7.1130293e-02   2.6121149e-02   1.7998899e-02   3.9864714e-02   1.7041627e-02   9.3528850e-02   9.2036074e-02   1.3776712e-01   7.8948026e-02
   7.2000000e+01   5.0733233e-02   5.7354202e-02   2.0286781e-02   3.6266848e-02   9.5037227e-02   8.7572282e-02   4.7149289e-02   2.1478561e-02   4.9386148e-02   2.1000892e-02   9.1897433e-02   1.1438666e-01   1.5096054e-01   1.0077309e-01
   8.2000000e+01   7.2517344e-02   7.7169834e-02   2.0184799e-02   4.8637771e-02   1.2018076e-01   1.2045061e-01   7.9842973e-02   2.7931674e-02   6.4323741e-02   2.7467413e-02   9.3768934e-02   1.4351541e-01   1.9388706e-01   1.3179009e-01
   9.3000000e+01   9.1696270e-02   1.0056814e-01   1.7901929e-02   6.9640785e-02   1.4414087e-01   1.6225686e-01   1.0512161e-01   3.6674115e-02   8.5229302e-02   3.6084832e-02   9.6272529e-02   1.8568488e-01   2.4842676e-01   1.7109008e-01
   1.0300000e+02   1.0594742e-01   1.3157042e-01   1.5628486e-02   2.2485191e-02   1.6628731e-01   2.1853778e-01   1.1159440e-01   4.9037304e-02   1.0450867e-01   4.4335445e-02   9.7776778e-02   2.8156996e-01   3.4957912e-01   2.1779073e-01
   1.1300000e+02   1.1871228e-01   2.0287061e-01   1.4361297e-02   2.4158366e-02   1.8338848e-01   3.2324975e-01   1.3242997e-01   7.4548801e-02   1.1852749e-01   4.7693310e-02   1.0450784e-01   5.6515282e-01   4.4741190e-01   2.8506819e-01
   1.2300000e+02   1.2807106e-01   2.4122314e-01   1.3040502e-02   2.5264825e-02   2.0677627e-01   3.4194273e-01   1.2839044e-01   8.4962195e-02   1.3800337e-01   4.5041900e-02   1.1203058e-01   1.1851909e+00   5.5467878e-01   2.5749648e-01
   1.3400000e+02   1.3527320e-01   2.8271530e-01   1.1561390e-02   2.6007996e-02   2.2303090e-01   3.7027490e-01   1.2920812e-01   8.1045497e-02   1.6913737e-01   5.8653378e-02   1.1711563e-01   1.8244612e+00   6.4399101e-01   1.7649440e-01
   1.4400000e+02   1.4276784e-01   3.2019245e-01   1.1071910e-02   2.8557147e-02   2.3504421e-01   4.0506644e-01   1.3996114e-01   9.3367810e-02   2.1100237e-01   6.2019936e-02   1.2502603e-01   2.1695393e+00   7.1404184e-01   1.7604859e-01
   1.5400000e+02   1.5122430e-01   3.5753165e-01   1.0926128e-02   3.1358967e-02   2.5225334e-01   4.6283496e-01   1.5059189e-01   1.0547643e-01   2.9070247e-01   6.8685055e-02   1.3474675e-01   2.4074466e+00   7.8386827e-01   1.9120403e-01
   1.6400000e+02   1.6068946e-01   3.5024744e-01   1.0562383e-02   3.2884551e-02   2.7250958e-01   4.4632561e-01   1.4720701e-01   1.0858406e-01   4.2499323e-01   7.3298781e-02   1.4010931e-01   2.4464986e+00   6.9777572e-01   1.7955328e-01
   1.7500000e+02   1.7098813e-01   3.5247429e-01   1.0494868e-02   3.4451795e-02   2.8514572e-01   4.6311945e-01   1.4896692e-01   1.1113927e-01   6.9890068e-01   7.8247385e-02   1.4345695e-01   2.3513803e+00   2.8778849e-01   1.7680659e-01
   1.8500000e+02   1.8056162e-01   3.6695949e-01   1.0258520e-02   3.6999656e-02   3.0123657e-01   4.7964777e-01   1.5469388e-01   1.0397788e-01   1.2727216e+00   8.2671237e-02   1.4753964e-01   2.2579978e+00   2.0513652e-01   1.8083907e-01
   1.9500000e+02   1.8928683e-01   3.6855484e-01   1.0019543e-02   3.9459393e-02   3.1861701e-01   4.8520234e-01   1.6079015e-01   1.0671844e-01   3.2823649e+00   6.7834494e-02   1.5213397e-01   2.1583871e+00   2.1257357e-01   1.7758084e-01


==> Data_Simu_4/Time_dat/Time_rho_0.85.dat <==
   1.1000000e+01   1.3017937e-03   1.2757969e-02   6.4894720e-03   5.7140383e-03   4.5615687e-03   3.9362710e-03   2.0384280e-03   3.8894573e-03   8.0492650e-03   1.0735160e-02   1.4026658e-01   2.9983532e-02   6.6834823e-02   1.0224428e-02
   2.2000000e+01   2.6049670e-03   1.4581438e-02   8.0534877e-03   9.0711577e-03   9.6022497e-03   1.5468315e-02   5.6969390e-03   4.2950790e-03   1.3286217e-02   9.1418260e-03   1.2474669e-01   3.7847667e-02   8.9868266e-02   2.3963135e-02
   3.3000000e+01   4.6195967e-03   1.7446220e-02   9.9619433e-03   1.1000571e-02   1.6756646e-02   2.8531166e-02   6.2182470e-03   5.7953940e-03   1.9083360e-02   9.6480637e-03   1.2037257e-01   4.5486212e-02   1.1447649e-01   3.1077931e-02
   4.4000000e+01   7.1275940e-03   2.6687824e-02   1.1191766e-02   1.6045582e-02   2.4197475e-02   4.1550340e-02   9.4561853e-03   1.1493574e-02   2.3197544e-02   1.1134907e-02   1.0975267e-01   5.6381649e-02   1.1856305e-01   4.6250457e-02
   5.5000000e+01   1.4585490e-02   3.4712875e-02   1.5214294e-02   2.4550784e-02   4.4185513e-02   5.8471544e-02   1.4614531e-02   1.4671372e-02   2.9627474e-02   1.4092559e-02   1.1156794e-01   7.5253278e-02   1.3444363e-01   6.5334775e-02
   6.6000000e+01   3.1332529e-02   4.9330216e-02   1.9230915e-02   3.0841369e-02   7.4308945e-02   8.3332657e-02   2.6433983e-02   2.0247984e-02   3.9803592e-02   1.7817363e-02   1.1250417e-01   9.5833465e-02   1.4784451e-01   9.1407880e-02
   7.7000000e+01   5.3400560e-02   6.0308370e-02   2.0624621e-02   3.9108487e-02   9.9519791e-02   9.6611867e-02   4.6687463e-02   2.1594660e-02   4.7449709e-02   2.1333998e-02   1.0810727e-01   1.1298537e-01   1.6204847e-01   1.1054070e-01
   8.8000000e+01   8.0928228e-02   8.3640094e-02   2.0527477e-02   5.2908755e-02   1.2939076e-01   1.3096918e-01   8.0296598e-02   3.0100326e-02   6.4907825e-02   2.8009270e-02   1.1028264e-01   1.4670359e-01   1.9833009e-01   1.5205516e-01
   9.8000000e+01   1.0389404e-01   1.0415265e-01   1.8895605e-02   6.5532869e-02   1.5657160e-01   1.6914497e-01   1.0708848e-01   3.7071621e-02   8.3715591e-02   3.5985265e-02   1.1177494e-01   1.8146268e-01   2.5239991e-01   1.9669575e-01
   1.0900000e+02   1.2249279e-01   1.3408141e-01   1.7835543e-02   2.7057882e-02   1.7633627e-01   2.2543521e-01   1.2193266e-01   4.8043957e-02   1.0339345e-01   4.4774607e-02   1.1246238e-01   2.4346853e-01   3.3037053e-01   2.4803540e-01
   1.2000000e+02   1.4148170e-01   1.8816337e-01   1.5447226e-02   2.5186739e-02   1.9902836e-01   3.1599205e-01   1.3430443e-01   6.9685724e-02   1.2322575e-01   5.3548678e-02   1.1726714e-01   4.3261699e-01   4.4474313e-01   3.1661632e-01
   1.3100000e+02   1.5664011e-01   2.4901315e-01   1.3568484e-02   2.7187585e-02   2.2487654e-01   3.8784965e-01   1.3825479e-01   8.0440488e-02   1.4368556e-01   5.1552520e-02   1.2262357e-01   9.4905103e-01   5.6222736e-01   1.7536742e-01
   1.4200000e+02   1.6567863e-01   3.0119462e-01   1.2453968e-02   2.7381469e-02   2.4632677e-01   4.0960644e-01   1.3875503e-01   8.6082142e-02   1.6855002e-01   6.0277725e-02   1.3071836e-01   1.5688906e+00   6.6325476e-01   1.6845819e-01
   1.5300000e+02   1.7937801e-01   3.7993063e-01   1.2094587e-02   3.2079933e-02   2.6048177e-01   4.8117122e-01   1.5477301e-01   1.0647647e-01   2.1421574e-01   6.5578794e-02   1.4283977e-01   2.0672029e+00   7.6171333e-01   1.8893518e-01
   1.6400000e+02   2.0005197e-01   4.1758725e-01   1.2167200e-02   3.3045601e-02   2.8518722e-01   5.2415456e-01   1.6141744e-01   1.1438874e-01   2.8854030e-01   7.3355838e-02   1.5345183e-01   2.3692156e+00   8.5100434e-01   2.0213158e-01
   1.7500000e+02   2.1025622e-01   3.9669412e-01   1.1255189e-02   3.2761354e-02   3.0610588e-01   5.0588783e-01   1.5227426e-01   1.1592065e-01   4.2613828e-01   7.9327393e-02   1.5910924e-01   2.4000367e+00   7.5549473e-01   1.8518545e-01
   1.8500000e+02   2.3298231e-01   3.9084994e-01   1.1689240e-02   3.4882210e-02   3.2546663e-01   5.0532490e-01   1.5634162e-01   1.1515700e-01   6.5471004e-01   7.8607861e-02   1.6771560e-01   2.3460307e+00   3.2394826e-01   1.8744701e-01
   1.9600000e+02   2.5101562e-01   4.4417721e-01   1.1448729e-02   3.8665181e-02   3.5055394e-01   5.7300632e-01   1.7355094e-01   1.0366856e-01   1.2350241e+00   8.0469729e-02   1.7847440e-01   2.2803530e+00   2.3294830e-01   2.0174901e-01
   2.0700000e+02   2.6107140e-01   4.4229160e-01   1.0982890e-02   4.3578101e-02   3.5836770e-01   5.8087544e-01   1.8091027e-01   1.1142762e-01   3.2192305e+00   8.5501318e-02   1.7773150e-01   2.0775480e+00   2.1772772e-01   1.9299326e-01


==> Data_Simu_4/Time_dat/Time_rho_0.9.dat <==
   1.2000000e+01   1.6161683e-03   1.2597072e-02   7.0521613e-03   4.9072390e-03   5.2137270e-03   4.5121637e-03   2.1574623e-03   4.1764713e-03   8.8339600e-03   1.0863629e-02   2.0915848e-01   3.2505253e-02   7.4546872e-02   1.0514067e-02
   2.4000000e+01   3.4342837e-03   1.5070733e-02   8.9085573e-03   9.1296627e-03   1.1634595e-02   2.3861467e-02   5.5647013e-03   5.0102330e-03   1.5305214e-02   8.9571337e-03   1.8823089e-01   3.8831514e-02   1.0985613e-01   2.4540089e-02
   3.5000000e+01   5.5779193e-03   2.0154031e-02   1.0679586e-02   1.2265833e-02   1.8080502e-02   3.2363512e-02   7.1118087e-03   6.3625037e-03   2.0760269e-02   1.0652868e-02   1.7351921e-01   4.7701810e-02   1.2952041e-01   3.5413409e-02
   4.7000000e+01   9.3309487e-03   2.9897130e-02   1.3664381e-02   1.8138574e-02   2.7977139e-02   4.7409970e-02   1.0046330e-02   1.3059215e-02   2.5854032e-02   1.2575762e-02   1.6244086e-01   6.1612122e-02   1.3968863e-01   5.0971368e-02
   5.8000000e+01   1.7019380e-02   3.9559032e-02   1.7041783e-02   2.6564738e-02   4.6780374e-02   6.7200390e-02   1.5716801e-02   1.6396622e-02   3.1439492e-02   1.5985213e-02   1.5605758e-01   7.6617154e-02   1.5617590e-01   7.3995536e-02
   7.0000000e+01   3.7781650e-02   5.8966159e-02   2.1760164e-02   3.5655243e-02   8.1478507e-02   9.4357060e-02   2.7419416e-02   2.0664055e-02   4.1703487e-02   2.0485728e-02   1.5450187e-01   1.0009815e-01   1.6410749e-01   1.1017515e-01
   8.1000000e+01   6.3838036e-02   7.5221408e-02   2.4059592e-02   4.5382472e-02   1.0774147e-01   1.1634490e-01   4.8567868e-02   2.5951335e-02   5.0865384e-02   2.5397988e-02   1.4857131e-01   1.1726256e-01   1.7976767e-01   1.3771955e-01
   9.3000000e+01   9.9076051e-02   9.2523789e-02   2.3479884e-02   5.8004057e-02   1.3968493e-01   1.4346944e-01   7.9163760e-02   3.0903225e-02   6.4333698e-02   3.1355297e-02   1.4561101e-01   1.4596866e-01   2.0860177e-01   1.7619703e-01
   1.0400000e+02   1.3214542e-01   1.1838120e-01   2.2239222e-02   7.1467685e-02   1.7073091e-01   1.8464148e-01   1.0851199e-01   3.7611317e-02   8.4026249e-02   4.1018762e-02   1.4728047e-01   1.8183304e-01   2.5958434e-01   2.3663951e-01
   1.1600000e+02   1.6457697e-01   1.5043353e-01   1.9605821e-02   2.7846361e-02   2.0179316e-01   2.5645640e-01   1.3524348e-01   5.2954782e-02   1.1020665e-01   5.3346334e-02   1.4615450e-01   2.4243848e-01   3.4625259e-01   3.2959395e-01
   1.2700000e+02   1.8986391e-01   1.9629739e-01   1.7911762e-02   2.8177512e-02   2.2594805e-01   3.3389868e-01   1.4507206e-01   7.1805907e-02   1.3251058e-01   6.1582784e-02   1.4620118e-01   3.4895755e-01   4.3006495e-01   3.5969385e-01
   1.3900000e+02   2.2407392e-01   2.5886775e-01   1.6042968e-02   2.9220270e-02   2.6272706e-01   4.3063283e-01   1.5056178e-01   8.4387878e-02   1.5779343e-01   8.0512315e-02   1.5865324e-01   7.1838628e-01   5.6693746e-01   1.5713068e-01
   1.5000000e+02   2.4068794e-01   3.2591617e-01   1.4595132e-02   2.8810590e-02   2.8423871e-01   4.7867890e-01   1.5545116e-01   9.4141730e-02   1.8117235e-01   7.4823556e-02   1.6306056e-01   1.2813328e+00   6.7725768e-01   1.6465200e-01
   1.6200000e+02   2.7328184e-01   4.1923607e-01   1.4275538e-02   3.3082232e-02   3.0814378e-01   5.4584229e-01   1.6632353e-01   1.0542077e-01   2.2848682e-01   7.9695800e-02   1.8002021e-01   1.9076169e+00   8.1962017e-01   1.9955157e-01
   1.7300000e+02   2.9738024e-01   4.5468342e-01   1.4000086e-02   3.5227214e-02   3.2858488e-01   5.7841031e-01   1.7034062e-01   1.1806070e-01   2.9272098e-01   8.5191142e-02   1.9096847e-01   2.2006893e+00   8.8296331e-01   2.0037985e-01
   1.8500000e+02   3.3299013e-01   5.1463629e-01   1.3396813e-02   3.9140003e-02   3.5387084e-01   6.4672593e-01   1.8848840e-01   1.3522480e-01   4.3832350e-01   9.7300992e-02   2.0700366e-01   2.4190507e+00   8.3951682e-01   2.2392643e-01
   1.9600000e+02   3.6673231e-01   5.0035474e-01   2.4113760e-02   3.7780467e-02   3.6959204e-01   6.2283138e-01   1.8290041e-01   1.1587433e-01   6.7987081e-01   9.8555682e-02   2.1027413e-01   2.3090817e+00   3.3745791e-01   2.1723622e-01
   2.0800000e+02   4.0777122e-01   5.0934089e-01   1.2597454e-02   4.1787602e-02   3.9887422e-01   6.4481355e-01   2.0092451e-01   1.0815030e-01   1.3275547e+00   1.0240205e-01   2.1790184e-01   2.1846953e+00   2.4493378e-01   2.1664604e-01
   2.1900000e+02   4.2158061e-01   5.1506095e-01   2.7058945e-02   4.5931515e-02   4.0736836e-01   6.5890556e-01   2.2607017e-01   1.2122482e-01   3.3792581e+00   9.0068225e-02   2.1941457e-01   1.9571316e+00   2.4741111e-01   2.1616014e-01


==> Data_Simu_4/Time_dat/Time_rho_0.95.dat <==
   1.3000000e+01   1.5506833e-03   1.2646598e-02   6.9611670e-03   5.1162143e-03   5.0717667e-03   4.5083123e-03   1.9907793e-03   3.8557753e-03   8.3628013e-03   1.0592903e-02   3.3898647e-01   3.1953061e-02   7.7042529e-02   1.0521337e-02
   2.5000000e+01   3.2259240e-03   1.5910445e-02   9.1474520e-03   1.1092136e-02   1.1034875e-02   2.5780048e-02   5.3270147e-03   4.7905320e-03   1.5207314e-02   9.5178383e-03   3.0828831e-01   3.8805442e-02   1.1156444e-01   2.6159201e-02
   3.7000000e+01   5.7433369e-03   2.1884101e-02   2.4469996e-02   1.4059061e-02   1.8775850e-02   3.7749498e-02   8.0555810e-03   6.6635983e-03   2.1538711e-02   1.1431056e-02   2.9088592e-01   4.9532776e-02   1.3611700e-01   4.0582982e-02
   4.9000000e+01   9.4291157e-03   2.8816296e-02   1.4325978e-02   1.8511512e-02   2.8538928e-02   5.0210797e-02   9.9966020e-03   1.3281967e-02   2.5934335e-02   1.2681235e-02   2.6920230e-01   6.1136449e-02   1.5523363e-01   5.4366772e-02
   6.1000000e+01   1.7777970e-02   4.7116122e-02   1.8347909e-02   3.1265674e-02   4.6379025e-02   8.0115893e-02   1.7245704e-02   1.9487243e-02   3.2223892e-02   1.7988849e-02   2.5536634e-01   8.3428505e-02   1.7294160e-01   9.1722082e-02
   7.3000000e+01   3.5382362e-02   6.3072520e-02   2.2321713e-02   3.8381751e-02   8.0326680e-02   1.0392751e-01   2.5738011e-02   2.2292154e-02   4.0412044e-02   2.1079039e-02   2.4468353e-01   9.9985600e-02   1.7593256e-01   1.1799307e-01
   8.6000000e+01   6.6186705e-02   7.9486457e-02   2.5122038e-02   4.8654061e-02   1.1413933e-01   1.2704162e-01   4.4795301e-02   2.6701742e-02   4.9742680e-02   2.5781952e-02   2.3189514e-01   1.1983264e-01   1.8841198e-01   1.5190468e-01
   9.8000000e+01   9.9873466e-02   1.0632280e-01   2.4705238e-02   6.0392526e-02   1.4460702e-01   1.5987648e-01   7.6387882e-02   3.2864368e-02   6.2817555e-02   3.2078302e-02   2.2008907e-01   1.4794467e-01   2.1440077e-01   2.0869549e-01
   1.1000000e+02   1.3788740e-01   1.4261590e-01   2.3002315e-02   8.0963198e-02   1.7279252e-01   2.1800923e-01   1.2028317e-01   4.5553460e-02   8.2071902e-02   4.1785862e-02   2.1455503e-01   1.8081761e-01   2.5460206e-01   3.2188947e-01
   1.2200000e+02   1.7948157e-01   1.5687047e-01   2.0639380e-02   3.9346417e-02   2.1092563e-01   2.6461815e-01   1.4076821e-01   5.3276673e-02   1.0640285e-01   5.2418761e-02   2.1164458e-01   2.2569287e-01   3.1826695e-01   4.3968007e-01
   1.3400000e+02   2.1806054e-01   2.2681491e-01   1.9558342e-02   2.9248882e-02   2.3945008e-01   3.7896192e-01   1.6986733e-01   6.7456988e-02   1.3239090e-01   8.6340358e-02   2.1455147e-01   3.1644290e-01   4.0240529e-01   1.8723401e-01
   1.4600000e+02   2.6098640e-01   2.7808758e-01   1.7570330e-02   3.0663549e-02   2.7459043e-01   4.6207532e-01   1.6445233e-01   8.0901524e-02   1.5658743e-01   8.7776769e-02   2.1827462e-01   5.3310660e-01   5.2007208e-01   1.5799330e-01
   1.5900000e+02   2.9436215e-01   3.2072634e-01   1.5478513e-02   3.0910029e-02   3.0343776e-01   5.1985770e-01   1.6137999e-01   9.3932684e-02   1.8175852e-01   8.1390320e-02   2.1920781e-01   1.0196841e+00   6.0428917e-01   1.6001646e-01
   1.7100000e+02   3.3823166e-01   4.1612595e-01   1.4891726e-02   3.4667740e-02   3.2360623e-01   5.8967192e-01   1.7681790e-01   1.1148185e-01   2.2445922e-01   8.8403865e-02   2.2611879e-01   1.6053786e+00   7.1174065e-01   1.8990299e-01
   1.8300000e+02   3.8411467e-01   5.0253432e-01   1.4384258e-02   3.7190707e-02   3.5049869e-01   6.5252284e-01   1.9417116e-01   1.2831213e-01   2.9886721e-01   9.4319982e-02   2.4024372e-01   2.0144274e+00   7.9081286e-01   2.1450729e-01
   1.9500000e+02   4.3348708e-01   5.5389382e-01   1.3535194e-02   3.9434558e-02   3.7489297e-01   7.0170593e-01   2.0170745e-01   1.2503716e-01   4.3175594e-01   1.0449890e-01   2.5976356e-01   2.2587711e+00   7.5547810e-01   2.3383611e-01
   2.0700000e+02   4.8733398e-01   5.7255439e-01   1.3472613e-02   4.1844404e-02   3.9581458e-01   7.1115674e-01   2.1659542e-01   1.2382378e-01   6.9534153e-01   1.1078417e-01   2.7830278e-01   2.2338234e+00   3.6658429e-01   2.3780321e-01
   2.1900000e+02   5.3458031e-01   5.5870260e-01   1.2126056e-02   4.2458092e-02   4.1202923e-01   7.0308699e-01   2.4508344e-01   1.1485338e-01   1.2886861e+00   1.0562472e-01   2.9375763e-01   2.0166229e+00   2.5969194e-01   2.3027702e-01
   2.3200000e+02   5.6325312e-01   5.4614314e-01   1.1252352e-02   4.6677559e-02   4.2199165e-01   7.0785615e-01   3.4437577e-01   1.2407897e-01   3.7922360e+00   1.0741407e-01   3.0309596e-01   1.6517794e+00   2.6625532e-01   2.2558402e-01


==> Data_Simu_5/deltap0.1/MSE_dat/MSE_rho0.6.dat <==
   8.0000000e+00   5.2622729e-06   5.2035221e-06   5.2268366e-06   3.8538978e-06   1.1007591e-05   5.5393523e-06
   1.6000000e+01   1.0893581e-05   8.8824393e-06   9.0564018e-06   8.0902895e-06   2.1809517e-05   9.5251376e-06
   2.4000000e+01   1.9295034e-05   1.3074324e-05   1.3351226e-05   1.2717196e-05   3.3930441e-05   1.3797627e-05
   3.1000000e+01   7.0239061e-05   1.7892971e-05   1.8230083e-05   1.7830599e-05   4.7363226e-05   1.8753306e-05
   3.9000000e+01   1.1866515e-03   2.3510510e-05   2.4071694e-05   2.3794468e-05   6.4274203e-05   2.4279886e-05
   4.7000000e+01   7.4872665e-03   3.1245673e-05   3.1732577e-05   3.1419655e-05   8.5499474e-05   3.1599642e-05
   5.4000000e+01   1.9539742e-02   1.1052955e-04   3.8882482e-05   3.8784079e-05   1.7245805e-04   3.8334115e-05
   6.2000000e+01   4.0006526e-02   1.1245437e-03   5.0118544e-05   4.9604752e-05   1.2726140e-03   4.8338500e-05
   7.0000000e+01   6.3925186e-02   8.8368971e-03   6.5393186e-05   6.3648412e-05   1.0573482e-02   6.1290788e-05
   7.7000000e+01   8.8579428e-02   3.3751286e-02   8.3972657e-05   1.0688848e-04   3.7947338e-02   7.5943808e-05
   8.5000000e+01   1.1839704e-01   8.2767210e-02   1.7792241e-04   1.7366989e-04   9.3557917e-02   1.0126130e-04
   9.3000000e+01   1.4756016e-01   1.4227946e-01   1.5448007e-03   1.0871692e-03   1.5763500e-01   2.7583333e-04
   1.0000000e+02   1.7459228e-01   1.9415471e-01   8.0973393e-03   4.0107991e-03   2.1843665e-01   1.1109393e-03
   1.0800000e+02   2.0870840e-01   2.6020593e-01   2.8919759e-02   1.3237221e-02   2.8449684e-01   7.0040236e-03
   1.1600000e+02   2.4111943e-01   3.2173090e-01   6.3146601e-02   3.2554363e-02   3.5458668e-01   2.6060641e-02
   1.2300000e+02   2.7048672e-01   3.7683529e-01   9.8882835e-02   5.6923609e-02   4.0339973e-01   5.4786569e-02
   1.3100000e+02   3.0100432e-01   4.4187108e-01   1.4760245e-01   9.8660255e-02   4.7228628e-01   1.0246017e-01
   1.3900000e+02   3.3699016e-01   5.0301022e-01   1.9507853e-01   1.5979787e-01   5.3418926e-01   1.5677982e-01
   1.4600000e+02   3.6436797e-01   5.6142740e-01   2.3706776e-01   2.3077049e-01   5.9150843e-01   2.0037661e-01


==> Data_Simu_5/deltap0.1/MSEa_dat/MSEa_rho0.6.dat <==
   8.0000000e+00   1.3364521e-04   1.1384059e-04   1.1400396e-04   1.1220803e-04   1.2480821e-04   1.1427854e-04
   1.6000000e+01   1.5670242e-04   1.1977576e-04   1.1989605e-04   1.1798186e-04   1.4049601e-04   1.2013014e-04
   2.4000000e+01   1.9025735e-04   1.2719719e-04   1.2731418e-04   1.2566832e-04   1.5987258e-04   1.2706020e-04
   3.1000000e+01   4.0239342e-04   1.3809398e-04   1.3800728e-04   1.3568862e-04   1.8300608e-04   1.3757089e-04
   3.9000000e+01   4.3340215e-03   1.4832332e-04   1.4880538e-04   1.4563188e-04   2.1151261e-04   1.4650362e-04
   4.7000000e+01   2.3030883e-02   1.6543499e-04   1.6491132e-04   1.6012585e-04   2.4785319e-04   1.6126820e-04
   5.4000000e+01   5.3336757e-02   3.7418719e-04   1.7739446e-04   1.7257077e-04   4.4513161e-04   1.7246041e-04
   6.2000000e+01   9.7590757e-02   2.6989068e-03   2.0093588e-04   1.9339872e-04   2.8561883e-03   1.9215986e-04
   7.0000000e+01   1.4200777e-01   1.9012986e-02   2.3260473e-04   2.1979120e-04   2.1682435e-02   2.1695902e-04
   7.7000000e+01   1.8277077e-01   6.7790526e-02   2.7217303e-04   3.1949252e-04   7.3478535e-02   2.4588187e-04
   8.5000000e+01   2.2820141e-01   1.5464495e-01   4.8337045e-04   4.6997279e-04   1.6892888e-01   2.9641261e-04
   9.3000000e+01   2.6648499e-01   2.4892501e-01   3.2966227e-03   2.5106134e-03   2.6801201e-01   6.5432926e-04
   1.0000000e+02   3.0000427e-01   3.2237186e-01   1.6042754e-02   8.6193311e-03   3.5190096e-01   2.2710264e-03
   1.0800000e+02   3.3972063e-01   4.0845916e-01   5.4151609e-02   2.6284007e-02   4.3731564e-01   1.3162614e-02
   1.1600000e+02   3.7502987e-01   4.7995227e-01   1.1190833e-01   6.0380508e-02   5.1981954e-01   4.6583909e-02
   1.2300000e+02   4.0458501e-01   5.4293762e-01   1.6835274e-01   1.0038892e-01   5.7126764e-01   9.4701639e-02
   1.3100000e+02   4.3350271e-01   6.1167342e-01   2.4002287e-01   1.6449072e-01   6.4568957e-01   1.6964374e-01
   1.3900000e+02   4.6846696e-01   6.7385450e-01   3.0430180e-01   2.5304165e-01   7.0705483e-01   2.5030466e-01
   1.4600000e+02   4.9054579e-01   7.2932815e-01   3.5695771e-01   3.5204502e-01   7.6046181e-01   3.0945452e-01


==> Data_Simu_5/deltap0.1/Nbr_fd_dat/Nbr_fd_rho0.6.dat <==
   8.0000000e+00   1.3521505e-03   2.3198925e-03   2.4086022e-03   6.4112903e-04   7.2459677e-03   2.7580645e-03
   1.6000000e+01   1.3277778e-03   1.9638889e-03   2.2416667e-03   1.3333333e-03   1.4509722e-02   2.7680556e-03
   2.4000000e+01   1.5316092e-03   1.6120690e-03   2.0560345e-03   1.9540230e-03   2.1932471e-02   2.5617816e-03
   3.1000000e+01   5.4192593e-03   1.5481481e-03   2.1051852e-03   2.8014815e-03   2.9296296e-02   2.6429630e-03
   3.9000000e+01   5.3600614e-02   1.2457757e-03   1.9831029e-03   3.5683564e-03   3.7281106e-02   2.4654378e-03
   4.7000000e+01   1.8540989e-01   1.1355662e-03   2.0303030e-03   4.5342903e-03   4.6102073e-02   2.4082935e-03
   5.4000000e+01   2.9483663e-01   1.4818482e-03   2.0231023e-03   5.4339934e-03   5.4745875e-02   2.2986799e-03
   6.2000000e+01   3.8001203e-01   5.8144330e-03   1.9742268e-03   6.6701031e-03   7.0223368e-02   2.0824742e-03
   7.0000000e+01   4.3615233e-01   3.5464158e-02   2.3297491e-03   8.2813620e-03   1.1749104e-01   2.1594982e-03
   7.7000000e+01   4.7317505e-01   1.1556238e-01   2.5847300e-03   9.9944134e-03   2.1598510e-01   2.0800745e-03
   8.5000000e+01   5.0200390e-01   2.2226121e-01   3.6471735e-03   1.2329435e-02   3.4207992e-01   2.1598441e-03
   9.3000000e+01   5.2541104e-01   2.8863599e-01   1.2666667e-02   1.8458078e-02   4.0723722e-01   3.0736196e-03
   1.0000000e+02   5.4100000e-01   3.1271795e-01   4.6290598e-02   3.0121795e-02   4.3249145e-01   6.6303419e-03
   1.0800000e+02   5.5968919e-01   3.2903829e-01   1.0877477e-01   5.4921171e-02   4.4791216e-01   2.8112613e-02
   1.1600000e+02   5.7423571e-01   3.4167857e-01   1.5826905e-01   8.7514286e-02   4.6397619e-01   7.7223810e-02
   1.2300000e+02   5.8326817e-01   3.4822055e-01   1.8065664e-01   1.1092481e-01   4.7775940e-01   1.1785714e-01
   1.3100000e+02   5.9243733e-01   3.5495467e-01   1.9435200e-01   1.3460000e-01   4.4418933e-01   1.4377333e-01
   1.3900000e+02   6.0187464e-01   3.5956695e-01   1.9813675e-01   1.5399430e-01   4.2798006e-01   1.4928775e-01
   1.4600000e+02   6.0914848e-01   3.6208788e-01   1.9949091e-01   1.6694848e-01   4.2296970e-01   1.4786364e-01


==> Data_Simu_5/deltap0.1/Nbr_md_dat/Nbr_md_rho0.6.dat <==
   8.0000000e+00   2.2416667e-02   2.0958333e-02   2.0958333e-02   1.9875000e-02   2.2916667e-02   2.0500000e-02
   1.6000000e+01   2.3375000e-02   2.1979167e-02   2.1583333e-02   2.0000000e-02   2.2833333e-02   2.1125000e-02
   2.4000000e+01   2.3208333e-02   2.1625000e-02   2.1222222e-02   1.8888889e-02   2.1444444e-02   2.0222222e-02
   3.1000000e+01   2.6247312e-02   2.4473118e-02   2.3602151e-02   2.0333333e-02   2.2666667e-02   2.2473118e-02
   3.9000000e+01   3.5401709e-02   2.5076923e-02   2.4341880e-02   1.9854701e-02   2.2111111e-02   2.2452991e-02
   4.7000000e+01   6.9127660e-02   2.7503546e-02   2.5893617e-02   2.0163121e-02   2.2957447e-02   2.3865248e-02
   5.4000000e+01   1.0203704e-01   2.9018519e-02   2.7012346e-02   2.0327160e-02   2.3438272e-02   2.4592593e-02
   6.2000000e+01   1.3261290e-01   3.3924731e-02   2.8978495e-02   2.0870968e-02   2.8381720e-02   2.6043011e-02
   7.0000000e+01   1.5430476e-01   5.9152381e-02   3.1985714e-02   2.2004762e-02   5.6114286e-02   2.8285714e-02
   7.7000000e+01   1.6757143e-01   1.2561039e-01   3.4987013e-02   2.3233766e-02   1.2666234e-01   3.0523810e-02
   8.5000000e+01   1.7716471e-01   2.2191373e-01   3.9635294e-02   2.4803922e-02   2.3457255e-01   3.2945098e-02
   9.3000000e+01   1.8749104e-01   2.9484588e-01   4.9720430e-02   3.2351254e-02   3.0488530e-01   3.7351254e-02
   1.0000000e+02   1.9278333e-01   3.2803333e-01   7.6416667e-02   4.6990000e-02   3.3688333e-01   4.3543333e-02
   1.0800000e+02   1.9651543e-01   3.5431790e-01   1.2945062e-01   7.5262346e-02   3.5479630e-01   6.1969136e-02
   1.1600000e+02   2.0136782e-01   3.7503736e-01   1.8027011e-01   1.0562069e-01   3.6865517e-01   1.0213218e-01
   1.2300000e+02   2.0330894e-01   3.8801626e-01   2.1334146e-01   1.1994309e-01   3.7204336e-01   1.4029539e-01
   1.3100000e+02   2.0669211e-01   4.0097710e-01   2.4209669e-01   1.2843511e-01   4.1037659e-01   1.7613232e-01
   1.3900000e+02   2.0762110e-01   4.1093285e-01   2.6334772e-01   1.2962110e-01   4.3402398e-01   1.9945324e-01
   1.4600000e+02   2.0943836e-01   4.1885845e-01   2.8053425e-01   1.2578311e-01   4.4776027e-01   2.1642694e-01


==> Data_Simu_5/deltap0.1/PP_dat/PP_rho0.6.dat <==
   8.0000000e+00   2.3042033e-04   2.2657879e-04   2.2811352e-04   1.7460069e-04   4.8148632e-04   2.4268933e-04
   1.6000000e+01   1.9825194e-04   1.6185961e-04   1.6487031e-04   1.4820356e-04   3.9615899e-04   1.7296930e-04
   2.4000000e+01   2.2320419e-04   1.5261562e-04   1.5594874e-04   1.4879848e-04   3.9574026e-04   1.6097813e-04
   3.1000000e+01   5.9105636e-04   1.5762856e-04   1.6067159e-04   1.5729801e-04   4.1640672e-04   1.6490305e-04
   3.9000000e+01   7.6520803e-03   1.6261926e-04   1.6650770e-04   1.6477132e-04   4.4458672e-04   1.6790849e-04
   4.7000000e+01   4.0499514e-02   1.7835368e-04   1.8103237e-04   1.7949288e-04   4.8700897e-04   1.8029260e-04
   5.4000000e+01   9.1973932e-02   5.0172175e-04   1.9051584e-04   1.9006669e-04   8.3244603e-04   1.8775337e-04
   6.2000000e+01   1.6456856e-01   4.4498901e-03   2.1427040e-04   2.1197039e-04   5.1350564e-03   2.0653914e-04
   7.0000000e+01   2.3412113e-01   3.2320037e-02   2.4694223e-04   2.4059780e-04   3.8670290e-02   2.3140347e-04
   7.7000000e+01   2.9622844e-01   1.1300072e-01   2.8872218e-04   3.6492316e-04   1.2632155e-01   2.6098855e-04
   8.5000000e+01   3.5597319e-01   2.4867162e-01   5.7176812e-04   5.4365080e-04   2.8153209e-01   3.1238216e-04
   9.3000000e+01   4.0771319e-01   3.9362139e-01   4.3740713e-03   3.0459144e-03   4.3647472e-01   8.2150804e-04
   1.0000000e+02   4.4749467e-01   4.9725239e-01   2.1123411e-02   1.0406790e-02   5.6126470e-01   2.9427035e-03
   1.0800000e+02   4.9528968e-01   6.1627054e-01   6.9149062e-02   3.1532163e-02   6.7462471e-01   1.6836985e-02
   1.1600000e+02   5.3163464e-01   7.0980940e-01   1.4050489e-01   7.2277693e-02   7.8174799e-01   5.7970831e-02
   1.2300000e+02   5.6235362e-01   7.8351538e-01   2.0616992e-01   1.1885234e-01   8.3978473e-01   1.1478062e-01
   1.3100000e+02   5.8967449e-01   8.6509854e-01   2.9009058e-01   1.9421240e-01   9.2538697e-01   2.0241422e-01
   1.3900000e+02   6.1745928e-01   9.2184754e-01   3.5865541e-01   2.9431849e-01   9.7823234e-01   2.8920549e-01
   1.4600000e+02   6.3778124e-01   9.8241599e-01   4.1608780e-01   4.0579826e-01   1.0345959e+00   3.5251826e-01


==> Data_Simu_5/deltap0.1/Pe_cw_dat/Pe_cw_rho_0.6.dat <==
   8.0000000e+00   2.0104167e-03   2.9023437e-03   2.9882813e-03   1.2421875e-03   7.7356771e-03   3.3125000e-03
   1.6000000e+01   2.7057292e-03   3.2148437e-03   3.4505208e-03   2.5000000e-03   1.5029948e-02   3.9153646e-03
   2.4000000e+01   3.5638021e-03   3.4882812e-03   3.8528646e-03   3.5416667e-03   2.1886719e-02   4.2174479e-03
   3.1000000e+01   7.9414062e-03   4.3242187e-03   4.7083333e-03   4.9244792e-03   2.8493490e-02   5.0442708e-03
   3.9000000e+01   5.0828125e-02   4.8763021e-03   5.3893229e-03   6.0494792e-03   3.4970052e-02   5.5104167e-03
   4.7000000e+01   1.6406120e-01   5.9765625e-03   6.4114583e-03   7.4036458e-03   4.1852865e-02   6.3476562e-03
   5.4000000e+01   2.5416797e-01   7.2903646e-03   7.2942708e-03   8.5755208e-03   4.8141927e-02   7.0013021e-03
   6.2000000e+01   3.2009505e-01   1.2622396e-02   8.5143229e-03   1.0109375e-02   6.0089844e-02   7.8854167e-03
   7.0000000e+01   3.5908464e-01   4.1941406e-02   1.0438802e-02   1.2033854e-02   1.0070833e-01   9.3033854e-03
   7.7000000e+01   3.8125521e-01   1.1858464e-01   1.2330729e-02   1.3976563e-02   1.8911849e-01   1.0635417e-02
   8.5000000e+01   3.9414714e-01   2.2214583e-01   1.5596354e-02   1.6471354e-02   3.0638411e-01   1.2381510e-02
   9.3000000e+01   4.0265104e-01   2.9089193e-01   2.6127604e-02   2.3505208e-02   3.7005469e-01   1.5526042e-02
   1.0000000e+02   4.0497786e-01   3.1870052e-01   5.8058594e-02   3.6710937e-02   3.9514453e-01   2.1049479e-02
   1.0800000e+02   4.0647526e-01   3.3970312e-01   1.1749740e-01   6.3502604e-02   4.0862891e-01   4.2395833e-02
   1.1600000e+02   4.0527995e-01   3.5679427e-01   1.6823828e-01   9.5718750e-02   4.2078385e-01   8.8510417e-02
   1.2300000e+02   4.0070964e-01   3.6734115e-01   1.9636068e-01   1.1525781e-01   4.2696615e-01   1.2863802e-01
   1.3100000e+02   3.9504427e-01   3.7850521e-01   2.1878385e-01   1.3144531e-01   4.2688672e-01   1.6033203e-01
   1.3900000e+02   3.8780729e-01   3.8745703e-01   2.3354427e-01   1.4076042e-01   4.3126172e-01   1.7652604e-01
   1.4600000e+02   3.8118880e-01   3.9446484e-01   2.4571094e-01   1.4347135e-01   4.3710807e-01   1.8696615e-01


==> Data_Simu_5/deltap0.1/Rate_fd_dat/Rate_fd_rho0.6.dat <==
   8.0000000e+00   2.9066667e-01   4.4100000e-01   4.5033333e-01   1.5133333e-01   8.3933333e-01   4.9100000e-01
   1.6000000e+01   2.7200000e-01   3.7666667e-01   4.1366667e-01   2.8733333e-01   9.8100000e-01   4.8566667e-01
   2.4000000e+01   2.8966667e-01   3.1300000e-01   3.7700000e-01   3.8066667e-01   9.9566667e-01   4.4500000e-01
   3.1000000e+01   4.5000000e-01   2.9433333e-01   3.7366667e-01   4.9666667e-01   9.9933333e-01   4.4600000e-01
   3.9000000e+01   7.8966667e-01   2.3500000e-01   3.4400000e-01   5.7700000e-01   1.0000000e+00   4.0866667e-01
   4.7000000e+01   9.8233333e-01   2.0500000e-01   3.4200000e-01   6.7033333e-01   1.0000000e+00   3.9000000e-01
   5.4000000e+01   1.0000000e+00   1.9800000e-01   3.2933333e-01   7.2466667e-01   1.0000000e+00   3.7166667e-01
   6.2000000e+01   1.0000000e+00   2.1666667e-01   3.1000000e-01   7.9533333e-01   1.0000000e+00   3.2866667e-01
   7.0000000e+01   1.0000000e+00   3.8033333e-01   3.4766667e-01   8.6166667e-01   1.0000000e+00   3.2500000e-01
   7.7000000e+01   1.0000000e+00   6.4700000e-01   3.6233333e-01   8.9266667e-01   1.0000000e+00   3.0600000e-01
   8.5000000e+01   1.0000000e+00   9.1366667e-01   3.8733333e-01   9.3133333e-01   1.0000000e+00   2.9566667e-01
   9.3000000e+01   1.0000000e+00   9.9166667e-01   4.7133333e-01   9.6166667e-01   1.0000000e+00   3.0033333e-01
   1.0000000e+02   1.0000000e+00   9.9933333e-01   7.1733333e-01   9.8466667e-01   1.0000000e+00   3.1766667e-01
   1.0800000e+02   1.0000000e+00   1.0000000e+00   9.3200000e-01   9.9533333e-01   1.0000000e+00   4.8633333e-01
   1.1600000e+02   1.0000000e+00   1.0000000e+00   9.9500000e-01   9.9933333e-01   1.0000000e+00   8.0666667e-01
   1.2300000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.6500000e-01
   1.3100000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01
   1.3900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0.1/Rate_md_dat/Rate_md_rho0.6.dat <==
   8.0000000e+00   1.6500000e-01   1.5366667e-01   1.5433333e-01   1.5133333e-01   1.6966667e-01   1.5133333e-01
   1.6000000e+01   3.1700000e-01   3.0133333e-01   2.9500000e-01   2.8733333e-01   3.1000000e-01   2.8966667e-01
   2.4000000e+01   4.2833333e-01   4.0466667e-01   3.9966667e-01   3.8066667e-01   4.0000000e-01   3.8666667e-01
   3.1000000e+01   5.6700000e-01   5.4133333e-01   5.2833333e-01   4.9666667e-01   5.1233333e-01   5.0833333e-01
   3.9000000e+01   7.3600000e-01   6.2933333e-01   6.1800000e-01   5.7700000e-01   5.7766667e-01   5.8500000e-01
   4.7000000e+01   9.4933333e-01   7.3800000e-01   7.1333333e-01   6.7033333e-01   6.7966667e-01   6.8566667e-01
   5.4000000e+01   9.9566667e-01   7.9666667e-01   7.7500000e-01   7.2466667e-01   7.1900000e-01   7.3900000e-01
   6.2000000e+01   9.9933333e-01   8.7400000e-01   8.4933333e-01   7.9533333e-01   7.9933333e-01   8.1166667e-01
   7.0000000e+01   1.0000000e+00   9.3966667e-01   9.0900000e-01   8.6166667e-01   8.7733333e-01   8.7300000e-01
   7.7000000e+01   1.0000000e+00   9.7833333e-01   9.3933333e-01   8.9266667e-01   9.5333333e-01   9.1700000e-01
   8.5000000e+01   1.0000000e+00   9.9800000e-01   9.7266667e-01   9.3133333e-01   9.9433333e-01   9.4866667e-01
   9.3000000e+01   1.0000000e+00   1.0000000e+00   9.8733333e-01   9.6166667e-01   1.0000000e+00   9.7100000e-01
   1.0000000e+02   1.0000000e+00   1.0000000e+00   9.9633333e-01   9.8466667e-01   1.0000000e+00   9.8433333e-01
   1.0800000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9533333e-01   1.0000000e+00   9.9800000e-01
   1.1600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   9.9966667e-01
   1.2300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3100000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0.1/Readme.txt <==
These data come from the directory 
'/Users/cherzet/Documents/Matlab_Data/Results/Critical_Sparsity/Phase_transitions/Processed_data/PhaseTransition_varp_dims256_vara1_var_n0.0001_alpha0.4_beta0.4_deltap0.1_gaussian_random_3000'

The dat-files have been generated with the functions make_datfile_contour_PT.m and make_datfile_PT.m in the directory /Users/cherzet/Documents/sparcomp_rev/branches/BGlab/Main/Igrida



==> Data_Simu_5/deltap0.1/Time_dat/Time_rho_0.6.dat <==
   8.0000000e+00   4.6886963e-03   4.8566147e-03   3.7332663e-03   6.2632073e-03   1.8726330e-01   3.4633292e-02
   1.6000000e+01   8.6945323e-03   8.8766710e-03   4.6227997e-03   6.4593110e-03   3.6686181e-01   4.6262225e-02
   2.4000000e+01   1.4524436e-02   1.4028609e-02   6.8849407e-03   6.0825110e-03   1.2506255e-01   5.8708975e-02
   3.1000000e+01   2.4476379e-02   4.0977441e-02   1.3713266e-02   6.4521370e-03   2.8823932e-01   6.4281282e-02
   3.9000000e+01   4.3314560e-02   5.9703180e-02   1.5149950e-02   2.3752098e-02   3.0526224e-01   7.1729562e-02
   4.7000000e+01   6.0176186e-02   8.0753926e-02   1.7776822e-02   2.7806260e-02   2.8786044e-01   8.2194779e-02
   5.4000000e+01   7.5716271e-02   1.0718402e-01   2.2026415e-02   3.1693726e-02   2.9707869e-01   9.4260858e-02
   6.2000000e+01   9.1552646e-02   1.5104808e-01   2.9085513e-02   3.6568218e-02   2.8667130e-01   1.1053122e-01
   7.0000000e+01   1.0409733e-01   2.1107622e-01   4.0530355e-02   4.2617326e-02   5.1297177e-01   1.2988706e-01
   7.7000000e+01   1.1601149e-01   2.9947741e-01   6.5539742e-02   5.3444672e-02   8.7813817e-01   1.5941911e-01
   8.5000000e+01   1.2471294e-01   3.8244814e-01   1.2350311e-01   6.5892026e-02   7.5364807e-01   2.1444879e-01
   9.3000000e+01   1.3194884e-01   3.6614107e-01   2.0551775e-01   7.1526459e-02   5.5018334e-01   3.6200641e-01
   1.0000000e+02   1.2969115e-01   3.8441790e-01   2.9018734e-01   9.2564546e-02   6.4583220e-01   6.2911275e-01
   1.0800000e+02   1.3060405e-01   3.7327799e-01   3.1913393e-01   1.0553168e-01   8.8854833e-01   1.0219727e+00
   1.1600000e+02   1.3196226e-01   4.1043177e-01   3.3291539e-01   1.3213093e-01   5.2661200e-01   1.3293977e+00
   1.2300000e+02   1.3951563e-01   4.0937496e-01   3.1703388e-01   1.5361639e-01   8.6489185e-01   1.4846219e+00
   1.3100000e+02   1.3984489e-01   4.1002049e-01   3.0597131e-01   1.5709889e-01   7.9918982e-01   1.5603357e+00
   1.3900000e+02   1.4392726e-01   4.1633353e-01   2.9145459e-01   1.5832722e-01   1.0354161e+00   1.6148672e+00
   1.4600000e+02   1.4184696e-01   4.1849590e-01   2.8676997e-01   1.2461121e-01   6.5734596e-01   1.6110719e+00


==> Data_Simu_5/deltap0.3/MSE_dat/MSE_rho0.6.dat <==
   8.0000000e+00   5.5249851e-06   5.5715454e-06   5.6333628e-06   3.9469775e-06   1.1007591e-05   5.9804440e-06
   1.6000000e+01   1.1243904e-05   9.3122244e-06   9.4810724e-06   8.2909314e-06   2.1809517e-05   1.0020667e-05
   2.4000000e+01   1.9971948e-05   1.3611386e-05   1.3972798e-05   1.3093135e-05   3.3930441e-05   1.4392548e-05
   3.1000000e+01   7.5613021e-05   1.8552118e-05   1.8923125e-05   1.8372683e-05   4.7363226e-05   1.9475030e-05
   3.9000000e+01   1.3073868e-03   2.4339800e-05   2.4884245e-05   2.4639907e-05   6.4274203e-05   2.5166350e-05
   4.7000000e+01   7.7561207e-03   3.2347604e-05   3.2902489e-05   3.2936493e-05   8.5499474e-05   3.2777536e-05
   5.4000000e+01   1.9937440e-02   1.3724778e-04   4.0723394e-05   4.0744285e-05   1.7245805e-04   3.9787581e-05
   6.2000000e+01   4.0600022e-02   1.4237127e-03   5.2718597e-05   5.8983704e-05   1.2726140e-03   4.9975313e-05
   7.0000000e+01   6.4517343e-02   1.0114322e-02   7.3299581e-05   7.0564794e-05   1.0573482e-02   6.4280565e-05
   7.7000000e+01   8.9093243e-02   3.6150682e-02   1.8438860e-04   2.7045668e-04   3.7947338e-02   7.9277659e-05
   8.5000000e+01   1.1901119e-01   8.6813431e-02   1.6606631e-03   9.2876956e-04   9.3557917e-02   2.9389870e-04
   9.3000000e+01   1.4810287e-01   1.4712618e-01   1.0760205e-02   4.9688682e-03   1.5763500e-01   1.7762405e-03
   1.0000000e+02   1.7523667e-01   1.9770235e-01   2.9210879e-02   1.3375831e-02   2.1843665e-01   5.9226569e-03
   1.0800000e+02   2.0937137e-01   2.6365335e-01   6.3405660e-02   3.1181693e-02   2.8449684e-01   2.4621080e-02
   1.1600000e+02   2.4174662e-01   3.2558125e-01   1.0376500e-01   5.7679417e-02   3.5458668e-01   5.7969394e-02
   1.2300000e+02   2.7091059e-01   3.7960527e-01   1.4114858e-01   8.6229381e-02   4.0339973e-01   9.3771386e-02
   1.3100000e+02   3.0160263e-01   4.4558053e-01   1.8826285e-01   1.3239143e-01   4.7228628e-01   1.4041824e-01
   1.3900000e+02   3.3752023e-01   5.0459833e-01   2.3493293e-01   1.8827658e-01   5.3418926e-01   1.9137224e-01
   1.4600000e+02   3.6478040e-01   5.6247203e-01   2.7242643e-01   2.5387826e-01   5.9150843e-01   2.3138110e-01


==> Data_Simu_5/deltap0.3/MSEa_dat/MSEa_rho0.6.dat <==
   8.0000000e+00   1.3541273e-04   1.1532033e-04   1.1579327e-04   1.1387332e-04   1.2480821e-04   1.1601030e-04
   1.6000000e+01   1.5905436e-04   1.2131195e-04   1.2139155e-04   1.1964716e-04   1.4049601e-04   1.2170853e-04
   2.4000000e+01   1.9381056e-04   1.3030500e-04   1.3055079e-04   1.2810425e-04   1.5987258e-04   1.2971772e-04
   3.1000000e+01   4.2717772e-04   1.4121245e-04   1.4109219e-04   1.3821811e-04   1.8300608e-04   1.4031700e-04
   3.9000000e+01   4.7770260e-03   1.5199571e-04   1.5209944e-04   1.4912638e-04   2.1151261e-04   1.5002261e-04
   4.7000000e+01   2.3859416e-02   1.7013432e-04   1.6942636e-04   1.6591809e-04   2.4785319e-04   1.6557370e-04
   5.4000000e+01   5.4412158e-02   4.5435379e-04   1.8389698e-04   1.7922124e-04   4.4513161e-04   1.7750857e-04
   6.2000000e+01   9.9059980e-02   3.3904318e-03   2.0963276e-04   2.2270422e-04   2.8561883e-03   1.9711392e-04
   7.0000000e+01   1.4333372e-01   2.1718551e-02   2.5550710e-04   2.3939427e-04   2.1682435e-02   2.2591959e-04
   7.7000000e+01   1.8386264e-01   7.2599683e-02   5.0038640e-04   7.4216974e-04   7.3478535e-02   2.5529874e-04
   8.5000000e+01   2.2937693e-01   1.6200963e-01   3.6532294e-03   2.2563157e-03   1.6892888e-01   6.9378903e-04
   9.3000000e+01   2.6745336e-01   2.5682291e-01   2.1792886e-02   1.0883344e-02   2.6801201e-01   3.5734347e-03
   1.0000000e+02   3.0111706e-01   3.2739070e-01   5.5897947e-02   2.7425118e-02   3.5190096e-01   1.1344261e-02
   1.0800000e+02   3.4086860e-01   4.1323168e-01   1.1447007e-01   5.9504178e-02   4.3731564e-01   4.4877666e-02
   1.1600000e+02   3.7602666e-01   4.8510970e-01   1.7735676e-01   1.0285080e-01   5.1981954e-01   1.0053536e-01
   1.2300000e+02   4.0509173e-01   5.4596539e-01   2.3216586e-01   1.4647751e-01   5.7126764e-01   1.5759466e-01
   1.3100000e+02   4.3434646e-01   6.1558856e-01   2.9562210e-01   2.1355534e-01   6.4568957e-01   2.2598221e-01
   1.3900000e+02   4.6912529e-01   6.7517433e-01   3.5479683e-01   2.9064237e-01   7.0705483e-01   2.9682071e-01
   1.4600000e+02   4.9107099e-01   7.2964600e-01   3.9722137e-01   3.7754408e-01   7.6046181e-01   3.4723731e-01


==> Data_Simu_5/deltap0.3/Nbr_fd_dat/Nbr_fd_rho0.6.dat <==
   8.0000000e+00   1.6370968e-03   2.8037634e-03   2.9327957e-03   7.2580645e-04   7.2459677e-03   3.3333333e-03
   1.6000000e+01   1.5944444e-03   2.4833333e-03   2.7944444e-03   1.5236111e-03   1.4509722e-02   3.3652778e-03
   2.4000000e+01   1.8951149e-03   2.0057471e-03   2.5919540e-03   2.3103448e-03   2.1932471e-02   3.0761494e-03
   3.1000000e+01   6.6118519e-03   1.9570370e-03   2.6325926e-03   3.2651852e-03   2.9296296e-02   3.2207407e-03
   3.9000000e+01   6.0735791e-02   1.6282642e-03   2.4961598e-03   4.2304147e-03   3.7281106e-02   2.9861751e-03
   4.7000000e+01   1.9498246e-01   1.4880383e-03   2.5470494e-03   5.5853270e-03   4.6102073e-02   2.9027113e-03
   5.4000000e+01   3.0469967e-01   1.9273927e-03   2.7095710e-03   6.6402640e-03   5.4745875e-02   2.8547855e-03
   6.2000000e+01   3.9047423e-01   7.5996564e-03   2.6512027e-03   8.1512027e-03   7.0223368e-02   2.6323024e-03
   7.0000000e+01   4.4500896e-01   4.2062724e-02   3.0913978e-03   1.0362007e-02   1.1749104e-01   2.7150538e-03
   7.7000000e+01   4.8268156e-01   1.2672626e-01   4.0316574e-03   1.3054004e-02   2.1598510e-01   2.6238361e-03
   8.5000000e+01   5.1175828e-01   2.3602924e-01   1.3789474e-02   1.8695906e-02   3.4207992e-01   3.6569201e-03
   9.3000000e+01   5.3495910e-01   2.9908998e-01   6.5014315e-02   3.6844581e-02   4.0723722e-01   9.7811861e-03
   1.0000000e+02   5.5014103e-01   3.2185043e-01   1.2816453e-01   6.3250000e-02   4.3249145e-01   2.7905983e-02
   1.0800000e+02   5.6915315e-01   3.3798649e-01   1.9032883e-01   9.9729730e-02   4.4791216e-01   8.4878378e-02
   1.1600000e+02   5.8286667e-01   3.5080238e-01   2.2045476e-01   1.3450952e-01   4.6397619e-01   1.4475476e-01
   1.2300000e+02   5.9205764e-01   3.5748622e-01   2.3358647e-01   1.5753383e-01   4.7775940e-01   1.7392732e-01
   1.3100000e+02   6.0214667e-01   3.6455200e-01   2.4364000e-01   1.8069333e-01   4.4418933e-01   1.8755467e-01
   1.3900000e+02   6.1170940e-01   3.6858689e-01   2.4749288e-01   1.9770940e-01   4.2798006e-01   1.9002564e-01
   1.4600000e+02   6.1666364e-01   3.7248182e-01   2.4852424e-01   2.0714545e-01   4.2296970e-01   1.8929697e-01


==> Data_Simu_5/deltap0.3/Nbr_md_dat/Nbr_md_rho0.6.dat <==
   8.0000000e+00   2.3958333e-02   2.2541667e-02   2.2833333e-02   2.2500000e-02   2.2916667e-02   2.2583333e-02
   1.6000000e+01   2.5458333e-02   2.4125000e-02   2.3625000e-02   2.2854167e-02   2.2833333e-02   2.3020833e-02
   2.4000000e+01   2.5444444e-02   2.4291667e-02   2.3833333e-02   2.2333333e-02   2.1444444e-02   2.2625000e-02
   3.1000000e+01   2.8709677e-02   2.7010753e-02   2.6215054e-02   2.3698925e-02   2.2666667e-02   2.4806452e-02
   3.9000000e+01   4.0017094e-02   2.7547009e-02   2.6649573e-02   2.3538462e-02   2.2111111e-02   2.4837607e-02
   4.7000000e+01   7.7212766e-02   3.0283688e-02   2.8822695e-02   2.4836879e-02   2.2957447e-02   2.6510638e-02
   5.4000000e+01   1.1317284e-01   3.1746914e-02   2.9907407e-02   2.4839506e-02   2.3438272e-02   2.7209877e-02
   6.2000000e+01   1.4428495e-01   3.8225806e-02   3.2215054e-02   2.5505376e-02   2.8381720e-02   2.8440860e-02
   7.0000000e+01   1.6700476e-01   6.8961905e-02   3.5685714e-02   2.7533333e-02   5.6114286e-02   3.1257143e-02
   7.7000000e+01   1.8051082e-01   1.4357143e-01   3.9813853e-02   3.0346320e-02   1.2666234e-01   3.3471861e-02
   8.5000000e+01   1.9117255e-01   2.4750980e-01   5.1247059e-02   3.7611765e-02   2.3457255e-01   3.7509804e-02
   9.3000000e+01   2.0073477e-01   3.1987814e-01   9.0827957e-02   6.4577061e-02   3.0488530e-01   4.5727599e-02
   1.0000000e+02   2.0589333e-01   3.5188667e-01   1.4364333e-01   9.8670000e-02   3.3688333e-01   6.2483333e-02
   1.0800000e+02   2.1006790e-01   3.7722222e-01   2.0504938e-01   1.3666667e-01   3.5479630e-01   1.0911728e-01
   1.1600000e+02   2.1591954e-01   3.9684770e-01   2.4570977e-01   1.6233908e-01   3.6865517e-01   1.6519828e-01
   1.2300000e+02   2.1749322e-01   4.0961789e-01   2.7079404e-01   1.7034146e-01   3.7204336e-01   2.0074255e-01
   1.3100000e+02   2.1902290e-01   4.2085496e-01   2.9481679e-01   1.7241730e-01   4.1037659e-01   2.2901781e-01
   1.3900000e+02   2.2155635e-01   4.3036691e-01   3.1348201e-01   1.6641727e-01   4.3402398e-01   2.5035252e-01
   1.4600000e+02   2.2191781e-01   4.3723059e-01   3.2783790e-01   1.5606849e-01   4.4776027e-01   2.6661416e-01


==> Data_Simu_5/deltap0.3/PP_dat/PP_rho0.6.dat <==
   8.0000000e+00   2.4437375e-04   2.4603467e-04   2.4961294e-04   1.7977577e-04   4.8148632e-04   2.6445617e-04
   1.6000000e+01   2.0466157e-04   1.6985004e-04   1.7293391e-04   1.5236686e-04   3.9615899e-04   1.8196069e-04
   2.4000000e+01   2.3154675e-04   1.5900606e-04   1.6318840e-04   1.5354057e-04   3.9574026e-04   1.6816330e-04
   3.1000000e+01   6.3861724e-04   1.6359095e-04   1.6671467e-04   1.6223708e-04   4.1640672e-04   1.7142886e-04
   3.9000000e+01   8.4534659e-03   1.6848699e-04   1.7214396e-04   1.7075505e-04   4.4458672e-04   1.7413389e-04
   4.7000000e+01   4.2019243e-02   1.8485726e-04   1.8801025e-04   1.8814913e-04   4.8700897e-04   1.8706638e-04
   5.4000000e+01   9.3905529e-02   6.4094915e-04   1.9947589e-04   1.9970238e-04   8.3244603e-04   1.9489501e-04
   6.2000000e+01   1.6704655e-01   5.6884872e-03   2.2557763e-04   2.5086059e-04   5.1350564e-03   2.1356109e-04
   7.0000000e+01   2.3629978e-01   3.7170340e-02   2.7749204e-04   2.6721661e-04   3.8670290e-02   2.4302404e-04
   7.7000000e+01   2.9800733e-01   1.2103772e-01   6.3641930e-04   9.0840670e-04   1.2632155e-01   2.7226719e-04
   8.5000000e+01   3.5799519e-01   2.6100965e-01   5.0028074e-03   2.8536411e-03   2.8153209e-01   9.2876532e-04
   9.3000000e+01   4.0927195e-01   4.0715866e-01   3.0338430e-02   1.3738879e-02   4.3647472e-01   5.2169079e-03
   1.0000000e+02   4.4921886e-01   5.0665158e-01   7.5614801e-02   3.4591078e-02   5.6126470e-01   1.5589431e-02
   1.0800000e+02   4.9681945e-01   6.2458417e-01   1.5131068e-01   7.4120083e-02   6.7462471e-01   5.8993597e-02
   1.1600000e+02   5.3311653e-01   7.1839724e-01   2.2962200e-01   1.2778672e-01   7.8174799e-01   1.2869063e-01
   1.2300000e+02   5.6320097e-01   7.8948237e-01   2.9427676e-01   1.7988960e-01   8.3978473e-01   1.9624177e-01
   1.3100000e+02   5.9081986e-01   8.7218981e-01   3.6961788e-01   2.6062829e-01   9.2538697e-01   2.7692316e-01
   1.3900000e+02   6.1842964e-01   9.2466975e-01   4.3157080e-01   3.4623872e-01   9.7823234e-01   3.5253638e-01
   1.4600000e+02   6.3853648e-01   9.8428808e-01   4.7799605e-01   4.4582212e-01   1.0345959e+00   4.0674629e-01


==> Data_Simu_5/deltap0.3/Pe_cw_dat/Pe_cw_rho_0.6.dat <==
   8.0000000e+00   2.3346354e-03   3.4205729e-03   3.5546875e-03   1.4062500e-03   7.7356771e-03   3.9348958e-03
   1.6000000e+01   3.0859375e-03   3.8359375e-03   4.0963542e-03   2.8567708e-03   1.5029948e-02   4.5937500e-03
   2.4000000e+01   4.1028646e-03   4.0950521e-03   4.5833333e-03   4.1875000e-03   2.1886719e-02   4.9088542e-03
   3.1000000e+01   9.2877604e-03   4.9908854e-03   5.4882813e-03   5.7395833e-03   2.8493490e-02   5.8346354e-03
   3.9000000e+01   5.7579427e-02   5.5768229e-03   6.1757812e-03   7.1718750e-03   3.4970052e-02   6.3151042e-03
   4.7000000e+01   1.7336068e-01   6.7747396e-03   7.3710938e-03   9.1197917e-03   4.1852865e-02   7.2369792e-03
   5.4000000e+01   2.6429948e-01   8.2174479e-03   8.4466146e-03   1.0479167e-02   4.8141927e-02   7.9921875e-03
   6.2000000e+01   3.3085026e-01   1.5016927e-02   9.8111979e-03   1.2354167e-02   6.0089844e-02   8.8828125e-03
   7.0000000e+01   3.6899219e-01   4.9417969e-02   1.2003906e-02   1.5057292e-02   1.0070833e-01   1.0519531e-02
   7.7000000e+01   3.9179427e-01   1.3179297e-01   1.4794271e-02   1.8255208e-02   1.8911849e-01   1.1902344e-02
   8.5000000e+01   4.0531380e-01   2.3984115e-01   2.6226563e-02   2.4976563e-02   3.0638411e-01   1.4897135e-02
   9.3000000e+01   4.1354167e-01   3.0664193e-01   7.4391927e-02   4.6919271e-02   3.7005469e-01   2.2839844e-02
   1.0000000e+02   4.1566927e-01   3.3358333e-01   1.3421094e-01   7.7085938e-02   3.9514453e-01   4.1412760e-02
   1.0800000e+02   4.1766406e-01   3.5453906e-01   1.9653906e-01   1.1531250e-01   4.0862891e-01   9.5104167e-02
   1.1600000e+02   4.1659375e-01   3.7166667e-01   2.3189844e-01   1.4711979e-01   4.2078385e-01   1.5401823e-01
   1.2300000e+02   4.1209115e-01   3.8253385e-01   2.5146354e-01   1.6368750e-01   4.2696615e-01   1.8681120e-01
   1.3100000e+02   4.0609505e-01   3.9336328e-01   2.6982812e-01   1.7645833e-01   4.2688672e-01   2.0877214e-01
   1.3900000e+02   3.9986849e-01   4.0213151e-01   2.8332292e-01   1.8071875e-01   4.3126172e-01   2.2278125e-01
   1.4600000e+02   3.9153516e-01   4.0940885e-01   2.9375781e-01   1.7801563e-01   4.3710807e-01   2.3339193e-01


==> Data_Simu_5/deltap0.3/Rate_fd_dat/Rate_fd_rho0.6.dat <==
   8.0000000e+00   3.4133333e-01   5.0966667e-01   5.1966667e-01   1.6833333e-01   8.3933333e-01   5.6566667e-01
   1.6000000e+01   3.2000000e-01   4.5133333e-01   4.8433333e-01   3.2166667e-01   9.8100000e-01   5.4766667e-01
   2.4000000e+01   3.5233333e-01   3.7666667e-01   4.5066667e-01   4.2900000e-01   9.9566667e-01   5.0000000e-01
   3.1000000e+01   5.2500000e-01   3.5700000e-01   4.4466667e-01   5.5233333e-01   9.9933333e-01   5.2200000e-01
   3.9000000e+01   8.4066667e-01   2.9400000e-01   4.1200000e-01   6.3333333e-01   1.0000000e+00   4.6633333e-01
   4.7000000e+01   9.8966667e-01   2.6400000e-01   4.0366667e-01   7.3800000e-01   1.0000000e+00   4.4833333e-01
   5.4000000e+01   1.0000000e+00   2.5233333e-01   4.1500000e-01   7.8633333e-01   1.0000000e+00   4.3633333e-01
   6.2000000e+01   1.0000000e+00   2.8100000e-01   3.8866667e-01   8.5300000e-01   1.0000000e+00   3.9300000e-01
   7.0000000e+01   1.0000000e+00   4.4933333e-01   4.1966667e-01   9.0166667e-01   1.0000000e+00   3.8533333e-01
   7.7000000e+01   1.0000000e+00   7.1333333e-01   4.1833333e-01   9.4066667e-01   1.0000000e+00   3.7166667e-01
   8.5000000e+01   1.0000000e+00   9.4233333e-01   4.8633333e-01   9.7100000e-01   1.0000000e+00   3.6333333e-01
   9.3000000e+01   1.0000000e+00   9.9466667e-01   7.2300000e-01   9.9133333e-01   1.0000000e+00   3.8500000e-01
   1.0000000e+02   1.0000000e+00   9.9966667e-01   9.2800000e-01   9.9766667e-01   1.0000000e+00   4.8366667e-01
   1.0800000e+02   1.0000000e+00   1.0000000e+00   9.9333333e-01   1.0000000e+00   1.0000000e+00   7.4266667e-01
   1.1600000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.6066667e-01
   1.2300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9800000e-01
   1.3100000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0.3/Rate_md_dat/Rate_md_rho0.6.dat <==
   8.0000000e+00   1.7600000e-01   1.6533333e-01   1.6766667e-01   1.6833333e-01   1.6966667e-01   1.6633333e-01
   1.6000000e+01   3.3966667e-01   3.2466667e-01   3.2033333e-01   3.2166667e-01   3.1000000e-01   3.1200000e-01
   2.4000000e+01   4.5900000e-01   4.4433333e-01   4.3733333e-01   4.2900000e-01   4.0000000e-01   4.1766667e-01
   3.1000000e+01   5.9900000e-01   5.7700000e-01   5.6666667e-01   5.5233333e-01   5.1233333e-01   5.4366667e-01
   3.9000000e+01   7.8133333e-01   6.6433333e-01   6.5000000e-01   6.3333333e-01   5.7766667e-01   6.2000000e-01
   4.7000000e+01   9.6766667e-01   7.7200000e-01   7.5233333e-01   7.3800000e-01   6.7966667e-01   7.2800000e-01
   5.4000000e+01   9.9766667e-01   8.2433333e-01   8.0466667e-01   7.8633333e-01   7.1900000e-01   7.7166667e-01
   6.2000000e+01   1.0000000e+00   8.9800000e-01   8.8066667e-01   8.5300000e-01   7.9933333e-01   8.3700000e-01
   7.0000000e+01   1.0000000e+00   9.5566667e-01   9.2833333e-01   9.0166667e-01   8.7733333e-01   8.9700000e-01
   7.7000000e+01   1.0000000e+00   9.8433333e-01   9.5933333e-01   9.4066667e-01   9.5333333e-01   9.3200000e-01
   8.5000000e+01   1.0000000e+00   9.9800000e-01   9.8800000e-01   9.7100000e-01   9.9433333e-01   9.6100000e-01
   9.3000000e+01   1.0000000e+00   1.0000000e+00   9.9733333e-01   9.9133333e-01   1.0000000e+00   9.8033333e-01
   1.0000000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9766667e-01   1.0000000e+00   9.9366667e-01
   1.0800000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01
   1.1600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3100000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0.3/Readme.txt <==
These data come from the directory 
'/Users/cherzet/Documents/Matlab_Data/Results/Critical_Sparsity/Phase_transitions/Processed_data/PhaseTransition_varp_dims256_vara1_var_n0.0001_alpha0.4_beta0.4_deltap0.3_gaussian_random_3000'

The dat-files have been generated with the functions make_datfile_contour_PT.m and make_datfile_PT.m in the directory /Users/cherzet/Documents/sparcomp_rev/branches/BGlab/Main/Igrida



==> Data_Simu_5/deltap0.3/Time_dat/Time_rho_0.6.dat <==
   8.0000000e+00   4.3828123e-03   3.9313813e-03   3.0932207e-03   5.2028140e-03   6.5604130e-02   2.9537206e-02
   1.6000000e+01   8.7902120e-03   7.7163477e-03   3.5822753e-03   5.8611427e-03   1.6624653e-01   3.7690682e-02
   2.4000000e+01   1.3777543e-02   1.1249865e-02   5.1782810e-03   5.9207823e-03   7.5217439e-02   4.3485866e-02
   3.1000000e+01   2.0280715e-02   2.1630524e-02   5.6391513e-03   6.4067173e-03   1.6999357e-01   4.6859380e-02
   3.9000000e+01   3.7125027e-02   2.9128156e-02   7.1171480e-03   1.0730234e-02   2.4227886e-01   5.6654915e-02
   4.7000000e+01   5.4050180e-02   3.6742607e-02   9.1562177e-03   1.2150000e-02   2.0530114e-01   6.8027381e-02
   5.4000000e+01   7.1720548e-02   4.1434772e-02   1.0620013e-02   1.2944397e-02   1.7982048e-01   8.1601791e-02
   6.2000000e+01   8.0290182e-02   5.3770977e-02   1.3588642e-02   1.3309850e-02   1.5595212e-01   9.0569148e-02
   7.0000000e+01   9.2555789e-02   8.3314698e-02   2.4036542e-02   1.6788410e-02   2.4973995e-01   1.1696558e-01
   7.7000000e+01   1.0811192e-01   1.1345635e-01   4.1433238e-02   2.0443893e-02   2.0252586e-01   1.6135041e-01
   8.5000000e+01   1.2198713e-01   1.3686751e-01   7.6322576e-02   2.5242575e-02   2.8532840e-01   2.7136912e-01
   9.3000000e+01   1.2370659e-01   1.4135904e-01   1.0065523e-01   3.3422329e-02   2.7741863e-01   5.6961531e-01
   1.0000000e+02   1.1767915e-01   1.4182309e-01   1.0581831e-01   3.9082269e-02   2.2241178e-01   9.6095940e-01
   1.0800000e+02   1.1857051e-01   1.4044627e-01   1.0090757e-01   4.6101990e-02   2.3329184e-01   1.3456935e+00
   1.1600000e+02   1.2197682e-01   1.4410741e-01   9.5342068e-02   5.0827667e-02   1.9516564e-01   1.5673209e+00
   1.2300000e+02   1.2814920e-01   1.4839561e-01   9.7044582e-02   5.9242700e-02   3.2438054e-01   1.6464015e+00
   1.3100000e+02   1.3325130e-01   1.5780884e-01   9.8722522e-02   6.1588403e-02   3.2105801e-01   1.7065474e+00
   1.3900000e+02   1.3555877e-01   1.4732901e-01   9.1882032e-02   5.2965214e-02   2.6339695e-01   1.7257057e+00
   1.4600000e+02   1.4222669e-01   1.5472928e-01   9.2654637e-02   4.3795235e-02   3.4138154e-01   1.7582089e+00


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-2/BMP.dat <==
   5.0000000e-02   2.3918598e-01
   1.0000000e-01   2.3730771e-01
   1.3636046e-01   2.5000000e-01
   1.5000000e-01   2.5402720e-01
   2.0000000e-01   2.6231603e-01
   2.5000000e-01   2.6819133e-01
   3.0000000e-01   2.6667682e-01
   3.5000000e-01   2.7989608e-01
   4.0000000e-01   2.8918215e-01
   4.5000000e-01   2.9530716e-01
   5.0000000e-01   2.9803060e-01
   5.1707411e-01   3.0000000e-01
   5.5000000e-01   3.0664218e-01
   6.0000000e-01   3.1677718e-01
   6.5000000e-01   3.3048532e-01
   7.0000000e-01   3.4026128e-01
   7.5000000e-01   3.4596160e-01
   7.6730388e-01   3.5000000e-01
   8.0000000e-01   3.6164782e-01
   8.5000000e-01   3.7382190e-01
   9.0000000e-01   3.8853756e-01
   9.4030854e-01   4.0000000e-01
   9.5000000e-01   4.0430235e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-2/BOMP.dat <==
   5.0000000e-02   2.3951528e-01
   1.0000000e-01   2.4394683e-01
   1.0745438e-01   2.5000000e-01
   1.5000000e-01   2.7394267e-01
   2.0000000e-01   2.8750694e-01
   2.5000000e-01   2.9760658e-01
   2.5926584e-01   3.0000000e-01
   3.0000000e-01   3.2284843e-01
   3.5000000e-01   3.4660804e-01
   3.5715244e-01   3.5000000e-01
   4.0000000e-01   3.7683775e-01
   4.5000000e-01   3.8898404e-01
   4.8353970e-01   4.0000000e-01
   5.0000000e-01   4.0699954e-01
   5.5000000e-01   4.3478170e-01
   5.8043035e-01   4.5000000e-01
   6.0000000e-01   4.6163468e-01
   6.5000000e-01   4.9174958e-01
   6.6463368e-01   5.0000000e-01
   7.0000000e-01   5.2516675e-01
   7.4697419e-01   5.5000000e-01
   7.5000000e-01   5.5195931e-01
   8.0000000e-01   5.9056217e-01
   8.0975701e-01   6.0000000e-01
   8.5000000e-01   6.3468509e-01
   8.7037538e-01   6.5000000e-01
   9.0000000e-01   6.7805467e-01
   9.2286263e-01   7.0000000e-01
   9.5000000e-01   7.2838080e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-2/BSP.dat <==
   5.0000000e-02   3.8984790e-01
   6.6548678e-02   4.0000000e-01
   1.0000000e-01   4.2533444e-01
   1.3098529e-01   4.5000000e-01
   1.5000000e-01   4.6027644e-01
   1.9682937e-01   5.0000000e-01
   2.0000000e-01   5.0215342e-01
   2.5000000e-01   5.2864934e-01
   2.9750291e-01   5.5000000e-01
   3.0000000e-01   5.5160889e-01
   3.5000000e-01   5.8209238e-01
   3.8560201e-01   6.0000000e-01
   4.0000000e-01   6.0700426e-01
   4.5000000e-01   6.3367451e-01
   5.0000000e-01   6.4755430e-01
   5.0505979e-01   6.5000000e-01
   5.5000000e-01   6.7461314e-01
   6.0000000e-01   6.9536226e-01
   6.1238396e-01   7.0000000e-01
   6.5000000e-01   7.1804524e-01
   7.0000000e-01   7.3968075e-01
   7.2585270e-01   7.5000000e-01
   7.5000000e-01   7.5981097e-01
   8.0000000e-01   7.8136593e-01
   8.4485839e-01   8.0000000e-01
   8.5000000e-01   8.0237740e-01
   9.0000000e-01   8.2990001e-01
   9.3887440e-01   8.5000000e-01
   9.5000000e-01   8.5614575e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-2/BStOMP.dat <==
   5.0000000e-02   3.9487522e-01
   5.8175148e-02   4.0000000e-01
   1.0000000e-01   4.3579232e-01
   1.1797187e-01   4.5000000e-01
   1.5000000e-01   4.6550651e-01
   1.9613616e-01   5.0000000e-01
   2.0000000e-01   5.0223389e-01
   2.5000000e-01   5.2809601e-01
   3.0000000e-01   5.4415944e-01
   3.0865259e-01   5.5000000e-01
   3.5000000e-01   5.7808177e-01
   4.0000000e-01   5.9922708e-01
   4.0176530e-01   6.0000000e-01
   4.5000000e-01   6.2787022e-01
   5.0000000e-01   6.3919245e-01
   5.2275298e-01   6.5000000e-01
   5.5000000e-01   6.6572889e-01
   6.0000000e-01   6.8794277e-01
   6.4022243e-01   7.0000000e-01
   6.5000000e-01   7.0395218e-01
   7.0000000e-01   7.2615417e-01
   7.5000000e-01   7.4205223e-01
   7.7100532e-01   7.5000000e-01
   8.0000000e-01   7.6205883e-01
   8.5000000e-01   7.7903470e-01
   9.0000000e-01   7.9741734e-01
   9.0791475e-01   8.0000000e-01
   9.5000000e-01   8.1821386e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-2/SBR.dat <==
   5.0000000e-02   2.3980025e-01
   1.0000000e-01   2.4715701e-01
   1.0340235e-01   2.5000000e-01
   1.5000000e-01   2.7838250e-01
   2.0000000e-01   2.9167709e-01
   2.5000000e-01   2.9977177e-01
   2.5089096e-01   3.0000000e-01
   3.0000000e-01   3.2686541e-01
   3.5000000e-01   3.4643721e-01
   3.5709465e-01   3.5000000e-01
   4.0000000e-01   3.7485517e-01
   4.5000000e-01   3.8918270e-01
   4.9452344e-01   4.0000000e-01
   5.0000000e-01   4.0200996e-01
   5.5000000e-01   4.2958042e-01
   5.9960930e-01   4.5000000e-01
   6.0000000e-01   4.5020628e-01
   6.5000000e-01   4.7777801e-01
   6.9075150e-01   5.0000000e-01
   7.0000000e-01   5.0575026e-01
   7.5000000e-01   5.2812242e-01
   7.9177039e-01   5.5000000e-01
   8.0000000e-01   5.5610722e-01
   8.5000000e-01   5.9648385e-01
   8.5339674e-01   6.0000000e-01
   9.0000000e-01   6.4239272e-01
   9.0998627e-01   6.5000000e-01
   9.5000000e-01   6.8523513e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-2/SOBAP.dat <==
   5.0000000e-02   3.2640168e-01
   6.7841533e-02   3.5000000e-01
   1.0000000e-01   3.7456654e-01
   1.2446763e-01   4.0000000e-01
   1.5000000e-01   4.2632170e-01
   1.7355109e-01   4.5000000e-01
   2.0000000e-01   4.8123259e-01
   2.1325321e-01   5.0000000e-01
   2.5000000e-01   5.2760138e-01
   2.8801982e-01   5.5000000e-01
   3.0000000e-01   5.5806020e-01
   3.4980763e-01   6.0000000e-01
   3.5000000e-01   6.0014116e-01
   4.0000000e-01   6.2921945e-01
   4.3413058e-01   6.5000000e-01
   4.5000000e-01   6.5927906e-01
   5.0000000e-01   6.7959305e-01
   5.4303024e-01   7.0000000e-01
   5.5000000e-01   7.0283960e-01
   6.0000000e-01   7.2438590e-01
   6.4728344e-01   7.5000000e-01
   6.5000000e-01   7.5158698e-01
   7.0000000e-01   7.6700860e-01
   7.5000000e-01   7.8157095e-01
   7.9832666e-01   8.0000000e-01
   8.0000000e-01   8.0074093e-01
   8.5000000e-01   8.1966752e-01
   9.0000000e-01   8.3875993e-01
   9.3950373e-01   8.5000000e-01
   9.5000000e-01   8.5365896e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-3/BMP.dat <==
   5.0000000e-02   9.7302957e-02
   6.0740244e-02   1.0000000e-01
   1.0000000e-01   1.4795115e-01
   1.0609516e-01   1.5000000e-01
   1.5000000e-01   1.6353682e-01
   2.0000000e-01   1.7541815e-01
   2.5000000e-01   1.8646872e-01
   3.0000000e-01   1.9655759e-01
   3.0921626e-01   2.0000000e-01
   3.5000000e-01   2.1600941e-01
   4.0000000e-01   2.1707907e-01
   4.5000000e-01   2.2578782e-01
   5.0000000e-01   2.3845080e-01
   5.5000000e-01   2.4082847e-01
   6.0000000e-01   2.4967176e-01
   6.0202049e-01   2.5000000e-01
   6.5000000e-01   2.6168905e-01
   7.0000000e-01   2.7258894e-01
   7.5000000e-01   2.7859516e-01
   8.0000000e-01   2.8386211e-01
   8.5000000e-01   2.9099329e-01
   9.0000000e-01   2.9977525e-01
   9.0106035e-01   3.0000000e-01
   9.5000000e-01   3.1289571e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-3/BOMP.dat <==
   5.0000000e-02   9.7070220e-02
   6.0388860e-02   1.0000000e-01
   9.1307000e-02   1.5000000e-01
   1.0000000e-01   1.5241134e-01
   1.5000000e-01   1.8153754e-01
   2.0000000e-01   1.9710292e-01
   2.0628244e-01   2.0000000e-01
   2.5000000e-01   2.3715432e-01
   2.8869377e-01   2.5000000e-01
   3.0000000e-01   2.5290740e-01
   3.5000000e-01   2.8471145e-01
   3.7197164e-01   3.0000000e-01
   4.0000000e-01   3.1588199e-01
   4.5000000e-01   3.2583691e-01
   5.0000000e-01   3.4917308e-01
   5.0119337e-01   3.5000000e-01
   5.5000000e-01   3.7529917e-01
   5.9478727e-01   4.0000000e-01
   6.0000000e-01   4.0323122e-01
   6.5000000e-01   4.3962042e-01
   6.8426328e-01   4.5000000e-01
   7.0000000e-01   4.5637790e-01
   7.5000000e-01   4.9542463e-01
   7.5671670e-01   5.0000000e-01
   8.0000000e-01   5.2994034e-01
   8.2339455e-01   5.5000000e-01
   8.5000000e-01   5.7588210e-01
   8.7917370e-01   6.0000000e-01
   9.0000000e-01   6.1626779e-01
   9.4074776e-01   6.5000000e-01
   9.5000000e-01   6.5894886e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-3/BSP.dat <==
   5.0000000e-02   9.3226796e-02
   5.3429843e-02   1.0000000e-01
   5.5712391e-02   1.5000000e-01
   8.6050777e-02   2.0000000e-01
   1.0000000e-01   2.2215902e-01
   1.1595576e-01   2.5000000e-01
   1.5000000e-01   2.9505267e-01
   1.5439224e-01   3.0000000e-01
   1.8892469e-01   3.5000000e-01
   2.0000000e-01   3.6043602e-01
   2.5000000e-01   3.9404676e-01
   2.5724137e-01   4.0000000e-01
   3.0000000e-01   4.2887162e-01
   3.2736203e-01   4.5000000e-01
   3.5000000e-01   4.6616018e-01
   4.0000000e-01   4.9543645e-01
   4.0794221e-01   5.0000000e-01
   4.5000000e-01   5.3136932e-01
   5.0000000e-01   5.4785512e-01
   5.0350989e-01   5.5000000e-01
   5.5000000e-01   5.8197322e-01
   6.0000000e-01   5.9839204e-01
   6.0247174e-01   6.0000000e-01
   6.5000000e-01   6.2756287e-01
   6.9863661e-01   6.5000000e-01
   7.0000000e-01   6.5063313e-01
   7.5000000e-01   6.7348554e-01
   8.0000000e-01   6.9076783e-01
   8.1777776e-01   7.0000000e-01
   8.5000000e-01   7.1550452e-01
   9.0000000e-01   7.3534332e-01
   9.3742716e-01   7.5000000e-01
   9.5000000e-01   7.5452078e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-3/BStOMP.dat <==
   5.0000000e-02   1.8026462e-01
   6.5418894e-02   2.0000000e-01
   9.9158295e-02   2.5000000e-01
   1.0000000e-01   2.5163149e-01
   1.3245007e-01   3.0000000e-01
   1.5000000e-01   3.1969791e-01
   1.7429051e-01   3.5000000e-01
   2.0000000e-01   3.7491332e-01
   2.3734509e-01   4.0000000e-01
   2.5000000e-01   4.1009981e-01
   3.0000000e-01   4.4466496e-01
   3.0918844e-01   4.5000000e-01
   3.5000000e-01   4.8009993e-01
   3.7737278e-01   5.0000000e-01
   4.0000000e-01   5.1302178e-01
   4.5000000e-01   5.4505346e-01
   4.6713494e-01   5.5000000e-01
   5.0000000e-01   5.6293586e-01
   5.5000000e-01   5.9305331e-01
   5.6547836e-01   6.0000000e-01
   6.0000000e-01   6.1762618e-01
   6.5000000e-01   6.3843224e-01
   6.6818781e-01   6.5000000e-01
   7.0000000e-01   6.6464844e-01
   7.5000000e-01   6.7247887e-01
   8.0000000e-01   6.8997667e-01
   8.2862579e-01   7.0000000e-01
   8.5000000e-01   7.0648207e-01
   9.0000000e-01   7.1838995e-01
   9.5000000e-01   7.2485513e-01


==> Data_Simu_5/deltap0/MSE_dat/CT_MSE-3/SOBAP.dat <==
   5.0000000e-02   5.0717368e-02
   7.8115426e-02   1.0000000e-01
   1.0000000e-01   1.4336724e-01
   1.0360381e-01   1.5000000e-01
   1.2761250e-01   2.0000000e-01
   1.4724108e-01   2.5000000e-01
   1.5000000e-01   2.5451210e-01
   1.7855420e-01   3.0000000e-01
   2.0000000e-01   3.3328373e-01
   2.1665522e-01   3.5000000e-01
   2.5000000e-01   3.9267643e-01
   2.5403368e-01   4.0000000e-01
   3.0000000e-01   4.4132738e-01
   3.0865255e-01   4.5000000e-01
   3.5000000e-01   4.8711148e-01
   3.7255826e-01   5.0000000e-01
   4.0000000e-01   5.2367350e-01
   4.2854377e-01   5.5000000e-01
   4.5000000e-01   5.6635082e-01
   5.0000000e-01   5.8587279e-01
   5.1924385e-01   6.0000000e-01
   5.5000000e-01   6.2304637e-01
   5.8984514e-01   6.5000000e-01
   6.0000000e-01   6.5571167e-01
   6.5000000e-01   6.7453350e-01
   7.0000000e-01   6.9449635e-01
   7.1462209e-01   7.0000000e-01
   7.5000000e-01   7.1255109e-01
   8.0000000e-01   7.3391043e-01
   8.3859761e-01   7.5000000e-01
   8.5000000e-01   7.5339789e-01
   9.0000000e-01   7.6445587e-01
   9.5000000e-01   7.7157666e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.05.dat <==
   1.0000000e+00   1.0409085e-06   1.4936916e-06   2.8526297e-05   2.8051298e-04   1.1038899e-06   9.8495987e-04
   2.0000000e+00   1.4793002e-03   1.4992765e-03   5.0752866e-04   1.2203944e-03   1.4976623e-03   2.8323130e-03
   2.0000000e+00   1.4793002e-03   1.4992765e-03   5.0752866e-04   1.2203944e-03   1.4976623e-03   2.8323130e-03
   3.0000000e+00   5.3271200e-03   5.1652780e-03   1.5562070e-03   2.3886279e-03   4.9886231e-03   4.7338907e-03
   4.0000000e+00   1.1898136e-02   1.1915871e-02   3.7722811e-03   4.6655285e-03   1.1950871e-02   8.4500165e-03
   4.0000000e+00   1.1898136e-02   1.1915871e-02   3.7722811e-03   4.6655285e-03   1.1950871e-02   8.4500165e-03
   5.0000000e+00   1.9073931e-02   1.9471651e-02   6.6034872e-03   7.3162373e-03   2.0253305e-02   1.1624549e-02
   6.0000000e+00   2.7117028e-02   2.7998468e-02   1.0485328e-02   1.0828681e-02   2.9888245e-02   1.5501235e-02
   6.0000000e+00   2.7117028e-02   2.7998468e-02   1.0485328e-02   1.0828681e-02   2.9888245e-02   1.5501235e-02
   7.0000000e+00   3.5557524e-02   3.7052465e-02   1.5730357e-02   1.5534755e-02   3.9660902e-02   1.9740660e-02
   8.0000000e+00   4.3515137e-02   4.5530710e-02   2.1006836e-02   2.0581816e-02   4.8835457e-02   2.4808723e-02
   8.0000000e+00   4.3515137e-02   4.5530710e-02   2.1006836e-02   2.0581816e-02   4.8835457e-02   2.4808723e-02
   9.0000000e+00   5.2020160e-02   5.4281599e-02   2.6749468e-02   2.6844835e-02   5.8645718e-02   3.0163072e-02
   9.0000000e+00   5.2020160e-02   5.4281599e-02   2.6749468e-02   2.6844835e-02   5.8645718e-02   3.0163072e-02
   1.0000000e+01   5.9157045e-02   6.1963111e-02   3.1590352e-02   3.1478178e-02   6.6054953e-02   1.3915430e-01
   1.1000000e+01   6.8956316e-02   7.1701500e-02   3.7290698e-02   3.8615757e-02   7.8151596e-02   4.2999344e-02
   1.1000000e+01   6.8956316e-02   7.1701500e-02   3.7290698e-02   3.8615757e-02   7.8151596e-02   4.2999344e-02
   1.2000000e+01   7.5312541e-02   7.8124124e-02   4.2709714e-02   4.7213305e-02   8.5222187e-02   3.6663581e-01
   1.3000000e+01   8.4713336e-02   8.7787134e-02   4.8524930e-02   5.8863223e-02   9.5659291e-02   5.0461048e-02


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.1.dat <==
   2.0000000e+00   2.0548172e-05   2.1176950e-05   2.1398307e-06   2.8247900e-06   9.1372173e-06   1.8011841e-04
   3.0000000e+00   2.3898918e-04   2.1349600e-04   9.7833027e-06   6.6912400e-05   1.4458584e-04   4.4469357e-04
   4.0000000e+00   1.0630669e-03   9.1830285e-04   6.2633669e-05   2.1348742e-04   7.3619151e-04   1.1319493e-03
   6.0000000e+00   6.2434086e-03   5.3763113e-03   3.7088234e-04   7.1397334e-04   4.8748119e-03   2.6545033e-03
   7.0000000e+00   1.1738123e-02   1.0892378e-02   9.7752347e-04   1.5269910e-03   1.0442688e-02   3.9720019e-03
   8.0000000e+00   1.7144575e-02   1.7007610e-02   1.9619967e-03   2.4510879e-03   1.6296544e-02   5.4155027e-03
   9.0000000e+00   2.3196815e-02   2.3797658e-02   3.4825879e-03   4.0871751e-03   2.3715442e-02   7.6236485e-03
   1.1000000e+01   3.8766935e-02   4.1638656e-02   7.8469406e-03   8.5135227e-03   4.2543728e-02   1.3243276e-02
   1.2000000e+01   4.5824082e-02   5.0449544e-02   1.1010282e-02   1.1696218e-02   5.2366814e-02   1.6974492e-02
   1.3000000e+01   5.3283388e-02   5.8722794e-02   1.5074591e-02   1.4897739e-02   6.1663808e-02   2.0627794e-02
   1.5000000e+01   6.9163412e-02   7.7530208e-02   2.4222674e-02   2.3679588e-02   8.2297127e-02   2.9467768e-02
   1.6000000e+01   7.6431114e-02   8.6379751e-02   3.0001174e-02   2.8342028e-02   9.1495379e-02   3.4496853e-02
   1.7000000e+01   8.4301768e-02   9.4273935e-02   3.5013899e-02   3.3701572e-02   1.0034302e-01   3.9717787e-02
   1.8000000e+01   9.0811079e-02   1.0343339e-01   4.1133251e-02   3.8284084e-02   1.0925526e-01   4.5041763e-02
   2.0000000e+01   1.0703492e-01   1.2174296e-01   5.2119803e-02   5.0074020e-02   1.2926393e-01   5.4602069e-02
   2.1000000e+01   1.1536075e-01   1.3072705e-01   5.8039611e-02   5.7015281e-02   1.4073946e-01   6.0756602e-02
   2.2000000e+01   1.2024856e-01   1.3635992e-01   6.3876820e-02   6.3532702e-02   1.4653560e-01   6.6006653e-02
   2.4000000e+01   1.3550631e-01   1.5380468e-01   7.6000200e-02   8.0339008e-02   1.6567204e-01   7.6195284e-02
   2.5000000e+01   1.4321662e-01   1.6323300e-01   8.0647581e-02   8.9241517e-02   1.7523290e-01   8.9917542e-02


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.15.dat <==
   2.0000000e+00   6.8830475e-06   2.3739451e-06   2.3019221e-06   9.2574518e-07   2.6630780e-06   1.6010090e-05
   4.0000000e+00   3.8856009e-05   8.4712374e-06   3.2955184e-06   1.9787037e-06   7.2707807e-06   3.4641775e-05
   6.0000000e+00   6.4369205e-04   3.2063694e-04   2.0318369e-05   2.9986512e-05   2.0108125e-04   2.0277740e-04
   8.0000000e+00   3.2760474e-03   1.9461924e-03   5.0284612e-05   1.5689327e-04   1.6480417e-03   4.5315338e-04
   1.0000000e+01   9.4165570e-03   6.1393675e-03   9.5868690e-05   4.0527944e-04   5.5252565e-03   9.2260828e-04
   1.2000000e+01   1.9862613e-02   1.7005510e-02   6.9454502e-04   1.1042650e-03   1.5712198e-02   2.2525333e-03
   1.4000000e+01   3.1582213e-02   3.1152174e-02   1.7519374e-03   2.2684676e-03   2.9999113e-02   3.9637132e-03
   1.6000000e+01   4.4982949e-02   4.7850744e-02   4.5466227e-03   5.3663433e-03   4.8324445e-02   7.4592608e-03
   1.8000000e+01   5.9581101e-02   6.6625371e-02   8.4238356e-03   9.0832780e-03   6.8344855e-02   1.3017258e-02
   2.0000000e+01   7.5136102e-02   8.5952469e-02   1.4645348e-02   1.4501505e-02   8.8917259e-02   1.8969135e-02
   2.2000000e+01   8.7887973e-02   1.0182907e-01   2.3616906e-02   2.1606617e-02   1.0688930e-01   2.6991203e-02
   2.4000000e+01   1.0162050e-01   1.1912745e-01   3.3442497e-02   3.0641447e-02   1.2515254e-01   3.6566964e-02
   2.5000000e+01   1.1154386e-01   1.3090848e-01   3.9707956e-02   3.5496919e-02   1.3812292e-01   4.1819866e-02
   2.7000000e+01   1.2380296e-01   1.4661909e-01   4.9552150e-02   4.5738070e-02   1.5544342e-01   5.1474855e-02
   2.9000000e+01   1.3903529e-01   1.6598771e-01   6.2546622e-02   5.8125383e-02   1.7600744e-01   6.3723207e-02
   3.1000000e+01   1.5311099e-01   1.8217220e-01   7.4432318e-02   6.9013204e-02   1.9268250e-01   7.3342401e-02
   3.3000000e+01   1.6735812e-01   2.0027473e-01   8.6175991e-02   8.2348011e-02   2.1237923e-01   8.4499260e-02
   3.5000000e+01   1.7967234e-01   2.1609021e-01   9.8659156e-02   9.8515388e-02   2.2920104e-01   9.5844379e-02
   3.7000000e+01   1.9216517e-01   2.3231904e-01   1.1065626e-01   1.1894545e-01   2.4536069e-01   1.0716699e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.2.dat <==
   3.0000000e+00   2.5094130e-06   2.8969902e-06   2.8541167e-06   1.3702690e-06   3.9588246e-06   3.1528009e-06
   6.0000000e+00   2.3483442e-05   4.1605734e-06   4.2457448e-06   2.9874497e-06   7.6736623e-06   4.7291808e-06
   8.0000000e+00   2.9691356e-04   6.8113318e-05   5.4917761e-06   1.4808024e-05   4.7168437e-05   2.5118086e-05
   1.1000000e+01   3.2360760e-03   1.1796751e-03   7.6848564e-06   3.0090918e-05   9.5437587e-04   9.8694877e-05
   1.3000000e+01   7.8231895e-03   3.5199729e-03   3.3869129e-05   9.5783274e-05   2.8625001e-03   9.8342618e-05
   1.6000000e+01   2.1194284e-02   1.4159295e-02   1.4337143e-04   3.5705877e-04   1.2837719e-02   5.4340568e-04
   1.8000000e+01   3.1235353e-02   2.4235417e-02   5.5240271e-04   7.9210515e-04   2.3100122e-02   1.3584075e-03
   2.1000000e+01   5.0736669e-02   5.0421946e-02   1.8177653e-03   2.4194916e-03   5.0057073e-02   3.2016187e-03
   2.4000000e+01   6.9010899e-02   7.4651355e-02   5.4640410e-03   6.2051189e-03   7.6326754e-02   7.4368588e-03
   2.6000000e+01   8.2302281e-02   9.3373987e-02   9.6855189e-03   9.7514985e-03   9.5383326e-02   1.1947609e-02
   2.9000000e+01   1.0313172e-01   1.2157065e-01   1.9802806e-02   1.7491302e-02   1.2649703e-01   1.9784703e-02
   3.1000000e+01   1.1593858e-01   1.3830861e-01   2.8834735e-02   2.4921648e-02   1.4506361e-01   2.9552445e-02
   3.4000000e+01   1.3718545e-01   1.6592740e-01   4.4881430e-02   3.8192922e-02   1.7359245e-01   4.3058118e-02
   3.6000000e+01   1.5003206e-01   1.8457907e-01   5.5112216e-02   4.8325230e-02   1.9479028e-01   5.3611594e-02
   3.9000000e+01   1.7267511e-01   2.1345653e-01   7.4019248e-02   6.4088452e-02   2.2448855e-01   6.8661716e-02
   4.1000000e+01   1.8419582e-01   2.3029026e-01   8.6702681e-02   7.7128510e-02   2.4186203e-01   8.2102307e-02
   4.4000000e+01   2.0451998e-01   2.5638514e-01   1.0381678e-01   9.8453001e-02   2.7103396e-01   9.8590747e-02
   4.7000000e+01   2.2589014e-01   2.8516270e-01   1.2290219e-01   1.2144290e-01   2.9849925e-01   1.1592976e-01
   4.9000000e+01   2.3787977e-01   2.9918164e-01   1.3614439e-01   1.3905195e-01   3.1581658e-01   1.2558197e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.25.dat <==
   4.0000000e+00   3.1757748e-06   3.3677389e-06   3.3435084e-06   1.9171594e-06   5.4087355e-06   3.7110517e-06
   7.0000000e+00   5.6675982e-06   4.6891772e-06   4.7744262e-06   3.4705017e-06   9.1735096e-06   5.1653355e-06
   1.0000000e+01   2.1873363e-04   4.4032261e-05   6.6273198e-06   5.3305738e-06   3.3445005e-05   7.0585306e-06
   1.3000000e+01   1.7575857e-03   3.1668489e-04   8.6268934e-06   2.1459426e-05   2.2738244e-04   4.1460507e-05
   1.6000000e+01   6.4498646e-03   1.4881695e-03   1.0888204e-05   3.1670766e-05   1.2291228e-03   4.8201270e-05
   2.0000000e+01   2.1528439e-02   1.1005122e-02   3.9406654e-05   1.3578480e-04   1.0096589e-02   1.8432272e-04
   2.3000000e+01   3.6151538e-02   2.4869079e-02   2.5956923e-04   4.4363304e-04   2.4393287e-02   5.4158382e-04
   2.6000000e+01   5.3080669e-02   4.6888299e-02   8.1668010e-04   1.1161108e-03   4.6580673e-02   1.1109764e-03
   2.9000000e+01   7.2185336e-02   7.5620513e-02   2.2255965e-03   2.7032593e-03   7.6628817e-02   2.9142418e-03
   3.2000000e+01   9.1617845e-02   1.0417840e-01   5.2545622e-03   5.7509814e-03   1.0695336e-01   6.1055559e-03
   3.6000000e+01   1.1797780e-01   1.3957158e-01   1.6514790e-02   1.5102543e-02   1.4561430e-01   1.4923985e-02
   3.9000000e+01   1.3755108e-01   1.6746955e-01   2.9040983e-02   2.4045230e-02   1.7453381e-01   2.6346891e-02
   4.2000000e+01   1.5828690e-01   1.9819833e-01   4.4847178e-02   3.6812860e-02   2.0616670e-01   4.1366402e-02
   4.5000000e+01   1.7499273e-01   2.2053227e-01   6.1309339e-02   4.9579913e-02   2.3128736e-01   5.4497586e-02
   4.8000000e+01   1.9549980e-01   2.5019819e-01   7.9145306e-02   6.7251470e-02   2.6242114e-01   7.2712378e-02
   5.2000000e+01   2.2143064e-01   2.8285515e-01   1.0486870e-01   9.2929618e-02   2.9440214e-01   9.6326452e-02
   5.5000000e+01   2.4155661e-01   3.1009649e-01   1.2473860e-01   1.1278523e-01   3.2539649e-01   1.1295044e-01
   5.8000000e+01   2.5978648e-01   3.3556117e-01   1.4326991e-01   1.3971298e-01   3.5276186e-01   1.3079897e-01
   6.1000000e+01   2.7652842e-01   3.5811738e-01   1.6315090e-01   1.6978544e-01   3.7563415e-01   1.4742104e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.3.dat <==
   4.0000000e+00   3.0997547e-06   3.3360049e-06   3.3225239e-06   1.9028593e-06   5.3910908e-06   3.7119072e-06
   8.0000000e+00   5.8811221e-06   5.1645099e-06   5.2720934e-06   3.9921795e-06   1.0632842e-05   5.6781160e-06
   1.2000000e+01   9.2888218e-05   7.2495560e-06   7.4934315e-06   6.4065174e-06   1.6503947e-05   8.0494973e-06
   1.6000000e+01   1.1920865e-03   4.8243960e-05   1.0332982e-05   9.2953092e-06   4.3635067e-05   1.0929343e-05
   2.0000000e+01   6.9582962e-03   8.9033072e-04   1.3365676e-05   1.2582023e-05   6.0363214e-04   1.3955898e-05
   2.4000000e+01   2.0639845e-02   6.5636010e-03   1.7269582e-05   2.3917873e-05   5.8870384e-03   3.4914941e-05
   2.7000000e+01   3.3741788e-02   1.6492869e-02   2.7912425e-05   1.1706573e-04   1.5781509e-02   8.5501805e-05
   3.1000000e+01   5.4315227e-02   4.0781875e-02   2.9116271e-04   5.2275604e-04   4.0016110e-02   3.0141481e-04
   3.5000000e+01   7.7330602e-02   7.5584469e-02   1.1587951e-03   1.6074967e-03   7.7221245e-02   1.2861696e-03
   3.9000000e+01   1.0104925e-01   1.1208220e-01   4.3627107e-03   4.5498936e-03   1.1558698e-01   3.8496181e-03
   4.3000000e+01   1.2476770e-01   1.4808264e-01   1.1159535e-02   9.7856087e-03   1.5395620e-01   8.8147152e-03
   4.7000000e+01   1.4668407e-01   1.7972303e-01   2.4077767e-02   1.9190734e-02   1.9026931e-01   1.9279637e-02
   5.0000000e+01   1.6818599e-01   2.1022902e-01   3.8080226e-02   2.9591601e-02   2.1824799e-01   3.0981841e-02
   5.4000000e+01   1.9199243e-01   2.4494050e-01   5.8718277e-02   4.5106301e-02   2.5663185e-01   4.7670494e-02
   5.8000000e+01   2.1597566e-01   2.7882226e-01   8.4105767e-02   6.6118174e-02   2.9119900e-01   7.0777961e-02
   6.2000000e+01   2.4139053e-01   3.1416083e-01   1.0951904e-01   9.0460773e-02   3.3049744e-01   9.4580928e-02
   6.6000000e+01   2.6715175e-01   3.5092836e-01   1.3542621e-01   1.1906747e-01   3.6814870e-01   1.1913887e-01
   7.0000000e+01   2.8906649e-01   3.8321845e-01   1.6055473e-01   1.5494283e-01   4.0291283e-01   1.4437729e-01
   7.3000000e+01   3.0908772e-01   4.1367314e-01   1.8202694e-01   1.8763923e-01   4.3294914e-01   1.6133504e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.35.dat <==
   5.0000000e+00   3.6162486e-06   3.7437090e-06   3.7331942e-06   2.3596444e-06   6.6907726e-06   4.0615860e-06
   9.0000000e+00   6.4239676e-06   5.5948158e-06   5.6586622e-06   4.4573215e-06   1.1937067e-05   6.0932091e-06
   1.4000000e+01   5.4178458e-05   8.3935393e-06   8.5479520e-06   7.4424477e-06   1.9467264e-05   9.0586114e-06
   1.8000000e+01   4.5953990e-04   2.2060775e-05   1.1236655e-05   1.0269123e-05   3.7863855e-05   1.1930856e-05
   2.3000000e+01   5.2112583e-03   2.7816155e-04   1.5156048e-05   1.4341304e-05   1.7119400e-04   1.5679273e-05
   2.7000000e+01   1.5500468e-02   1.7569425e-03   1.8985826e-05   2.2648536e-05   2.0187792e-03   1.9376968e-05
   3.2000000e+01   3.4643968e-02   1.1349159e-02   2.4720658e-05   4.3241109e-05   1.1306169e-02   2.6430090e-05
   3.6000000e+01   5.3261102e-02   2.9324535e-02   5.1982043e-05   9.1235976e-05   2.9163310e-02   4.4775668e-05
   4.1000000e+01   7.8977665e-02   6.7256410e-02   5.1964516e-04   6.7521463e-04   6.9772726e-02   3.0040190e-04
   4.5000000e+01   1.0038608e-01   1.0320342e-01   1.5415434e-03   2.2758991e-03   1.0739968e-01   1.5184120e-03
   5.0000000e+01   1.2830098e-01   1.4628236e-01   5.9199422e-03   6.2804274e-03   1.5338876e-01   3.7960021e-03
   5.4000000e+01   1.5203420e-01   1.8391315e-01   1.5055997e-02   1.2963507e-02   1.9263371e-01   9.9746779e-03
   5.9000000e+01   1.8056165e-01   2.2866870e-01   3.3671596e-02   2.6209716e-02   2.3833763e-01   2.4485904e-02
   6.3000000e+01   2.0432862e-01   2.6348458e-01   5.5635989e-02   4.0814896e-02   2.7637029e-01   4.1223983e-02
   6.8000000e+01   2.3169761e-01   3.0497679e-01   8.4126527e-02   6.3695473e-02   3.2163416e-01   6.6258220e-02
   7.2000000e+01   2.5906812e-01   3.4257847e-01   1.1049624e-01   8.8088555e-02   3.5900866e-01   9.2552094e-02
   7.7000000e+01   2.8768442e-01   3.8784810e-01   1.4334178e-01   1.2252518e-01   4.0564320e-01   1.2233478e-01
   8.1000000e+01   3.0980308e-01   4.2167255e-01   1.7148654e-01   1.5838211e-01   4.4505331e-01   1.4737741e-01
   8.6000000e+01   3.3739116e-01   4.5793957e-01   2.0347823e-01   2.1326913e-01   4.8603995e-01   1.8200973e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.4.dat <==
   6.0000000e+00   4.1339225e-06   4.2183136e-06   4.2633603e-06   2.8776352e-06   8.0726469e-06   4.5826424e-06
   1.1000000e+01   7.8830667e-06   6.5645446e-06   6.6509227e-06   5.4699364e-06   1.4574311e-05   7.1365077e-06
   1.6000000e+01   2.1573730e-05   9.3753466e-06   9.6030854e-06   8.6278579e-06   2.2187443e-05   1.0118863e-05
   2.1000000e+01   4.9894417e-04   1.2502839e-05   1.2818954e-05   1.2024373e-05   3.1074448e-05   1.3512896e-05
   2.6000000e+01   3.8196464e-03   3.4689465e-05   1.6524220e-05   1.5854387e-05   1.2260554e-04   1.7106839e-05
   3.1000000e+01   1.3043668e-02   4.8727304e-04   2.1074866e-05   2.0470967e-05   5.2981750e-04   2.1381519e-05
   3.6000000e+01   2.9607176e-02   4.6852571e-03   2.6858416e-05   2.6515859e-05   4.7596071e-03   3.7474383e-05
   4.1000000e+01   5.0077650e-02   1.9238569e-02   3.4261616e-05   1.2651792e-04   2.1192707e-02   3.3249007e-05
   4.7000000e+01   8.0275383e-02   5.8700376e-02   1.0072715e-04   2.6925114e-04   6.1617501e-02   1.1882663e-04
   5.2000000e+01   1.0471827e-01   1.0049584e-01   6.9924567e-04   1.1408640e-03   1.0748001e-01   6.0164819e-04
   5.7000000e+01   1.3011046e-01   1.4382805e-01   2.7618991e-03   3.4123163e-03   1.5036996e-01   1.7594854e-03
   6.2000000e+01   1.5743881e-01   1.8811828e-01   1.0204075e-02   9.0035406e-03   2.0058565e-01   5.5801651e-03
   6.7000000e+01   1.8574852e-01   2.3319654e-01   2.5279865e-02   1.9047349e-02   2.4481178e-01   1.5141950e-02
   7.2000000e+01   2.1398285e-01   2.7795209e-01   4.8071771e-02   3.4588668e-02   2.9609289e-01   3.1975029e-02
   7.7000000e+01   2.3769338e-01   3.1534281e-01   7.7367786e-02   5.5304694e-02   3.3334722e-01   5.5897644e-02
   8.2000000e+01   2.6764028e-01   3.6053584e-01   1.0891441e-01   8.2462348e-02   3.7661846e-01   8.6693286e-02
   8.8000000e+01   3.0183835e-01   4.1529513e-01   1.4974705e-01   1.2187088e-01   4.3618596e-01   1.2273058e-01
   9.3000000e+01   3.2815134e-01   4.5446943e-01   1.8221109e-01   1.6673212e-01   4.7884807e-01   1.5450250e-01
   9.8000000e+01   3.5620968e-01   4.9444264e-01   2.1464217e-01   2.2413150e-01   5.2208093e-01   1.8980812e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.45.dat <==
   6.0000000e+00   4.1197468e-06   4.2360564e-06   4.2222555e-06   2.8259557e-06   8.2079553e-06   4.5476719e-06
   1.2000000e+01   8.3191974e-06   7.0339723e-06   7.1630099e-06   6.0553596e-06   1.6098373e-05   7.5417888e-06
   1.8000000e+01   1.6125979e-05   1.0236636e-05   1.0499850e-05   9.5103087e-06   2.5468701e-05   1.0972825e-05
   2.4000000e+01   3.6029491e-04   1.3809433e-05   1.4148801e-05   1.3397236e-05   3.5119227e-05   1.4709508e-05
   2.9000000e+01   2.6076752e-03   1.7622982e-05   1.8109720e-05   1.7519810e-05   4.5198006e-05   1.8619956e-05
   3.5000000e+01   1.1493795e-02   3.1685212e-04   2.4012893e-05   2.3385904e-05   1.5681044e-04   2.4204007e-05
   4.1000000e+01   2.8454025e-02   2.9295912e-03   3.0186781e-05   3.6783093e-05   2.5695034e-03   2.9954610e-05
   4.7000000e+01   5.1132313e-02   1.4147107e-02   3.8970945e-05   4.4105504e-05   1.4552073e-02   4.8218317e-05
   5.2000000e+01   7.3979267e-02   3.7661871e-02   4.8218575e-05   1.0203230e-04   4.1486310e-02   4.5498854e-05
   5.8000000e+01   1.0004621e-01   8.2425471e-02   1.5961171e-04   4.9764482e-04   8.8749000e-02   2.5873837e-04
   6.4000000e+01   1.3120309e-01   1.3403897e-01   1.2232008e-03   1.5135746e-03   1.4433252e-01   6.5395020e-04
   7.0000000e+01   1.5866927e-01   1.8456649e-01   5.7579770e-03   5.4813433e-03   1.9581593e-01   2.3966250e-03
   7.5000000e+01   1.8608027e-01   2.2970329e-01   1.5500754e-02   1.3384072e-02   2.4587250e-01   8.2456008e-03
   8.1000000e+01   2.1346699e-01   2.7684586e-01   3.9948022e-02   2.7265966e-02   2.9563280e-01   2.3316120e-02
   8.7000000e+01   2.4799423e-01   3.3082631e-01   7.3456800e-02   5.2069101e-02   3.5403104e-01   4.9611139e-02
   9.3000000e+01   2.8033952e-01   3.8585914e-01   1.0821790e-01   7.9765713e-02   4.0729063e-01   8.1233432e-02
   9.8000000e+01   3.0588274e-01   4.2596435e-01   1.4226011e-01   1.1325858e-01   4.4988564e-01   1.1571733e-01
   1.0400000e+02   3.3706032e-01   4.7480726e-01   1.8741107e-01   1.6339406e-01   5.0044003e-01   1.5559965e-01
   1.1000000e+02   3.6739925e-01   5.2398716e-01   2.2633525e-01   2.3279216e-01   5.5444327e-01   1.9643865e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.5.dat <==
   7.0000000e+00   4.6445895e-06   4.6444329e-06   4.6547969e-06   3.2642121e-06   9.5669862e-06   4.9578921e-06
   1.3000000e+01   8.9066991e-06   7.4506456e-06   7.5816793e-06   6.5267067e-06   1.7530881e-05   8.0341210e-06
   2.0000000e+01   1.8272726e-05   1.1360071e-05   1.1603005e-05   1.0678033e-05   2.8465481e-05   1.2081815e-05
   2.6000000e+01   1.1193508e-04   1.5114291e-05   1.5419418e-05   1.4807654e-05   3.8974825e-05   1.5945050e-05
   3.2000000e+01   1.9304356e-03   1.9299135e-05   1.9699293e-05   1.9287384e-05   5.0520053e-05   2.0176705e-05
   3.9000000e+01   1.0697696e-02   1.7272238e-04   2.6210997e-05   2.5778894e-05   1.4386251e-04   2.6343279e-05
   4.5000000e+01   2.5099959e-02   1.0299714e-03   3.2870307e-05   3.2385666e-05   9.8898841e-04   3.2427640e-05
   5.2000000e+01   4.9591593e-02   8.4344499e-03   4.2908471e-05   4.2228406e-05   9.5490371e-03   4.1327103e-05
   5.8000000e+01   7.1466981e-02   2.8461470e-02   5.4681645e-05   8.5571599e-05   3.0094435e-02   5.1660649e-05
   6.4000000e+01   9.7561195e-02   6.5812728e-02   8.2128661e-05   1.9891244e-04   7.5339933e-02   1.1164100e-04
   7.1000000e+01   1.2804061e-01   1.2416428e-01   6.7948222e-04   1.0750636e-03   1.3564636e-01   3.3819968e-04
   7.7000000e+01   1.5619300e-01   1.7564997e-01   3.0258496e-03   3.4276199e-03   1.8933662e-01   1.5325627e-03
   8.4000000e+01   1.9014166e-01   2.3362735e-01   1.3904630e-02   1.0566110e-02   2.5233452e-01   5.3422374e-03
   9.0000000e+01   2.1842029e-01   2.8462472e-01   3.3304641e-02   2.2555445e-02   3.0425905e-01   1.5408427e-02
   9.6000000e+01   2.4804514e-01   3.3258746e-01   6.4092836e-02   4.2149377e-02   3.5398749e-01   3.8991391e-02
   1.0300000e+02   2.8218802e-01   3.9249154e-01   1.0881476e-01   7.6713244e-02   4.1622759e-01   7.7165700e-02
   1.0900000e+02   3.1046751e-01   4.3904907e-01   1.4663294e-01   1.1337808e-01   4.6794466e-01   1.1420280e-01
   1.1600000e+02   3.4557379e-01   4.9407016e-01   1.9490900e-01   1.7377317e-01   5.2857657e-01   1.6088019e-01
   1.2200000e+02   3.7304766e-01   5.4387549e-01   2.3469659e-01   2.4327003e-01   5.7769094e-01   2.0310471e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.55.dat <==
   8.0000000e+00   5.1462290e-06   5.0666323e-06   5.0783896e-06   3.7114171e-06   1.0741751e-05   5.4011846e-06
   1.5000000e+01   1.0168423e-05   8.2583411e-06   8.3832810e-06   7.4160683e-06   2.0422863e-05   8.7878698e-06
   2.2000000e+01   1.7719182e-05   1.2062521e-05   1.2339771e-05   1.1526595e-05   3.1636386e-05   1.2867933e-05
   2.9000000e+01   1.0427868e-04   1.6546563e-05   1.6855398e-05   1.6344394e-05   4.3878526e-05   1.7230150e-05
   3.6000000e+01   1.6616831e-03   2.2032065e-05   2.2454573e-05   2.2042360e-05   5.9796566e-05   2.2895977e-05
   4.3000000e+01   8.7804428e-03   2.8409192e-05   2.8953426e-05   2.8719258e-05   1.0442550e-04   2.9084049e-05
   5.0000000e+01   2.3372503e-02   2.9886591e-04   3.6640529e-05   3.6120501e-05   2.7610861e-04   3.6045021e-05
   5.7000000e+01   4.4408416e-02   3.2517590e-03   4.6038502e-05   4.8528849e-05   3.6233464e-03   4.4543337e-05
   6.4000000e+01   6.8396737e-02   1.6348069e-02   5.9494081e-05   6.5312181e-05   2.0153457e-02   5.5789595e-05
   7.1000000e+01   9.5885097e-02   5.1007482e-02   7.6602492e-05   1.1769777e-04   6.1247753e-02   6.9506643e-05
   7.8000000e+01   1.2301682e-01   1.0195428e-01   1.9098516e-04   3.8338928e-04   1.1687962e-01   1.7656700e-04
   8.5000000e+01   1.5345848e-01   1.5821746e-01   1.3062051e-03   1.7169097e-03   1.7524823e-01   5.0542720e-04
   9.2000000e+01   1.8334857e-01   2.1818672e-01   6.7385210e-03   6.1318226e-03   2.3937639e-01   2.2211749e-03
   9.9000000e+01   2.1708637e-01   2.7384383e-01   2.3633856e-02   1.6561043e-02   3.0113858e-01   9.3236962e-03
   1.0600000e+02   2.4702106e-01   3.3007841e-01   5.6089630e-02   3.7330303e-02   3.6137096e-01   3.1995168e-02
   1.1300000e+02   2.7868565e-01   3.9185996e-01   9.6301724e-02   6.5083939e-02   4.2014918e-01   6.5309916e-02
   1.2000000e+02   3.1153022e-01   4.4540169e-01   1.4149755e-01   1.0549329e-01   4.7351856e-01   1.0808823e-01
   1.2700000e+02   3.4058772e-01   4.9668307e-01   1.8960650e-01   1.6132003e-01   5.3769805e-01   1.5532453e-01
   1.3400000e+02   3.7463663e-01   5.5910382e-01   2.3939382e-01   2.4186512e-01   5.9547754e-01   2.0296245e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.6.dat <==
   8.0000000e+00   5.2603585e-06   5.1859978e-06   5.2013488e-06   3.6722063e-06   1.0793373e-05   5.5194680e-06
   1.6000000e+01   1.0790976e-05   8.9740101e-06   9.1144309e-06   8.0452141e-06   2.2032339e-05   9.5026003e-06
   2.4000000e+01   1.9662933e-05   1.3349443e-05   1.3655305e-05   1.2818610e-05   3.4512420e-05   1.4077818e-05
   3.1000000e+01   4.9250550e-05   1.7651041e-05   1.7995397e-05   1.7461098e-05   4.7422545e-05   1.8448019e-05
   3.9000000e+01   1.0200955e-03   2.3364965e-05   2.3773020e-05   2.3422255e-05   6.4529454e-05   2.4021359e-05
   4.7000000e+01   7.2364039e-03   3.0505713e-05   3.1089405e-05   3.0774454e-05   8.5741289e-05   3.1030997e-05
   5.4000000e+01   1.8974848e-02   9.1601269e-05   3.8806573e-05   3.8313112e-05   3.0961405e-04   3.8349467e-05
   6.2000000e+01   3.9749839e-02   8.7175667e-04   4.9295611e-05   4.8781483e-05   1.2735670e-03   4.7581022e-05
   7.0000000e+01   6.2700033e-02   7.2898815e-03   6.4476655e-05   6.2941407e-05   9.9449610e-03   6.0442294e-05
   7.7000000e+01   8.8500937e-02   2.8358216e-02   8.1299922e-05   9.0777398e-05   3.7895232e-02   7.4273525e-05
   8.5000000e+01   1.1612272e-01   7.4846424e-02   1.2374341e-04   2.9751767e-04   9.3059021e-02   1.1373923e-04
   9.3000000e+01   1.4729480e-01   1.3562096e-01   5.5113479e-04   1.0411038e-03   1.5894276e-01   2.6036839e-04
   1.0000000e+02   1.7504129e-01   1.9024467e-01   2.9869565e-03   3.2658075e-03   2.1744647e-01   8.1596306e-04
   1.0800000e+02   2.0795137e-01   2.5429302e-01   1.4681105e-02   1.1212141e-02   2.8594458e-01   4.8406940e-03
   1.1600000e+02   2.4049514e-01   3.1914803e-01   4.5313949e-02   2.8413168e-02   3.4906891e-01   2.1427034e-02
   1.2300000e+02   2.6911749e-01   3.7348489e-01   8.2906721e-02   5.3903858e-02   4.1024863e-01   5.1329879e-02
   1.3100000e+02   3.0036708e-01   4.3394421e-01   1.3445561e-01   9.4421214e-02   4.7138981e-01   9.7740695e-02
   1.3900000e+02   3.3634653e-01   4.9952765e-01   1.8977939e-01   1.5704640e-01   5.3935230e-01   1.5120417e-01
   1.4600000e+02   3.6114550e-01   5.5426635e-01   2.3684309e-01   2.3935073e-01   5.8782947e-01   2.0156915e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.65.dat <==
   9.0000000e+00   5.7460173e-06   5.4840690e-06   5.5148764e-06   4.2225039e-06   1.2172489e-05   5.8542491e-06
   1.7000000e+01   1.1446312e-05   9.4052430e-06   9.5321046e-06   8.5231341e-06   2.3436956e-05   9.9228885e-06
   2.5000000e+01   1.9542413e-05   1.3652874e-05   1.3866143e-05   1.3139329e-05   3.6067523e-05   1.4334009e-05
   3.4000000e+01   4.3610264e-05   1.9233006e-05   1.9580144e-05   1.9161051e-05   5.2061001e-05   2.0036455e-05
   4.2000000e+01   6.2346250e-04   2.5099178e-05   2.5513422e-05   2.5271433e-05   7.0519300e-05   2.5812787e-05
   5.0000000e+01   4.7044676e-03   3.2269275e-05   3.2644435e-05   3.2507852e-05   9.3183525e-05   3.2851445e-05
   5.9000000e+01   1.6204554e-02   4.1661630e-05   4.1873176e-05   4.1696957e-05   1.2062506e-04   4.1373769e-05
   6.7000000e+01   3.3120884e-02   1.7839849e-04   5.3141556e-05   5.2293814e-05   4.4261497e-04   5.1305215e-05
   7.5000000e+01   5.4206140e-02   1.5707866e-03   6.7469689e-05   6.5916033e-05   3.6477402e-03   6.3853297e-05
   8.4000000e+01   8.0960477e-02   1.4416532e-02   8.9498009e-05   1.0461189e-04   2.2406507e-02   8.1164594e-05
   9.2000000e+01   1.0716141e-01   4.8169366e-02   1.1659775e-04   1.7580134e-04   6.7018110e-02   1.0254081e-04
   1.0000000e+02   1.3441187e-01   1.0083606e-01   3.0749037e-04   4.6090660e-04   1.2808461e-01   1.7216304e-04
   1.0900000e+02   1.6323602e-01   1.6538461e-01   1.4261269e-03   1.8785846e-03   1.9931076e-01   4.1914873e-04
   1.1700000e+02   1.9428150e-01   2.2902423e-01   9.1088391e-03   7.0643468e-03   2.6320926e-01   2.4659991e-03
   1.2500000e+02   2.2454705e-01   2.8836799e-01   2.9669212e-02   1.8503986e-02   3.2847936e-01   9.5716180e-03
   1.3400000e+02   2.5780176e-01   3.5669561e-01   7.1590828e-02   4.3143211e-02   3.9724043e-01   3.8024954e-02
   1.4200000e+02   2.8702903e-01   4.1781002e-01   1.2078727e-01   8.1903126e-02   4.5623903e-01   8.3833287e-02
   1.5000000e+02   3.1691506e-01   4.7365210e-01   1.7159353e-01   1.3704900e-01   5.1463957e-01   1.3451261e-01
   1.5900000e+02   3.5302141e-01   5.4606904e-01   2.3930584e-01   2.4028747e-01   5.8626269e-01   2.0195829e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.7.dat <==
   9.0000000e+00   5.6335468e-06   5.4889553e-06   5.5220069e-06   4.1773008e-06   1.2042315e-05   5.7561565e-06
   1.8000000e+01   1.1766732e-05   9.6711655e-06   9.8073387e-06   8.8309538e-06   2.4732607e-05   1.0143295e-05
   2.7000000e+01   2.0650185e-05   1.4562465e-05   1.4849736e-05   1.4203013e-05   3.8899160e-05   1.5244580e-05
   3.6000000e+01   3.9020061e-05   2.0101003e-05   2.0437948e-05   1.9979861e-05   5.5832318e-05   2.0842709e-05
   4.5000000e+01   3.5564870e-04   2.7099814e-05   2.7477964e-05   2.7265596e-05   7.6300871e-05   2.7726209e-05
   5.4000000e+01   3.5060932e-03   3.4337642e-05   3.4720565e-05   3.4589983e-05   1.0067617e-04   3.4701635e-05
   6.3000000e+01   1.2885515e-02   4.4751035e-05   4.5110062e-05   4.4586401e-05   1.3344471e-04   4.4172297e-05
   7.2000000e+01   2.8317399e-02   5.6976605e-05   5.6935364e-05   5.6200506e-05   3.4914851e-04   5.4999819e-05
   8.1000000e+01   4.7644235e-02   8.1269148e-04   7.2039004e-05   7.0608710e-05   1.1997811e-03   6.8443765e-05
   9.0000000e+01   7.1187480e-02   4.1311332e-03   9.3416745e-05   8.9147863e-05   8.3268944e-03   8.5590732e-05
   9.9000000e+01   9.5396864e-02   2.3924518e-02   1.2490252e-04   1.1622974e-04   4.0916948e-02   1.0963453e-04
   1.0800000e+02   1.2232853e-01   6.7140394e-02   1.7458928e-04   2.6449480e-04   9.7176413e-02   1.4344439e-04
   1.1700000e+02   1.4936604e-01   1.2421446e-01   5.3748068e-04   9.8248042e-04   1.6371487e-01   2.5360511e-04
   1.2600000e+02   1.7926481e-01   1.8844560e-01   4.4742930e-03   3.9675822e-03   2.3388767e-01   1.1849452e-03
   1.3500000e+02   2.0903109e-01   2.5602504e-01   2.0818470e-02   1.2717627e-02   2.9900140e-01   6.2352800e-03
   1.4400000e+02   2.3920777e-01   3.2141660e-01   5.5172244e-02   3.2192080e-02   3.6654754e-01   2.4998601e-02
   1.5300000e+02   2.6908579e-01   3.9068197e-01   1.0611210e-01   6.7578224e-02   4.3037288e-01   6.7897770e-02
   1.6200000e+02   3.0043077e-01   4.5393388e-01   1.6338277e-01   1.2659963e-01   4.9892010e-01   1.2616369e-01
   1.7100000e+02   3.3023896e-01   5.1841553e-01   2.3066003e-01   2.2382225e-01   5.6545081e-01   1.8967218e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.75.dat <==
   1.0000000e+01   6.2096418e-06   5.9507751e-06   5.9952853e-06   4.6744285e-06   1.3507562e-05   6.2602883e-06
   2.0000000e+01   1.3198328e-05   1.0643502e-05   1.0800423e-05   9.8934538e-06   2.7603575e-05   1.1224928e-05
   2.9000000e+01   2.2299611e-05   1.5606044e-05   1.5835326e-05   1.5123303e-05   4.1841596e-05   1.6242015e-05
   3.9000000e+01   3.9288059e-05   2.1761656e-05   2.2081306e-05   2.1736925e-05   6.0972605e-05   2.2364168e-05
   4.8000000e+01   2.4205621e-04   2.8553081e-05   2.8843034e-05   2.8639856e-05   8.1619377e-05   2.9115345e-05
   5.8000000e+01   2.8917992e-03   3.7608807e-05   3.7913538e-05   3.7774608e-05   1.1150012e-04   3.7853681e-05
   6.8000000e+01   1.1151784e-02   4.8088372e-05   4.8449859e-05   4.8397645e-05   1.4966443e-04   4.7435081e-05
   7.7000000e+01   2.3722867e-02   6.0886761e-05   6.0710025e-05   5.9448111e-05   1.9522281e-04   5.8389209e-05
   8.7000000e+01   4.2156983e-02   1.1837352e-04   7.7960935e-05   7.5457281e-05   5.2981736e-04   7.3872396e-05
   9.6000000e+01   6.1621955e-02   1.2397835e-03   9.9376314e-05   9.5171872e-05   3.3152637e-03   9.1932545e-05
   1.0600000e+02   8.6334558e-02   9.4535971e-03   1.3417919e-04   1.2826438e-04   2.3605255e-02   1.1766344e-04
   1.1600000e+02   1.1138403e-01   3.9658876e-02   1.9302337e-04   2.1018675e-04   7.0148530e-02   1.5513729e-04
   1.2500000e+02   1.3634439e-01   8.9116138e-02   4.2915334e-04   4.3359743e-04   1.3155700e-01   2.1265528e-04
   1.3500000e+02   1.6430851e-01   1.5551799e-01   2.8170642e-03   2.5687277e-03   2.0182653e-01   6.6326675e-04
   1.4400000e+02   1.8893225e-01   2.0930600e-01   1.2705362e-02   7.9887929e-03   2.6085568e-01   3.4043345e-03
   1.5400000e+02   2.1983681e-01   2.7864321e-01   4.3423051e-02   2.5088216e-02   3.2979259e-01   1.8757242e-02
   1.6400000e+02   2.4842534e-01   3.5504788e-01   9.3376714e-02   5.8601779e-02   4.0246459e-01   5.8972459e-02
   1.7300000e+02   2.7620684e-01   4.1876752e-01   1.4803479e-01   1.0980270e-01   4.6423566e-01   1.1219228e-01
   1.8300000e+02   3.0699729e-01   4.8960052e-01   2.1872552e-01   2.1646705e-01   5.3597065e-01   1.8180894e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.8.dat <==
   1.1000000e+01   6.7780316e-06   6.3274463e-06   6.3872071e-06   5.1558409e-06   1.4608899e-05   6.6178529e-06
   2.1000000e+01   1.3747194e-05   1.1076345e-05   1.1234708e-05   1.0369438e-05   2.8820005e-05   1.1564886e-05
   3.1000000e+01   2.3479117e-05   1.6506231e-05   1.6709545e-05   1.6192011e-05   4.4746287e-05   1.7061986e-05
   4.1000000e+01   3.9385481e-05   2.2532957e-05   2.2832766e-05   2.2556447e-05   6.3819700e-05   2.3168771e-05
   5.2000000e+01   2.0675400e-04   3.0927932e-05   3.1275258e-05   3.1112332e-05   9.0603168e-05   3.1365833e-05
   6.2000000e+01   2.1195251e-03   4.0036129e-05   4.0287975e-05   4.0186401e-05   1.2206061e-04   4.0080431e-05
   7.2000000e+01   8.1384505e-03   5.1121598e-05   5.1190325e-05   5.0954843e-05   1.6028749e-04   5.0019332e-05
   8.2000000e+01   1.9704011e-02   6.4316479e-05   6.3956998e-05   6.3224653e-05   2.1671814e-04   6.2079288e-05
   9.3000000e+01   3.5485553e-02   1.0292589e-04   8.2602911e-05   8.0286247e-05   3.4871321e-04   7.8046489e-05
   1.0300000e+02   5.2929369e-02   2.5030322e-04   1.0666099e-04   1.0096640e-04   1.3481343e-03   9.7675202e-05
   1.1300000e+02   7.5297537e-02   2.5294160e-03   1.3964389e-04   1.3100888e-04   8.4432529e-03   1.2412838e-04
   1.2300000e+02   9.4465595e-02   1.3769009e-02   1.9294668e-04   1.8266335e-04   3.3742467e-02   1.6003705e-04
   1.3400000e+02   1.1904339e-01   5.0587930e-02   3.3540477e-04   3.5877993e-04   8.9483126e-02   2.2635740e-04
   1.4400000e+02   1.4337622e-01   1.0521089e-01   1.3150848e-03   1.2612825e-03   1.5284323e-01   4.0523700e-04
   1.5400000e+02   1.6724337e-01   1.6380761e-01   7.1855750e-03   4.9150773e-03   2.1492586e-01   1.5350809e-03
   1.6400000e+02   1.9292688e-01   2.2532552e-01   2.8289207e-02   1.5249568e-02   2.7844118e-01   9.7845608e-03
   1.7500000e+02   2.2012034e-01   2.9907494e-01   7.4205718e-02   4.2916492e-02   3.4661474e-01   4.2544114e-02
   1.8500000e+02   2.4548098e-01   3.6509444e-01   1.2919732e-01   9.0729578e-02   4.1371240e-01   9.5420251e-02
   1.9500000e+02   2.7305322e-01   4.3160878e-01   1.9667319e-01   1.8878228e-01   4.7832663e-01   1.6505777e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.85.dat <==
   1.1000000e+01   6.7962424e-06   6.4360761e-06   6.4754256e-06   5.1667625e-06   1.4810033e-05   6.7151596e-06
   2.2000000e+01   1.4222634e-05   1.1514275e-05   1.1666745e-05   1.0822383e-05   3.0369736e-05   1.1998729e-05
   3.3000000e+01   2.5182230e-05   1.7490759e-05   1.7716410e-05   1.7157635e-05   4.8034761e-05   1.8041283e-05
   4.4000000e+01   4.2644823e-05   2.4298881e-05   2.4581472e-05   2.4352201e-05   6.9903237e-05   2.4822032e-05
   5.5000000e+01   1.5409274e-04   3.2335257e-05   3.2649413e-05   3.2549410e-05   9.7054439e-05   3.2798098e-05
   6.6000000e+01   1.5081823e-03   4.1904630e-05   4.2157525e-05   4.2161929e-05   1.3184113e-04   4.1855835e-05
   7.7000000e+01   6.5369400e-03   5.4241611e-05   5.4322196e-05   5.3692023e-05   1.7760939e-04   5.2896304e-05
   8.8000000e+01   1.5954625e-02   6.9652109e-05   6.9049153e-05   6.7860468e-05   2.4851149e-04   6.6539601e-05
   9.8000000e+01   2.8225289e-02   8.8209533e-05   8.6489016e-05   8.2908492e-05   3.4389180e-04   8.1187347e-05
   1.0900000e+02   4.2953730e-02   1.3058168e-04   1.1108891e-04   1.0439758e-04   5.8832182e-04   1.0163322e-04
   1.2000000e+02   6.0661098e-02   3.4806900e-04   1.4419889e-04   1.3263102e-04   2.3311951e-03   1.2885287e-04
   1.3100000e+02   7.9743041e-02   2.6735793e-03   2.0466293e-04   1.7443756e-04   1.1164463e-02   1.7095227e-04
   1.4200000e+02   1.0018147e-01   1.7904504e-02   3.1370077e-04   2.8786056e-04   4.4344072e-02   2.3724812e-04
   1.5300000e+02   1.2073189e-01   5.3306659e-02   8.1504198e-04   6.5656448e-04   9.3904679e-02   3.5490777e-04
   1.6400000e+02   1.4365132e-01   1.0609074e-01   3.9473022e-03   2.5499606e-03   1.5692957e-01   8.8107659e-04
   1.7500000e+02   1.6795344e-01   1.6642516e-01   1.9566011e-02   9.5278581e-03   2.1804791e-01   5.6772484e-03
   1.8500000e+02   1.8636594e-01   2.2489567e-01   4.8805502e-02   2.6348384e-02   2.7692121e-01   2.3943292e-02
   1.9600000e+02   2.1225214e-01   2.9228880e-01   1.0494198e-01   6.3261853e-02   3.4546374e-01   6.9610378e-02
   2.0700000e+02   2.3647223e-01   3.5952398e-01   1.7239392e-01   1.5352308e-01   4.0490778e-01   1.4565360e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.9.dat <==
   1.2000000e+01   7.2167207e-06   6.8449462e-06   6.8591947e-06   5.6036171e-06   1.6207316e-05   7.1183817e-06
   2.4000000e+01   1.5659414e-05   1.2547190e-05   1.2731723e-05   1.1939991e-05   3.2854668e-05   1.3041816e-05
   3.5000000e+01   2.6710799e-05   1.8403532e-05   1.8721265e-05   1.8264700e-05   5.1507784e-05   1.9048591e-05
   4.7000000e+01   4.6161977e-05   2.5961194e-05   2.6300429e-05   2.6205578e-05   7.5785705e-05   2.6657570e-05
   5.8000000e+01   1.1694803e-04   3.4280068e-05   3.4637111e-05   3.4710501e-05   1.0377011e-04   3.4752636e-05
   7.0000000e+01   1.0097370e-03   4.4901119e-05   4.5130596e-05   4.5015088e-05   1.4423190e-04   4.4705239e-05
   8.1000000e+01   4.6959493e-03   5.6648577e-05   5.6569823e-05   5.6304849e-05   1.9396751e-04   5.5360218e-05
   9.3000000e+01   1.2521062e-02   7.2774848e-05   7.2474180e-05   7.1288618e-05   2.8025874e-04   6.9821445e-05
   1.0400000e+02   2.2526131e-02   9.2473613e-05   9.0967899e-05   8.7634581e-05   4.1392196e-04   8.5960020e-05
   1.1600000e+02   3.5041657e-02   1.2224158e-04   1.1874211e-04   1.1127642e-04   7.5459777e-04   1.0933915e-04
   1.2700000e+02   4.9201159e-02   1.7925780e-04   1.5508893e-04   1.3943536e-04   2.0550335e-03   1.3701503e-04
   1.3900000e+02   6.5663296e-02   4.9557568e-04   2.1359501e-04   1.8339025e-04   2.2062987e-03   1.8198350e-04
   1.5000000e+02   8.2028616e-02   4.2875324e-03   3.1900040e-04   2.5865371e-04   1.3115291e-02   2.4345223e-04
   1.6200000e+02   9.8481261e-02   1.9395461e-02   6.3351370e-04   4.9742567e-04   4.4952269e-02   3.6974341e-04
   1.7300000e+02   1.1771714e-01   4.9541419e-02   2.1915773e-03   1.3358730e-03   9.0314159e-02   6.4816681e-04
   1.8500000e+02   1.3593419e-01   9.7385899e-02   1.0861924e-02   5.0946111e-03   1.4235085e-01   2.9041895e-03
   1.9600000e+02   1.5718019e-01   1.5218899e-01   3.2794473e-02   1.5735906e-02   1.9968478e-01   1.4312595e-02
   2.0800000e+02   1.7698973e-01   2.1058657e-01   8.1618244e-02   4.5800393e-02   2.5997061e-01   5.3310991e-02
   2.1900000e+02   1.9402572e-01   2.6538305e-01   1.3928843e-01   1.0783961e-01   3.1196070e-01   1.1498413e-01


==> Data_Simu_5/deltap0/MSE_dat/MSE_rho0.95.dat <==
   1.3000000e+01   7.8427656e-06   7.2367547e-06   7.3004814e-06   6.0953218e-06   1.7395623e-05   7.5232814e-06
   2.5000000e+01   1.6286826e-05   1.2992295e-05   1.3191116e-05   1.2288677e-05   3.4528038e-05   1.3543755e-05
   3.7000000e+01   2.8219514e-05   1.9507032e-05   1.9816671e-05   1.9342403e-05   5.4365784e-05   2.0114063e-05
   4.9000000e+01   4.5878739e-05   2.6877544e-05   2.7116638e-05   2.7044713e-05   7.8519534e-05   2.7480372e-05
   6.1000000e+01   9.1350163e-05   3.5815320e-05   3.6084355e-05   3.6098313e-05   1.0992646e-04   3.6012598e-05
   7.3000000e+01   6.3939525e-04   4.6172005e-05   4.6300036e-05   4.6407271e-05   1.5146184e-04   4.5953199e-05
   8.6000000e+01   3.6211935e-03   6.0107696e-05   5.9983198e-05   5.9428072e-05   2.1407845e-04   5.8594251e-05
   9.8000000e+01   9.4737943e-03   7.6377066e-05   7.5882344e-05   7.4377359e-05   3.1741797e-04   7.3195639e-05
   1.1000000e+02   1.7756290e-02   9.7122493e-05   9.5798385e-05   9.1862081e-05   5.1656478e-04   9.0194566e-05
   1.2200000e+02   2.7479678e-02   1.2790133e-04   1.2407859e-04   1.1576624e-04   1.3352994e-03   1.1366418e-04
   1.3400000e+02   3.9290833e-02   1.7006393e-04   1.5982747e-04   1.4358945e-04   4.6193591e-04   1.4221255e-04
   1.4600000e+02   5.1371442e-02   2.5858865e-04   2.1895749e-04   1.8574585e-04   4.3530783e-04   1.8598949e-04
   1.5900000e+02   6.6190494e-02   7.1853865e-04   3.3454898e-04   2.5138731e-04   3.3734818e-03   2.5790338e-04
   1.7100000e+02   7.9052136e-02   4.5551963e-03   6.1636267e-04   3.9568007e-04   1.5767150e-02   3.8258494e-04
   1.8300000e+02   9.3269755e-02   1.8202612e-02   1.6315997e-03   9.0730209e-04   4.2002834e-02   6.5467049e-04
   1.9500000e+02   1.0880993e-01   4.3455307e-02   6.4427653e-03   2.6608286e-03   7.7278118e-02   1.7472566e-03
   2.0700000e+02   1.2453430e-01   8.0295021e-02   2.1537727e-02   8.7831615e-03   1.1784493e-01   9.0912822e-03
   2.1900000e+02   1.3942682e-01   1.2418502e-01   5.5324160e-02   2.5240057e-02   1.6254060e-01   3.3420693e-02
   2.3200000e+02   1.5806148e-01   1.8062668e-01   1.1238326e-01   7.2837494e-02   2.1864137e-01   9.3716083e-02


==> Data_Simu_5/deltap0/MSEa_dat/CT_MSEa-2/BMP.dat <==
   5.0000000e-02   8.2861079e-02
   1.0000000e-01   9.6769059e-02
   1.0308474e-01   1.0000000e-01
   1.5000000e-01   1.4126281e-01
   1.6977597e-01   1.5000000e-01
   2.0000000e-01   1.6555076e-01
   2.5000000e-01   1.8256958e-01
   3.0000000e-01   1.9888675e-01
   3.0235251e-01   2.0000000e-01
   3.5000000e-01   2.2332783e-01
   4.0000000e-01   2.3011544e-01
   4.5000000e-01   2.4331951e-01
   4.8014408e-01   2.5000000e-01
   5.0000000e-01   2.5512273e-01
   5.5000000e-01   2.6426544e-01
   6.0000000e-01   2.7767411e-01
   6.5000000e-01   2.9154847e-01
   6.9232359e-01   3.0000000e-01
   7.0000000e-01   3.0242006e-01
   7.5000000e-01   3.1320019e-01
   8.0000000e-01   3.2825291e-01
   8.5000000e-01   3.4052134e-01
   8.8357224e-01   3.5000000e-01
   9.0000000e-01   3.5705381e-01
   9.5000000e-01   3.7489941e-01


==> Data_Simu_5/deltap0/MSEa_dat/CT_MSEa-2/BOMP.dat <==
   5.0000000e-02   8.2647856e-02
   9.9708562e-02   1.0000000e-01
   1.0000000e-01   1.0057657e-01
   1.3874975e-01   1.5000000e-01
   1.5000000e-01   1.6122942e-01
   2.0000000e-01   1.9230999e-01
   2.1307116e-01   2.0000000e-01
   2.5000000e-01   2.4163334e-01
   2.6508386e-01   2.5000000e-01
   3.0000000e-01   2.6407727e-01
   3.4671497e-01   3.0000000e-01
   3.5000000e-01   3.0270548e-01
   4.0000000e-01   3.3595249e-01
   4.5000000e-01   3.4989719e-01
   4.5018667e-01   3.5000000e-01
   5.0000000e-01   3.7849031e-01
   5.4103816e-01   4.0000000e-01
   5.5000000e-01   4.0604402e-01
   6.0000000e-01   4.3869606e-01
   6.1427269e-01   4.5000000e-01
   6.5000000e-01   4.7671968e-01
   6.8797505e-01   5.0000000e-01
   7.0000000e-01   5.0928114e-01
   7.5000000e-01   5.3990217e-01
   7.6459282e-01   5.5000000e-01
   8.0000000e-01   5.7923853e-01
   8.2037571e-01   6.0000000e-01
   8.5000000e-01   6.2675417e-01
   8.7955188e-01   6.5000000e-01
   9.0000000e-01   6.7025668e-01
   9.2990962e-01   7.0000000e-01
   9.5000000e-01   7.2190015e-01


==> Data_Simu_5/deltap0/MSEa_dat/CT_MSEa-2/BSP.dat <==
   6.7290098e-02   5.0000000e-02
   8.8678247e-02   1.0000000e-01
   1.0000000e-01   1.4585996e-01
   1.0142914e-01   1.5000000e-01
   1.2293366e-01   2.0000000e-01
   1.4314965e-01   2.5000000e-01
   1.5000000e-01   2.6481686e-01
   1.6954718e-01   3.0000000e-01
   1.9371319e-01   3.5000000e-01
   2.0000000e-01   3.5848102e-01
   2.4036318e-01   4.0000000e-01
   2.5000000e-01   4.1204915e-01
   2.9328518e-01   4.5000000e-01
   3.0000000e-01   4.5497338e-01
   3.5000000e-01   4.9957415e-01
   3.5058290e-01   5.0000000e-01
   4.0000000e-01   5.4029346e-01
   4.1057380e-01   5.5000000e-01
   4.5000000e-01   5.7988234e-01
   4.9358530e-01   6.0000000e-01
   5.0000000e-01   6.0341414e-01
   5.5000000e-01   6.3522792e-01
   5.7525981e-01   6.5000000e-01
   6.0000000e-01   6.6505819e-01
   6.5000000e-01   6.8861848e-01
   6.7202558e-01   7.0000000e-01
   7.0000000e-01   7.1640215e-01
   7.5000000e-01   7.3953287e-01
   7.7075609e-01   7.5000000e-01
   8.0000000e-01   7.6471733e-01
   8.5000000e-01   7.9056362e-01
   8.6770714e-01   8.0000000e-01
   9.0000000e-01   8.2008200e-01
   9.5000000e-01   8.4908741e-01


==> Data_Simu_5/deltap0/MSEa_dat/CT_MSEa-2/BStOMP.dat <==
   5.0000000e-02   7.2991999e-02
   6.4611439e-02   1.0000000e-01
   7.2982012e-02   1.5000000e-01
   9.7253269e-02   2.0000000e-01
   1.0000000e-01   2.0684774e-01
   1.1391823e-01   2.5000000e-01
   1.4426476e-01   3.0000000e-01
   1.5000000e-01   3.1003077e-01
   1.7366679e-01   3.5000000e-01
   2.0000000e-01   3.8478820e-01
   2.1680382e-01   4.0000000e-01
   2.5000000e-01   4.3554263e-01
   2.6587436e-01   4.5000000e-01
   3.0000000e-01   4.7304473e-01
   3.2859100e-01   5.0000000e-01
   3.5000000e-01   5.1974389e-01
   3.9346001e-01   5.5000000e-01
   4.0000000e-01   5.5465336e-01
   4.5000000e-01   5.8502586e-01
   4.8042482e-01   6.0000000e-01
   5.0000000e-01   6.0979753e-01
   5.5000000e-01   6.3803552e-01
   5.7125155e-01   6.5000000e-01
   6.0000000e-01   6.6651947e-01
   6.5000000e-01   6.8635635e-01
   6.8159314e-01   7.0000000e-01
   7.0000000e-01   7.0953065e-01
   7.5000000e-01   7.2725856e-01
   8.0000000e-01   7.4857488e-01
   8.0362442e-01   7.5000000e-01
   8.5000000e-01   7.6922452e-01
   9.0000000e-01   7.8947286e-01
   9.2886501e-01   8.0000000e-01
   9.5000000e-01   8.1016941e-01


==> Data_Simu_5/deltap0/MSEa_dat/CT_MSEa-2/SBR.dat <==
   5.0000000e-02   8.2770824e-02
   9.1131241e-02   1.0000000e-01
   1.0000000e-01   1.1800627e-01
   1.2550772e-01   1.5000000e-01
   1.5000000e-01   1.7311700e-01
   2.0000000e-01   1.9793687e-01
   2.0328509e-01   2.0000000e-01
   2.4989839e-01   2.5000000e-01
   2.5000000e-01   2.5005638e-01
   3.0000000e-01   2.7216500e-01
   3.4913845e-01   3.0000000e-01
   3.5000000e-01   3.0064230e-01
   4.0000000e-01   3.3624835e-01
   4.3855951e-01   3.5000000e-01
   4.5000000e-01   3.5510918e-01
   5.0000000e-01   3.7847257e-01
   5.4331797e-01   4.0000000e-01
   5.5000000e-01   4.0431314e-01
   6.0000000e-01   4.3202132e-01
   6.3290071e-01   4.5000000e-01
   6.5000000e-01   4.6057747e-01
   7.0000000e-01   4.9124505e-01
   7.1651993e-01   5.0000000e-01
   7.5000000e-01   5.1721801e-01
   8.0000000e-01   5.4569485e-01
   8.0569964e-01   5.5000000e-01
   8.5000000e-01   5.8875224e-01
   8.6068547e-01   6.0000000e-01
   9.0000000e-01   6.3656207e-01
   9.1772564e-01   6.5000000e-01
   9.5000000e-01   6.7918468e-01


==> Data_Simu_5/deltap0/MSEa_dat/CT_MSEa-2/SOBAP.dat <==
   9.6462144e-02   5.0000000e-02
   1.0000000e-01   6.6092424e-02
   1.0630158e-01   1.0000000e-01
   1.2583395e-01   1.5000000e-01
   1.3982892e-01   2.0000000e-01
   1.5000000e-01   2.3769176e-01
   1.5277453e-01   2.5000000e-01
   1.7662008e-01   3.0000000e-01
   2.0000000e-01   3.4762674e-01
   2.0171522e-01   3.5000000e-01
   2.3173718e-01   4.0000000e-01
   2.5000000e-01   4.2634484e-01
   2.7134449e-01   4.5000000e-01
   3.0000000e-01   4.7697552e-01
   3.2230551e-01   5.0000000e-01
   3.5000000e-01   5.3433485e-01
   3.6509928e-01   5.5000000e-01
   4.0000000e-01   5.7788264e-01
   4.2559915e-01   6.0000000e-01
   4.5000000e-01   6.1972623e-01
   5.0000000e-01   6.4163386e-01
   5.1041881e-01   6.5000000e-01
   5.5000000e-01   6.7704607e-01
   5.9373261e-01   7.0000000e-01
   6.0000000e-01   7.0317950e-01
   6.5000000e-01   7.3133589e-01
   6.9902375e-01   7.5000000e-01
   7.0000000e-01   7.5036015e-01
   7.5000000e-01   7.6971980e-01
   8.0000000e-01   7.9149270e-01
   8.2586909e-01   8.0000000e-01
   8.5000000e-01   8.1010227e-01
   9.0000000e-01   8.3188694e-01
   9.5000000e-01   8.4792505e-01


==> Data_Simu_5/deltap0/MSEa_dat/CT_MSEa-3/BSP.dat <==
   8.9026318e-02   5.0000000e-02
   1.0000000e-01   7.1332674e-02
   1.2106573e-01   1.0000000e-01
   1.5000000e-01   1.4929076e-01
   1.5177131e-01   1.5000000e-01
   1.8553698e-01   2.0000000e-01
   2.0000000e-01   2.2980532e-01
   2.1479207e-01   2.5000000e-01
   2.5000000e-01   2.8736059e-01
   2.5836351e-01   3.0000000e-01
   2.9565975e-01   3.5000000e-01
   3.0000000e-01   3.5482723e-01
   3.3345826e-01   4.0000000e-01
   3.5000000e-01   4.1644617e-01
   4.0000000e-01   4.3633574e-01
   4.0803650e-01   4.5000000e-01
   4.5000000e-01   4.7995948e-01
   4.7995794e-01   5.0000000e-01
   5.0000000e-01   5.1263819e-01
   5.5000000e-01   5.4615419e-01
   5.6181472e-01   5.5000000e-01
   6.0000000e-01   5.6133128e-01
   6.5000000e-01   5.9770378e-01
   6.5327755e-01   6.0000000e-01
   7.0000000e-01   6.2343920e-01
   7.3777074e-01   6.5000000e-01
   7.5000000e-01   6.5619976e-01
   8.0000000e-01   6.6954205e-01
   8.5000000e-01   6.9872955e-01
   8.5287555e-01   7.0000000e-01
   9.0000000e-01   7.1674141e-01
   9.5000000e-01   7.3807409e-01


==> Data_Simu_5/deltap0/MSEa_dat/CT_MSEa-3/BStOMP.dat <==
   6.8435375e-02   5.0000000e-02
   9.1379474e-02   1.0000000e-01
   1.0000000e-01   1.2366828e-01
   1.2782344e-01   1.5000000e-01
   1.4915468e-01   2.0000000e-01
   1.5000000e-01   2.0422045e-01
   1.6662850e-01   2.5000000e-01
   2.0000000e-01   2.8501065e-01
   2.1320244e-01   3.0000000e-01
   2.5000000e-01   3.3046100e-01
   2.6476066e-01   3.5000000e-01
   3.0000000e-01   3.8915445e-01
   3.1297839e-01   4.0000000e-01
   3.5000000e-01   4.2960210e-01
   3.7472171e-01   4.5000000e-01
   4.0000000e-01   4.7438472e-01
   4.3066062e-01   5.0000000e-01
   4.5000000e-01   5.1527407e-01
   5.0000000e-01   5.3319711e-01
   5.2470878e-01   5.5000000e-01
   5.5000000e-01   5.6779966e-01
   6.0000000e-01   5.9119424e-01
   6.1904928e-01   6.0000000e-01
   6.5000000e-01   6.1309137e-01
   7.0000000e-01   6.4713819e-01
   7.1063965e-01   6.5000000e-01
   7.5000000e-01   6.5590093e-01
   8.0000000e-01   6.6977741e-01
   8.5000000e-01   6.8524599e-01
   8.9515126e-01   7.0000000e-01
   9.0000000e-01   7.0116148e-01
   9.5000000e-01   7.0558373e-01


==> Data_Simu_5/deltap0/MSEa_dat/CT_MSEa-3/SOBAP.dat <==
   1.4355403e-01   5.0000000e-02
   1.4650037e-01   1.0000000e-01
   1.5000000e-01   1.0677145e-01
   1.8096707e-01   1.5000000e-01
   2.0000000e-01   1.9634983e-01
   2.0298115e-01   2.0000000e-01
   2.0000000e-01   2.3438424e-01
   1.9943000e-01   2.5000000e-01
   2.0000000e-01   2.5090704e-01
   2.5000000e-01   2.8842758e-01
   2.5873512e-01   3.0000000e-01
   2.8307800e-01   3.5000000e-01
   3.0000000e-01   3.8124725e-01
   3.1079017e-01   4.0000000e-01
   3.5000000e-01   4.4392083e-01
   3.5922849e-01   4.5000000e-01
   4.0000000e-01   4.7740003e-01
   4.3836947e-01   5.0000000e-01
   4.5000000e-01   5.1265269e-01
   4.9550412e-01   5.5000000e-01
   5.0000000e-01   5.5217957e-01
   5.5000000e-01   5.9033078e-01
   5.6336377e-01   6.0000000e-01
   6.0000000e-01   6.2456682e-01
   6.3755460e-01   6.5000000e-01
   6.5000000e-01   6.5517813e-01
   7.0000000e-01   6.7387016e-01
   7.5000000e-01   6.9373544e-01
   7.6248778e-01   7.0000000e-01
   8.0000000e-01   7.1511831e-01
   8.5000000e-01   7.3329935e-01
   8.9101711e-01   7.5000000e-01
   9.0000000e-01   7.5211018e-01
   9.5000000e-01   7.5560605e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.05.dat <==
   1.0000000e+00   1.0919938e-04   1.2367948e-04   3.4301468e-03   6.2438288e-02   1.2977744e-04   9.4854497e-02
   2.0000000e+00   1.0548233e-01   1.0326011e-01   3.5144228e-02   1.2547137e-01   9.8170425e-02   1.5237314e-01
   2.0000000e+00   1.0548233e-01   1.0326011e-01   3.5144228e-02   1.2547137e-01   9.8170425e-02   1.5237314e-01
   3.0000000e+00   2.5466655e-01   2.3743598e-01   7.3539722e-02   1.5206359e-01   2.1765859e-01   1.8367703e-01
   4.0000000e+00   4.2762150e-01   4.1442297e-01   1.4359668e-01   2.1369317e-01   3.8967242e-01   2.6212091e-01
   4.0000000e+00   4.2762150e-01   4.1442297e-01   1.4359668e-01   2.1369317e-01   3.8967242e-01   2.6212091e-01
   5.0000000e+00   5.5419224e-01   5.4743699e-01   2.1053212e-01   2.6372296e-01   5.3438918e-01   3.0894042e-01
   6.0000000e+00   6.5008437e-01   6.5077246e-01   2.8592396e-01   3.1856352e-01   6.4446384e-01   3.6179249e-01
   6.0000000e+00   6.5008437e-01   6.5077246e-01   2.8592396e-01   3.1856352e-01   6.4446384e-01   3.6179249e-01
   7.0000000e+00   7.3462408e-01   7.4132418e-01   3.7429244e-01   3.8591761e-01   7.4345022e-01   4.1692416e-01
   8.0000000e+00   7.9037381e-01   7.9549335e-01   4.4480190e-01   4.4341548e-01   8.0244105e-01   4.6844590e-01
   8.0000000e+00   7.9037381e-01   7.9549335e-01   4.4480190e-01   4.4341548e-01   8.0244105e-01   4.6844590e-01
   9.0000000e+00   8.4420232e-01   8.5354181e-01   5.1482313e-01   5.1624255e-01   8.6874274e-01   5.2671781e-01
   9.0000000e+00   8.4420232e-01   8.5354181e-01   5.1482313e-01   5.1624255e-01   8.6874274e-01   5.2671781e-01
   1.0000000e+01   8.6261819e-01   8.7340236e-01   5.5640730e-01   5.4399996e-01   8.8545860e-01   2.4702255e+00
   1.1000000e+01   9.0477054e-01   9.1321051e-01   6.1450145e-01   6.1038914e-01   9.2692430e-01   6.2124415e-01
   1.1000000e+01   9.0477054e-01   9.1321051e-01   6.1450145e-01   6.1038914e-01   9.2692430e-01   6.2124415e-01
   1.2000000e+01   9.1406841e-01   9.2112769e-01   6.5856859e-01   6.9105545e-01   9.4484716e-01   5.7554474e+00
   1.3000000e+01   9.5076208e-01   9.5846128e-01   6.9616332e-01   7.9376948e-01   9.7979941e-01   6.8316013e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.1.dat <==
   2.0000000e+00   1.4840369e-03   1.3940267e-03   1.2118529e-04   3.1271092e-04   6.2993859e-04   8.4256226e-03
   3.0000000e+00   1.1408774e-02   9.8640524e-03   4.7638105e-04   4.7691182e-03   6.1109417e-03   1.4346979e-02
   4.0000000e+00   3.9059991e-02   3.2327405e-02   2.2818448e-03   1.0691268e-02   2.3990837e-02   2.9846011e-02
   6.0000000e+00   1.5296116e-01   1.2334563e-01   8.9049388e-03   2.2427370e-02   1.0552582e-01   5.1657025e-02
   7.0000000e+00   2.4822747e-01   2.1643821e-01   2.0768717e-02   4.1248453e-02   1.9653127e-01   6.9618707e-02
   8.0000000e+00   3.2015197e-01   2.9343089e-01   3.7390538e-02   5.6640813e-02   2.6725686e-01   8.5425738e-02
   9.0000000e+00   3.8562924e-01   3.6645822e-01   5.9389260e-02   8.3245730e-02   3.5122391e-01   1.1213535e-01
   1.1000000e+01   5.2766027e-01   5.2641857e-01   1.1468953e-01   1.3942055e-01   5.1437657e-01   1.6904423e-01
   1.2000000e+01   5.7466635e-01   5.8642197e-01   1.5125230e-01   1.7569133e-01   5.7715937e-01   2.0530955e-01
   1.3000000e+01   6.2005470e-01   6.3536593e-01   1.9385788e-01   2.0477630e-01   6.3469072e-01   2.3517791e-01
   1.5000000e+01   7.0214665e-01   7.2435090e-01   2.7900101e-01   2.8230926e-01   7.3196556e-01   3.0833269e-01
   1.6000000e+01   7.2466715e-01   7.5310370e-01   3.2585574e-01   3.1421389e-01   7.6737972e-01   3.4307374e-01
   1.7000000e+01   7.5436719e-01   7.8188664e-01   3.6612206e-01   3.5584264e-01   7.9168492e-01   3.8037281e-01
   1.8000000e+01   7.7488721e-01   8.0853854e-01   4.0916547e-01   3.8045789e-01   8.2050527e-01   4.1514149e-01
   2.0000000e+01   8.2209229e-01   8.5919599e-01   4.7717641e-01   4.5127299e-01   8.7451766e-01   4.6708427e-01
   2.1000000e+01   8.4600608e-01   8.8445079e-01   5.1239146e-01   4.9297142e-01   9.0373556e-01   5.0498805e-01
   2.2000000e+01   8.4486366e-01   8.8523276e-01   5.4195728e-01   5.2505821e-01   9.0339825e-01   5.3015657e-01
   2.4000000e+01   8.8176483e-01   9.2177935e-01   6.0455466e-01   6.1644602e-01   9.4692178e-01   5.7422546e-01
   2.5000000e+01   8.9041892e-01   9.3944342e-01   6.2186733e-01   6.6002477e-01   9.6057401e-01   6.6639465e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.15.dat <==
   2.0000000e+00   4.9121215e-04   1.1665369e-04   1.1709848e-04   1.0864654e-04   1.2504156e-04   7.2947697e-04
   4.0000000e+00   1.3472976e-03   3.1104008e-04   1.2403215e-04   1.1699026e-04   2.2077145e-04   8.1835543e-04
   6.0000000e+00   1.5287328e-02   7.1130504e-03   5.1811886e-04   1.0313553e-03   4.3160232e-03   3.5956183e-03
   8.0000000e+00   5.8745878e-02   3.2418314e-02   9.6309468e-04   3.8548807e-03   2.6568370e-02   6.5748918e-03
   1.0000000e+01   1.3776290e-01   8.3358958e-02   1.5036402e-03   7.9854464e-03   7.1532617e-02   1.1467492e-02
   1.2000000e+01   2.4775314e-01   1.9465465e-01   8.4292550e-03   1.7060585e-02   1.7342167e-01   2.4305061e-02
   1.4000000e+01   3.4009086e-01   3.0551920e-01   1.9756266e-02   3.0472731e-02   2.8388601e-01   3.8688346e-02
   1.6000000e+01   4.2927182e-01   4.1686828e-01   4.6462962e-02   6.2196635e-02   4.0506074e-01   6.6283102e-02
   1.8000000e+01   5.0830844e-01   5.1754197e-01   7.7885793e-02   9.2835558e-02   5.1314498e-01   1.0702766e-01
   2.0000000e+01   5.7922286e-01   6.0019803e-01   1.2561729e-01   1.3365237e-01   6.0300091e-01   1.4760576e-01
   2.2000000e+01   6.2114082e-01   6.5472181e-01   1.8752741e-01   1.8157525e-01   6.6075828e-01   1.9637924e-01
   2.4000000e+01   6.6198431e-01   7.0440110e-01   2.4829248e-01   2.3373697e-01   7.1311263e-01   2.5004306e-01
   2.5000000e+01   6.9852692e-01   7.4194185e-01   2.8643097e-01   2.6097924e-01   7.5692729e-01   2.7899610e-01
   2.7000000e+01   7.2170592e-01   7.7570420e-01   3.3712021e-01   3.1218457e-01   7.9192480e-01   3.2786796e-01
   2.9000000e+01   7.5765007e-01   8.2261912e-01   4.0292703e-01   3.7250329e-01   8.3406889e-01   3.8676399e-01
   3.1000000e+01   7.8773779e-01   8.5148649e-01   4.5344097e-01   4.1528246e-01   8.6593566e-01   4.2466524e-01
   3.3000000e+01   8.1211966e-01   8.7910443e-01   5.0120758e-01   4.6965509e-01   9.0025513e-01   4.7120763e-01
   3.5000000e+01   8.2673981e-01   9.0390107e-01   5.4887703e-01   5.3091020e-01   9.2410863e-01   5.1167581e-01
   3.7000000e+01   8.4244549e-01   9.2162161e-01   5.8921912e-01   6.1179119e-01   9.4306229e-01   5.5153382e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.2.dat <==
   3.0000000e+00   1.2833795e-04   1.1571081e-04   1.1591604e-04   1.0923867e-04   1.2332153e-04   1.1659613e-04
   6.0000000e+00   5.9842383e-04   1.2222356e-04   1.2319380e-04   1.1824985e-04   1.4414826e-04   1.2580840e-04
   8.0000000e+00   5.2273567e-03   1.1720863e-03   1.3488683e-04   4.3144157e-04   7.7712693e-04   4.5541922e-04
   1.1000000e+01   4.2080719e-02   1.4764551e-02   1.4695023e-04   5.7743390e-04   1.1162248e-02   1.0639004e-03
   1.3000000e+01   8.7398334e-02   3.6467592e-02   4.4105474e-04   1.4507573e-03   2.8570899e-02   9.7226084e-04
   1.6000000e+01   1.9682757e-01   1.2095294e-01   1.4197301e-03   4.3508437e-03   1.0531292e-01   4.5840551e-03
   1.8000000e+01   2.6050444e-01   1.8691173e-01   4.6879128e-03   8.5193042e-03   1.7038427e-01   1.0396330e-02
   2.1000000e+01   3.6846109e-01   3.3502382e-01   1.3927411e-02   2.1913299e-02   3.2167070e-01   2.2235249e-02
   2.4000000e+01   4.4631001e-01   4.3965643e-01   3.8398093e-02   4.9038770e-02   4.3306589e-01   4.7044582e-02
   2.6000000e+01   4.9484316e-01   5.1004637e-01   6.3513115e-02   7.0538841e-02   5.0606045e-01   7.2234455e-02
   2.9000000e+01   5.5924004e-01   5.9738323e-01   1.2023952e-01   1.1341162e-01   6.0081264e-01   1.1145604e-01
   3.1000000e+01   5.9373788e-01   6.4010675e-01   1.6733167e-01   1.5061565e-01   6.5004092e-01   1.5973901e-01
   3.4000000e+01   6.4474517e-01   7.0270915e-01   2.4289700e-01   2.1208606e-01   7.1502188e-01   2.1916986e-01
   3.6000000e+01   6.7050710e-01   7.4239310e-01   2.8597882e-01   2.5302058e-01   7.6109506e-01   2.6336467e-01
   3.9000000e+01   7.1853130e-01   7.9823977e-01   3.6009689e-01   3.1323587e-01   8.1572647e-01   3.2139024e-01
   4.1000000e+01   7.3651748e-01   8.2642576e-01   4.0751091e-01   3.5831256e-01   8.4469408e-01   3.7054808e-01
   4.4000000e+01   7.6281062e-01   8.5972071e-01   4.6034498e-01   4.3093186e-01   8.8231887e-01   4.2471729e-01
   4.7000000e+01   7.9576684e-01   9.0343176e-01   5.2103082e-01   5.0396182e-01   9.2646151e-01   4.7835925e-01
   4.9000000e+01   8.1009893e-01   9.1605438e-01   5.5667693e-01   5.5515971e-01   9.4154812e-01   5.0316427e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.25.dat <==
   4.0000000e+00   1.3541037e-04   1.1676824e-04   1.1744490e-04   1.1335199e-04   1.2945747e-04   1.1887460e-04
   7.0000000e+00   1.6291086e-04   1.2116389e-04   1.2206535e-04   1.1744117e-04   1.4167608e-04   1.2277880e-04
   1.0000000e+01   3.0998593e-03   5.8561863e-04   1.3224088e-04   1.2595477e-04   4.5772802e-04   1.3178262e-04
   1.3000000e+01   1.8716338e-02   3.3259538e-03   1.4133863e-04   3.3813829e-04   2.0939054e-03   3.7645744e-04
   1.6000000e+01   5.7980526e-02   1.2476017e-02   1.5188490e-04   4.1245253e-04   9.9786445e-03   4.0437861e-04
   2.0000000e+01   1.6017550e-01   7.4422148e-02   3.7650904e-04   1.3493428e-03   6.6445044e-02   1.3134551e-03
   2.3000000e+01   2.3719235e-01   1.5065418e-01   1.8711817e-03   3.8218698e-03   1.4255342e-01   3.3482019e-03
   2.6000000e+01   3.1263983e-01   2.5273276e-01   5.1973495e-03   8.2919194e-03   2.4511426e-01   6.3139111e-03
   2.9000000e+01   3.8612291e-01   3.6778323e-01   1.3049953e-02   1.8038888e-02   3.6049499e-01   1.5111690e-02
   3.2000000e+01   4.5045777e-01   4.6238421e-01   2.8431885e-02   3.4706892e-02   4.6435679e-01   3.0221313e-02
   3.6000000e+01   5.2199777e-01   5.5784983e-01   8.2463155e-02   8.0544851e-02   5.6438831e-01   6.9356182e-02
   3.9000000e+01   5.6829666e-01   6.2470815e-01   1.3610857e-01   1.1855670e-01   6.3173257e-01   1.1615122e-01
   4.2000000e+01   6.1283807e-01   6.9086072e-01   1.9881238e-01   1.6846702e-01   7.0023635e-01   1.7444829e-01
   4.5000000e+01   6.3612972e-01   7.2375293e-01   2.5951932e-01   2.1321878e-01   7.4016056e-01   2.2000939e-01
   4.8000000e+01   6.7276397e-01   7.7308483e-01   3.1946888e-01   2.7187214e-01   7.9062912e-01   2.8177996e-01
   5.2000000e+01   7.1140235e-01   8.1925254e-01   3.9799552e-01   3.4953782e-01   8.3722151e-01   3.5416719e-01
   5.5000000e+01   7.3795847e-01   8.5073735e-01   4.5254375e-01   4.0386096e-01   8.7413417e-01   4.0103261e-01
   5.8000000e+01   7.5670121e-01   8.7950523e-01   4.9831090e-01   4.7886278e-01   9.0326636e-01   4.4866945e-01
   6.1000000e+01   7.7452063e-01   9.0728631e-01   5.4580521e-01   5.5716997e-01   9.3506544e-01   4.8845992e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.3.dat <==
   4.0000000e+00   1.3123016e-04   1.1503288e-04   1.1537749e-04   1.1247784e-04   1.2540694e-04   1.1702726e-04
   8.0000000e+00   1.5496789e-04   1.2214716e-04   1.2295034e-04   1.1834227e-04   1.4198419e-04   1.2308814e-04
   1.2000000e+01   1.0986791e-03   1.2868629e-04   1.2970874e-04   1.2620533e-04   1.6103168e-04   1.3048755e-04
   1.6000000e+01   1.0515776e-02   4.2190799e-04   1.4298837e-04   1.3835318e-04   3.7342215e-04   1.4329939e-04
   2.0000000e+01   5.0174039e-02   5.9924331e-03   1.5320324e-04   1.4925091e-04   3.9680022e-03   1.5305253e-04
   2.4000000e+01   1.2619931e-01   3.6941777e-02   1.6889964e-04   2.2501190e-04   3.1923966e-02   2.7580612e-04
   2.7000000e+01   1.8784097e-01   8.4811903e-02   2.2405519e-04   8.8034113e-04   7.8384303e-02   5.3891153e-04
   3.1000000e+01   2.6991194e-01   1.8634218e-01   1.5133797e-03   3.2957250e-03   1.7860433e-01   1.4491966e-03
   3.5000000e+01   3.4423718e-01   3.0789204e-01   5.6425003e-03   9.1254486e-03   3.0622526e-01   5.7447052e-03
   3.9000000e+01   4.1049753e-01   4.1693607e-01   1.9529996e-02   2.2900214e-02   4.1802024e-01   1.6049916e-02
   4.3000000e+01   4.6606175e-01   5.0213801e-01   4.6796876e-02   4.4678893e-02   5.0944844e-01   3.4728252e-02
   4.7000000e+01   5.0955077e-01   5.6604008e-01   9.4493717e-02   8.0392022e-02   5.8198201e-01   7.2058366e-02
   5.0000000e+01   5.5414693e-01   6.2800096e-01   1.4332268e-01   1.1643666e-01   6.3686229e-01   1.1171491e-01
   5.4000000e+01   5.8721296e-01   6.7668639e-01   2.0870046e-01   1.6511580e-01   6.9475029e-01   1.6449060e-01
   5.8000000e+01   6.2386444e-01   7.2916341e-01   2.8339701e-01   2.2567542e-01   7.4340861e-01   2.3216087e-01
   6.2000000e+01   6.6211333e-01   7.8159215e-01   3.5132653e-01   2.8954593e-01   8.0440143e-01   2.9748313e-01
   6.6000000e+01   6.9513508e-01   8.2610889e-01   4.1434048e-01   3.6276594e-01   8.5120863e-01   3.5991408e-01
   7.0000000e+01   7.1401050e-01   8.6029001e-01   4.7056233e-01   4.4832226e-01   8.8890616e-01   4.1976263e-01
   7.3000000e+01   7.4136912e-01   8.9873595e-01   5.1576921e-01   5.2380643e-01   9.2451657e-01   4.5536599e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.35.dat <==
   5.0000000e+00   1.3462865e-04   1.1425171e-04   1.1443535e-04   1.1191350e-04   1.2627757e-04   1.1500785e-04
   9.0000000e+00   1.5336989e-04   1.2010046e-04   1.2046646e-04   1.1754692e-04   1.3998863e-04   1.2140264e-04
   1.4000000e+01   5.6383639e-04   1.3015037e-04   1.3004958e-04   1.2652939e-04   1.6031845e-04   1.3053611e-04
   1.8000000e+01   3.6110005e-03   2.2014049e-04   1.3901022e-04   1.3549771e-04   2.7328108e-04   1.4054238e-04
   2.3000000e+01   3.2047353e-02   1.6249515e-03   1.5320325e-04   1.4879305e-04   9.7768944e-04   1.5261264e-04
   2.7000000e+01   8.3649312e-02   9.1220351e-03   1.6671587e-04   1.9122161e-04   9.7985375e-03   1.6486538e-04
   3.2000000e+01   1.6172466e-01   4.9846709e-02   1.8599274e-04   3.0115209e-04   4.7777147e-02   1.8864366e-04
   3.6000000e+01   2.2560305e-01   1.1571602e-01   3.0668205e-04   5.5453060e-04   1.1188856e-01   2.5970971e-04
   4.1000000e+01   3.0151685e-01   2.3849341e-01   2.2579134e-03   3.3300327e-03   2.3952518e-01   1.2051520e-03
   4.5000000e+01   3.5415601e-01   3.3459594e-01   6.0578925e-03   1.0094904e-02   3.4142324e-01   5.5575746e-03
   5.0000000e+01   4.1394226e-01   4.3303810e-01   2.1556430e-02   2.5258797e-02   4.4316128e-01   1.3073599e-02
   5.4000000e+01   4.5900843e-01   5.0872180e-01   5.1769303e-02   4.7867423e-02   5.2047973e-01   3.2672018e-02
   5.9000000e+01   5.0862771e-01   5.8663497e-01   1.0891712e-01   8.9072323e-02   5.9967856e-01   7.6264722e-02
   6.3000000e+01   5.4502954e-01   6.4084764e-01   1.7132516e-01   1.3038908e-01   6.5786670e-01   1.2352737e-01
   6.8000000e+01   5.8053025e-01   6.9887732e-01   2.4478558e-01   1.8912639e-01   7.2156469e-01   1.8946687e-01
   7.2000000e+01   6.2110740e-01   7.5000295e-01   3.0900492e-01   2.4766701e-01   7.7133292e-01   2.5487770e-01
   7.7000000e+01   6.4981308e-01   8.0200987e-01   3.8130418e-01   3.2484792e-01   8.2437475e-01   3.2297125e-01
   8.1000000e+01   6.7617678e-01   8.4261089e-01   4.3845367e-01   4.0242064e-01   8.7064251e-01   3.7630184e-01
   8.6000000e+01   7.0241734e-01   8.7694289e-01   4.9975827e-01   5.1625839e-01   9.1355138e-01   4.4613671e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.4.dat <==
   6.0000000e+00   1.3309195e-04   1.1388559e-04   1.1447538e-04   1.1216527e-04   1.2606795e-04   1.1504876e-04
   1.1000000e+01   1.5715003e-04   1.2060253e-04   1.2078464e-04   1.1830185e-04   1.4071692e-04   1.2209430e-04
   1.6000000e+01   2.5766816e-04   1.2990301e-04   1.3021419e-04   1.2788119e-04   1.6196144e-04   1.3068819e-04
   2.1000000e+01   3.2832842e-03   1.3845763e-04   1.3858834e-04   1.3652738e-04   1.8359107e-04   1.3940940e-04
   2.6000000e+01   2.0862721e-02   2.3903809e-04   1.4948712e-04   1.4598042e-04   5.8182645e-04   1.4890344e-04
   3.1000000e+01   6.0794566e-02   2.1943399e-03   1.6187655e-04   1.5832760e-04   2.2894658e-03   1.6003318e-04
   3.6000000e+01   1.2178077e-01   1.8087089e-02   1.8017945e-04   1.7657220e-04   1.7494423e-02   2.1692339e-04
   4.1000000e+01   1.8531237e-01   6.6110641e-02   2.0368109e-04   6.4201428e-04   7.0908986e-02   1.9502774e-04
   4.7000000e+01   2.6635960e-01   1.8232567e-01   4.3483999e-04   1.1813373e-03   1.8613222e-01   4.3848704e-04
   5.2000000e+01   3.2035572e-01   2.8599279e-01   2.3984030e-03   4.4897664e-03   2.9696201e-01   1.9738747e-03
   5.7000000e+01   3.7084684e-01   3.7904986e-01   8.9084549e-03   1.2127686e-02   3.8836355e-01   5.3822325e-03
   6.2000000e+01   4.1865402e-01   4.6289764e-01   3.0844092e-02   2.9518257e-02   4.8046462e-01   1.6345900e-02
   6.7000000e+01   4.6230591e-01   5.3605684e-01   7.2521314e-02   5.8030161e-02   5.5045591e-01   4.2153305e-02
   7.2000000e+01   5.0319236e-01   6.0306920e-01   1.3121493e-01   9.8421239e-02   6.2766785e-01   8.5149741e-02
   7.7000000e+01   5.3097802e-01   6.4979876e-01   2.0083918e-01   1.4777318e-01   6.7382473e-01   1.4307556e-01
   8.2000000e+01   5.6944782e-01   7.0797920e-01   2.6967729e-01   2.0668997e-01   7.2449380e-01   2.1221988e-01
   8.8000000e+01   6.0971378e-01   7.7612946e-01   3.5309782e-01   2.8818747e-01   7.9852885e-01   2.8872920e-01
   9.3000000e+01   6.3475538e-01   8.1277379e-01   4.1193329e-01   3.7574106e-01   8.4241721e-01   3.5051493e-01
   9.8000000e+01   6.6321359e-01   8.5338986e-01   4.6716851e-01   4.8384346e-01   8.8912865e-01   4.1553087e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.45.dat <==
   6.0000000e+00   1.3215061e-04   1.1364387e-04   1.1337471e-04   1.1076773e-04   1.2512400e-04   1.1400174e-04
   1.2000000e+01   1.5661141e-04   1.2176671e-04   1.2197513e-04   1.1949009e-04   1.4325775e-04   1.2181228e-04
   1.8000000e+01   2.0020793e-04   1.2763481e-04   1.2822770e-04   1.2558652e-04   1.6142797e-04   1.2833071e-04
   2.4000000e+01   2.1202930e-03   1.3566347e-04   1.3596928e-04   1.3364274e-04   1.8283280e-04   1.3624264e-04
   2.9000000e+01   1.2702213e-02   1.4702781e-04   1.4755986e-04   1.4492811e-04   2.0555070e-04   1.4700064e-04
   3.5000000e+01   4.7743470e-02   1.3158791e-03   1.6485355e-04   1.6069282e-04   6.0892890e-04   1.6215525e-04
   4.1000000e+01   1.0322917e-01   1.0041875e-02   1.7900120e-04   2.0805173e-04   8.4709562e-03   1.7434964e-04
   4.7000000e+01   1.6571959e-01   4.2792024e-02   2.0361796e-04   2.2465758e-04   4.2974149e-02   2.2853409e-04
   5.2000000e+01   2.2099508e-01   1.0573921e-01   2.2887232e-04   4.1888160e-04   1.1246585e-01   2.1438690e-04
   5.8000000e+01   2.7412085e-01   2.1239809e-01   5.7591938e-04   1.7897446e-03   2.2248429e-01   8.1373477e-04
   6.4000000e+01   3.3267241e-01   3.2034415e-01   3.5060900e-03   4.8710179e-03   3.3455125e-01   1.8375127e-03
   7.0000000e+01   3.7451719e-01   4.0803590e-01   1.5652932e-02   1.6229438e-02   4.2340022e-01   6.2600933e-03
   7.5000000e+01   4.1645010e-01   4.7964156e-01   4.0135202e-02   3.7046170e-02   5.0236193e-01   2.0520445e-02
   8.1000000e+01   4.5171660e-01   5.4761406e-01   9.8098944e-02   7.0237222e-02   5.7359908e-01   5.5895645e-02
   8.7000000e+01   4.9581964e-01   6.1748461e-01   1.7057525e-01   1.2453638e-01   6.4755598e-01   1.1432321e-01
   9.3000000e+01   5.3246368e-01   6.8509433e-01   2.4075587e-01   1.8007010e-01   7.0945279e-01   1.7991690e-01
   9.8000000e+01   5.6122576e-01   7.2938306e-01   3.0352556e-01   2.4338702e-01   7.5950061e-01   2.4671001e-01
   1.0400000e+02   5.9286462e-01   7.8090310e-01   3.8289405e-01   3.3377780e-01   8.1009088e-01   3.1981696e-01
   1.1000000e+02   6.1999763e-01   8.3031562e-01   4.4479147e-01   4.5502193e-01   8.6412144e-01   3.8829903e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.5.dat <==
   7.0000000e+00   1.3181045e-04   1.1229930e-04   1.1233001e-04   1.1016844e-04   1.2593654e-04   1.1267809e-04
   1.3000000e+01   1.5451132e-04   1.1999510e-04   1.1993163e-04   1.1827515e-04   1.4036280e-04   1.2074809e-04
   2.0000000e+01   2.0310106e-04   1.2909225e-04   1.2941276e-04   1.2727201e-04   1.6423934e-04   1.2966091e-04
   2.6000000e+01   6.7828990e-04   1.3788067e-04   1.3804493e-04   1.3621385e-04   1.8453467e-04   1.3780742e-04
   3.2000000e+01   8.5422952e-03   1.4666631e-04   1.4697522e-04   1.4478296e-04   2.0614886e-04   1.4607647e-04
   3.9000000e+01   3.9758993e-02   6.7419665e-04   1.6281261e-04   1.5926390e-04   5.0688381e-04   1.5983645e-04
   4.5000000e+01   8.2520043e-02   3.2787477e-03   1.7854468e-04   1.7404142e-04   2.9428131e-03   1.7324611e-04
   5.2000000e+01   1.4462846e-01   2.3207695e-02   2.0331747e-04   1.9687500e-04   2.5214812e-02   1.9388131e-04
   5.8000000e+01   1.9171634e-01   7.2639822e-02   2.3324275e-04   3.4174647e-04   7.4170195e-02   2.1883887e-04
   6.4000000e+01   2.4259582e-01   1.5635657e-01   3.0558017e-04   6.7745597e-04   1.7269369e-01   3.7388423e-04
   7.1000000e+01   2.9432939e-01   2.6991500e-01   1.8222439e-03   3.1619864e-03   2.8801226e-01   9.4165888e-04
   7.7000000e+01   3.3663139e-01   3.5808383e-01   7.4954555e-03   9.3121170e-03   3.7641763e-01   3.7392314e-03
   8.4000000e+01   3.8464103e-01   4.4673360e-01   3.2639603e-02   2.6444406e-02   4.7049060e-01   1.2185617e-02
   9.0000000e+01   4.2028025e-01   5.1554422e-01   7.4313411e-02   5.2919004e-02   5.4004366e-01   3.3901616e-02
   9.6000000e+01   4.5560167e-01   5.7532314e-01   1.3679750e-01   9.2689924e-02   6.0131633e-01   8.2346771e-02
   1.0300000e+02   4.9288995e-01   6.4614715e-01   2.2000285e-01   1.5813863e-01   6.7336061e-01   1.5580063e-01
   1.0900000e+02   5.2052418e-01   6.9593542e-01   2.8441326e-01   2.2233981e-01   7.2905440e-01   2.2253667e-01
   1.1600000e+02   5.5487011e-01   7.5288897e-01   3.6186452e-01   3.2276812e-01   7.9190292e-01   3.0078354e-01
   1.2200000e+02   5.7858729e-01   7.9897237e-01   4.2113433e-01   4.3544511e-01   8.3584431e-01   3.6744821e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.55.dat <==
   8.0000000e+00   1.3144444e-04   1.1208588e-04   1.1206879e-04   1.0961603e-04   1.2380917e-04   1.1265718e-04
   1.5000000e+01   1.5540488e-04   1.1790061e-04   1.1791275e-04   1.1694103e-04   1.3944297e-04   1.1827719e-04
   2.2000000e+01   1.8970521e-04   1.2693572e-04   1.2725598e-04   1.2512950e-04   1.6214667e-04   1.2734772e-04
   2.9000000e+01   5.9233832e-04   1.3732040e-04   1.3744166e-04   1.3534380e-04   1.8537883e-04   1.3654495e-04
   3.6000000e+01   6.4942115e-03   1.4975614e-04   1.4984338e-04   1.4729428e-04   2.1580148e-04   1.4848314e-04
   4.3000000e+01   2.9486039e-02   1.6346377e-04   1.6380281e-04   1.6049679e-04   3.2637898e-04   1.6086747e-04
   5.0000000e+01   6.9153988e-02   8.9977411e-04   1.8040195e-04   1.7485214e-04   7.8457483e-04   1.7454299e-04
   5.7000000e+01   1.1757071e-01   8.3205870e-03   1.9989852e-04   2.0456923e-04   8.6704660e-03   1.9139879e-04
   6.4000000e+01   1.6610371e-01   3.8079528e-02   2.3096605e-04   2.4245444e-04   4.5319352e-02   2.1514709e-04
   7.1000000e+01   2.1502473e-01   1.1067865e-01   2.6840949e-04   3.8216669e-04   1.2747122e-01   2.4324361e-04
   7.8000000e+01   2.5733642e-01   2.0548222e-01   5.4106610e-04   1.0834501e-03   2.2811893e-01   4.6796838e-04
   8.5000000e+01   3.0167388e-01   2.9829820e-01   3.0378161e-03   4.2909749e-03   3.2129032e-01   1.1996787e-03
   9.2000000e+01   3.4067528e-01   3.8620844e-01   1.4546745e-02   1.4258697e-02   4.1316916e-01   4.7191552e-03
   9.9000000e+01   3.8338433e-01   4.6037990e-01   4.8745214e-02   3.5790574e-02   4.9322646e-01   1.8914311e-02
   1.0600000e+02   4.1535018e-01   5.2891998e-01   1.0939606e-01   7.5525679e-02   5.6795854e-01   6.1819771e-02
   1.1300000e+02   4.4777651e-01   6.0129709e-01   1.7960840e-01   1.2396528e-01   6.3269153e-01   1.2176216e-01
   1.2000000e+02   4.8127925e-01   6.5644759e-01   2.5271783e-01   1.9039432e-01   6.8640035e-01   1.9427076e-01
   1.2700000e+02   5.0768251e-01   7.0764712e-01   3.2501699e-01   2.7779690e-01   7.5365331e-01   2.6836291e-01
   1.3400000e+02   5.3992660e-01   7.6997267e-01   3.9490486e-01   3.9932069e-01   8.0931055e-01   3.3895102e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.6.dat <==
   8.0000000e+00   1.3121866e-04   1.1131535e-04   1.1149954e-04   1.0927102e-04   1.2161006e-04   1.1195483e-04
   1.6000000e+01   1.5563205e-04   1.2080301e-04   1.2065671e-04   1.1881279e-04   1.4285144e-04   1.2075939e-04
   2.4000000e+01   1.9338227e-04   1.2880066e-04   1.2911557e-04   1.2692043e-04   1.6248772e-04   1.2908272e-04
   3.1000000e+01   3.1975950e-04   1.3717885e-04   1.3710451e-04   1.3494253e-04   1.8477993e-04   1.3653708e-04
   3.9000000e+01   3.7119993e-03   1.4716944e-04   1.4719150e-04   1.4483045e-04   2.1258463e-04   1.4567667e-04
   4.7000000e+01   2.2244140e-02   1.6158358e-04   1.6192559e-04   1.5855140e-04   2.4808177e-04   1.5882153e-04
   5.4000000e+01   5.1664168e-02   3.1276950e-04   1.7694014e-04   1.7193178e-04   7.4160815e-04   1.7248280e-04
   6.2000000e+01   9.6674794e-02   2.1070479e-03   1.9766108e-04   1.9129402e-04   2.7989075e-03   1.8926264e-04
   7.0000000e+01   1.3896355e-01   1.5760464e-02   2.2969957e-04   2.1877254e-04   2.0440605e-02   2.1430618e-04
   7.7000000e+01   1.8283759e-01   5.6686360e-02   2.6354013e-04   2.8039451e-04   7.2986189e-02   2.4031353e-04
   8.5000000e+01   2.2295129e-01   1.4034460e-01   3.5559349e-04   7.7178668e-04   1.6781294e-01   3.2118098e-04
   9.3000000e+01   2.6600883e-01   2.3780701e-01   1.2473518e-03   2.4205978e-03   2.6966504e-01   6.0708105e-04
   1.0000000e+02   3.0111726e-01   3.1708480e-01   6.0230342e-03   7.0646351e-03   3.5145518e-01   1.6764754e-03
   1.0800000e+02   3.3892188e-01   4.0029216e-01   2.7941849e-02   2.2396503e-02   4.3883710e-01   9.1270978e-03
   1.1600000e+02   3.7380076e-01   4.7869061e-01   8.1900490e-02   5.3268762e-02   5.1234397e-01   3.8382296e-02
   1.2300000e+02   4.0353266e-01   5.4035155e-01   1.4328449e-01   9.5445273e-02   5.7999551e-01   8.8811084e-02
   1.3100000e+02   4.3324066e-01   6.0439019e-01   2.2217159e-01   1.5815624e-01   6.4430801e-01   1.6249013e-01
   1.3900000e+02   4.6798566e-01   6.7047683e-01   3.0090588e-01   2.5032910e-01   7.1384120e-01   2.4187895e-01
   1.4600000e+02   4.8634312e-01   7.2145497e-01   3.6253792e-01   3.6699878e-01   7.5705835e-01   3.1252496e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.65.dat <==
   9.0000000e+00   1.3434716e-04   1.1272252e-04   1.1279503e-04   1.1139265e-04   1.2447919e-04   1.1329450e-04
   1.7000000e+01   1.5597833e-04   1.2037462e-04   1.2033414e-04   1.1871768e-04   1.4139629e-04   1.2061755e-04
   2.5000000e+01   1.8538440e-04   1.2679836e-04   1.2679152e-04   1.2514617e-04   1.5998275e-04   1.2685631e-04
   3.4000000e+01   2.7273443e-04   1.3644616e-04   1.3651008e-04   1.3488401e-04   1.8391155e-04   1.3583965e-04
   4.2000000e+01   2.1946546e-03   1.4750064e-04   1.4746815e-04   1.4515172e-04   2.1380512e-04   1.4599734e-04
   5.0000000e+01   1.3613669e-02   1.6053468e-04   1.6006247e-04   1.5725253e-04   2.4969707e-04   1.5811383e-04
   5.9000000e+01   4.0502929e-02   1.7724202e-04   1.7580710e-04   1.7170439e-04   2.8919837e-04   1.7140592e-04
   6.7000000e+01   7.4789401e-02   4.5450913e-04   1.9761292e-04   1.9036105e-04   9.6366019e-04   1.8925911e-04
   7.5000000e+01   1.1162857e-01   3.2021848e-03   2.2469274e-04   2.1410113e-04   6.8965030e-03   2.1140117e-04
   8.4000000e+01   1.5375166e-01   2.6970855e-02   2.6688951e-04   2.9529101e-04   3.9942460e-02   2.4172735e-04
   9.2000000e+01   1.9074870e-01   8.4606603e-02   3.1809828e-04   4.4089798e-04   1.1262095e-01   2.7975061e-04
   1.0000000e+02   2.2604928e-01   1.6699937e-01   6.9829660e-04   1.0402071e-03   2.0380094e-01   4.0139520e-04
   1.0900000e+02   2.6013397e-01   2.5826063e-01   2.7523264e-03   3.8062790e-03   3.0121302e-01   8.4262802e-04
   1.1700000e+02   2.9530227e-01   3.4053515e-01   1.6228073e-02   1.3293322e-02   3.7963305e-01   4.4024612e-03
   1.2500000e+02   3.2717424e-01   4.1122797e-01   5.0461558e-02   3.2552111e-02   4.5624482e-01   1.6301217e-02
   1.3400000e+02   3.6022841e-01   4.8687569e-01   1.1506840e-01   7.1257550e-02   5.3223356e-01   6.1501475e-02
   1.4200000e+02   3.8800986e-01   5.4998397e-01   1.8624033e-01   1.2853073e-01   5.9134743e-01   1.3035265e-01
   1.5000000e+02   4.1501330e-01   6.0717640e-01   2.5473446e-01   2.0498567e-01   6.4837025e-01   2.0199667e-01
   1.5900000e+02   4.4660024e-01   6.7368377e-01   3.4110581e-01   3.4343420e-01   7.1629435e-01   2.9185243e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.7.dat <==
   9.0000000e+00   1.3052560e-04   1.1133979e-04   1.1138335e-04   1.0993001e-04   1.2088655e-04   1.1167610e-04
   1.8000000e+01   1.5252429e-04   1.1795420e-04   1.1799723e-04   1.1643133e-04   1.3946620e-04   1.1817877e-04
   2.7000000e+01   1.8356063e-04   1.2668421e-04   1.2687499e-04   1.2545938e-04   1.6014266e-04   1.2655416e-04
   3.6000000e+01   2.4584131e-04   1.3546122e-04   1.3533208e-04   1.3333576e-04   1.8441830e-04   1.3467256e-04
   4.5000000e+01   1.2156347e-03   1.4884481e-04   1.4851938e-04   1.4604195e-04   2.1386970e-04   1.4682729e-04
   5.4000000e+01   9.4558447e-03   1.5878397e-04   1.5825920e-04   1.5528975e-04   2.4681266e-04   1.5568137e-04
   6.3000000e+01   3.0043264e-02   1.7867536e-04   1.7777490e-04   1.7206673e-04   2.9506931e-04   1.7231194e-04
   7.2000000e+01   5.9325710e-02   1.9945330e-04   1.9745163e-04   1.9028243e-04   6.7169867e-04   1.8906692e-04
   8.1000000e+01   9.0948400e-02   1.5599829e-03   2.2287015e-04   2.1290275e-04   2.1890347e-03   2.1056892e-04
   9.0000000e+01   1.2665175e-01   7.3039119e-03   2.6069072e-04   2.4219559e-04   1.3805187e-02   2.3846340e-04
   9.9000000e+01   1.5859572e-01   3.9684279e-02   3.1698941e-04   2.8705683e-04   6.4505529e-02   2.7862808e-04
   1.0800000e+02   1.9216209e-01   1.0491173e-01   4.0567371e-04   5.7010133e-04   1.4454389e-01   3.3486632e-04
   1.1700000e+02   2.2313687e-01   1.8467366e-01   1.0563017e-03   1.8903837e-03   2.3343143e-01   5.2095597e-04
   1.2600000e+02   2.5559535e-01   2.6704895e-01   7.5421275e-03   6.9658579e-03   3.1965427e-01   2.0417757e-03
   1.3500000e+02   2.8696146e-01   3.4652673e-01   3.3127579e-02   2.0972382e-02   3.9433296e-01   9.9031625e-03
   1.4400000e+02   3.1650989e-01   4.1828212e-01   8.3568455e-02   5.0153622e-02   4.6681689e-01   3.8237897e-02
   1.5300000e+02   3.4361435e-01   4.9133752e-01   1.5385473e-01   9.9702974e-02   5.3248237e-01   9.9259788e-02
   1.6200000e+02   3.7260444e-01   5.5493117e-01   2.2743474e-01   1.7784499e-01   6.0010264e-01   1.7749626e-01
   1.7100000e+02   3.9853567e-01   6.1720241e-01   3.0948584e-01   3.0142464e-01   6.6441123e-01   2.5784359e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.75.dat <==
   1.0000000e+01   1.3280813e-04   1.1261610e-04   1.1265364e-04   1.1076474e-04   1.2438157e-04   1.1295249e-04
   2.0000000e+01   1.5540134e-04   1.1879516e-04   1.1871766e-04   1.1738477e-04   1.4163533e-04   1.1893979e-04
   2.9000000e+01   1.8509877e-04   1.2650183e-04   1.2622837e-04   1.2472460e-04   1.5983533e-04   1.2617834e-04
   3.9000000e+01   2.3757837e-04   1.3634617e-04   1.3621143e-04   1.3416932e-04   1.8517382e-04   1.3526464e-04
   4.8000000e+01   8.1539723e-04   1.4703295e-04   1.4662505e-04   1.4386282e-04   2.1298848e-04   1.4511207e-04
   5.8000000e+01   7.2678966e-03   1.6228626e-04   1.6153818e-04   1.5782178e-04   2.5355215e-04   1.5887631e-04
   6.8000000e+01   2.4342659e-02   1.7804433e-04   1.7714574e-04   1.7273633e-04   3.0307815e-04   1.7184748e-04
   7.7000000e+01   4.6683392e-02   1.9948004e-04   1.9722286e-04   1.8846324e-04   3.6524769e-04   1.8834386e-04
   8.7000000e+01   7.5586012e-02   3.0178410e-04   2.2476668e-04   2.1209733e-04   8.9719689e-04   2.1214374e-04
   9.6000000e+01   1.0278730e-01   2.1248282e-03   2.6036968e-04   2.4267772e-04   5.2021599e-03   2.4028451e-04
   1.0600000e+02   1.3504063e-01   1.4798939e-02   3.1850440e-04   2.9533331e-04   3.4703086e-02   2.7975380e-04
   1.1600000e+02   1.6497140e-01   5.8937202e-02   4.1852459e-04   4.3361092e-04   9.8680219e-02   3.3787502e-04
   1.2500000e+02   1.9315369e-01   1.2662590e-01   8.1657989e-04   8.1369143e-04   1.7802776e-01   4.3041390e-04
   1.3500000e+02   2.2294826e-01   2.1001225e-01   4.5462690e-03   4.2912827e-03   2.6297537e-01   1.1283432e-03
   1.4400000e+02   2.4652352e-01   2.7229144e-01   1.9302500e-02   1.2510654e-02   3.2932594e-01   5.2226040e-03
   1.5400000e+02   2.7727406e-01   3.4818997e-01   6.2484114e-02   3.6910261e-02   4.0403113e-01   2.7113824e-02
   1.6400000e+02   3.0312345e-01   4.2899333e-01   1.2806582e-01   8.1553097e-02   4.7815936e-01   8.1530413e-02
   1.7300000e+02   3.2761499e-01   4.9179009e-01   1.9527617e-01   1.4639310e-01   5.3905145e-01   1.4959069e-01
   1.8300000e+02   3.5438107e-01   5.5947524e-01   2.7744343e-01   2.7579946e-01   6.0573439e-01   2.3358379e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.8.dat <==
   1.1000000e+01   1.3421051e-04   1.1234641e-04   1.1235762e-04   1.1124950e-04   1.2387562e-04   1.1235236e-04
   2.1000000e+01   1.5475131e-04   1.1849079e-04   1.1842298e-04   1.1694091e-04   1.4008327e-04   1.1844482e-04
   3.1000000e+01   1.8340608e-04   1.2652696e-04   1.2631732e-04   1.2493145e-04   1.5914210e-04   1.2599377e-04
   4.1000000e+01   2.2919314e-04   1.3459283e-04   1.3449023e-04   1.3258453e-04   1.8171119e-04   1.3345556e-04
   5.2000000e+01   6.7687142e-04   1.4744413e-04   1.4700209e-04   1.4441358e-04   2.1689281e-04   1.4499682e-04
   6.2000000e+01   5.0717350e-03   1.6192389e-04   1.6091312e-04   1.5748775e-04   2.5691202e-04   1.5789988e-04
   7.2000000e+01   1.6863575e-02   1.7917721e-04   1.7740666e-04   1.7241536e-04   3.0510450e-04   1.7189698e-04
   8.2000000e+01   3.6655172e-02   1.9820160e-04   1.9535875e-04   1.8827999e-04   3.7428688e-04   1.8808952e-04
   9.3000000e+01   6.0080324e-02   2.5809349e-04   2.2345669e-04   2.1156337e-04   5.5285659e-04   2.1025946e-04
   1.0300000e+02   8.3288253e-02   4.9219537e-04   2.6080427e-04   2.4017266e-04   1.9490240e-03   2.3849727e-04
   1.1300000e+02   1.1145720e-01   3.8633331e-03   3.1179979e-04   2.8401064e-04   1.1665680e-02   2.7748418e-04
   1.2300000e+02   1.3284032e-01   1.9646569e-02   3.9607956e-04   3.6077237e-04   4.4748251e-02   3.2916222e-04
   1.3400000e+02   1.5980817e-01   6.8710354e-02   6.1730119e-04   6.3814763e-04   1.1526202e-01   4.2803496e-04
   1.4400000e+02   1.8497493e-01   1.3662151e-01   2.0900141e-03   2.0139425e-03   1.9062895e-01   6.9577858e-04
   1.5400000e+02   2.0771963e-01   2.0455285e-01   1.0469980e-02   7.2935523e-03   2.6000251e-01   2.3091830e-03
   1.6400000e+02   2.3229666e-01   2.7225305e-01   3.8820545e-02   2.1310017e-02   3.2849276e-01   1.3505509e-02
   1.7500000e+02   2.5751444e-01   3.4883697e-01   9.6569513e-02   5.6709288e-02   3.9760557e-01   5.5841378e-02
   1.8500000e+02   2.8003073e-01   4.1475693e-01   1.6175420e-01   1.1461239e-01   4.6367517e-01   1.2075029e-01
   1.9500000e+02   3.0400675e-01   4.7979694e-01   2.3743075e-01   2.2864159e-01   5.2544261e-01   2.0127581e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.85.dat <==
   1.1000000e+01   1.3366640e-04   1.1273004e-04   1.1249507e-04   1.1166575e-04   1.2408350e-04   1.1273193e-04
   2.2000000e+01   1.5393554e-04   1.1846601e-04   1.1830416e-04   1.1679512e-04   1.4021913e-04   1.1848161e-04
   3.3000000e+01   1.8471762e-04   1.2604783e-04   1.2602883e-04   1.2419240e-04   1.6007333e-04   1.2547068e-04
   4.4000000e+01   2.3228208e-04   1.3559867e-04   1.3523085e-04   1.3329965e-04   1.8653728e-04   1.3417625e-04
   5.5000000e+01   5.1609404e-04   1.4630657e-04   1.4566323e-04   1.4314027e-04   2.1595752e-04   1.4404205e-04
   6.6000000e+01   3.4448298e-03   1.5952828e-04   1.5845287e-04   1.5504566e-04   2.5728117e-04   1.5549630e-04
   7.7000000e+01   1.2831121e-02   1.7781575e-04   1.7614799e-04   1.7019744e-04   3.1071262e-04   1.7021981e-04
   8.8000000e+01   2.7978202e-02   2.0030530e-04   1.9708372e-04   1.8863464e-04   3.9477047e-04   1.8868516e-04
   9.8000000e+01   4.5548874e-02   2.2747635e-04   2.2219968e-04   2.0766107e-04   5.0550724e-04   2.0812495e-04
   1.0900000e+02   6.4633345e-02   2.9132219e-04   2.5725006e-04   2.3538523e-04   8.0404322e-04   2.3508536e-04
   1.2000000e+02   8.5869973e-02   6.0038337e-04   3.0382716e-04   2.7176596e-04   3.0195514e-03   2.7166864e-04
   1.3100000e+02   1.0716503e-01   3.7461913e-03   3.9473419e-04   3.2729454e-04   1.4156166e-02   3.3072422e-04
   1.4200000e+02   1.2856065e-01   2.3468968e-02   5.5702837e-04   4.8989138e-04   5.4989570e-02   4.2361194e-04
   1.5300000e+02   1.4926320e-01   6.7076691e-02   1.2775446e-03   1.0187779e-03   1.1344636e-01   5.8736878e-04
   1.6400000e+02   1.7150462e-01   1.2830540e-01   5.5563068e-03   3.6063950e-03   1.8350197e-01   1.3058650e-03
   1.7500000e+02   1.9477919e-01   1.9451651e-01   2.5618744e-02   1.2677650e-02   2.4838982e-01   7.5554137e-03
   1.8500000e+02   2.1073195e-01   2.5517426e-01   6.1089826e-02   3.3366509e-02   3.0816027e-01   3.0255523e-02
   1.9600000e+02   2.3439898e-01   3.2303965e-01   1.2570599e-01   7.6382909e-02   3.7659559e-01   8.4311683e-02
   2.0700000e+02   2.5502351e-01   3.8754610e-01   1.9859673e-01   1.7710808e-01   4.3319718e-01   1.6929206e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.9.dat <==
   1.2000000e+01   1.3117607e-04   1.1164629e-04   1.1165971e-04   1.1060772e-04   1.2249889e-04   1.1164037e-04
   2.4000000e+01   1.5633801e-04   1.1965001e-04   1.1970923e-04   1.1857687e-04   1.4115628e-04   1.1959558e-04
   3.5000000e+01   1.8506631e-04   1.2575760e-04   1.2590598e-04   1.2459366e-04   1.5983749e-04   1.2530759e-04
   4.7000000e+01   2.3674015e-04   1.3623408e-04   1.3607889e-04   1.3441504e-04   1.8842005e-04   1.3554318e-04
   5.8000000e+01   4.0438687e-04   1.4709249e-04   1.4671931e-04   1.4449297e-04   2.1767373e-04   1.4523833e-04
   7.0000000e+01   2.2571455e-03   1.6149254e-04   1.6045984e-04   1.5639991e-04   2.6298469e-04   1.5736030e-04
   8.1000000e+01   8.8516321e-03   1.7675647e-04   1.7479148e-04   1.6965826e-04   3.1676519e-04   1.6981104e-04
   9.3000000e+01   2.1015568e-02   1.9824404e-04   1.9568209e-04   1.8749662e-04   4.1170925e-04   1.8742628e-04
   1.0400000e+02   3.4725517e-02   2.2516740e-04   2.2064486e-04   2.0720319e-04   5.6162496e-04   2.0761095e-04
   1.1600000e+02   5.0273735e-02   2.6628083e-04   2.5876846e-04   2.3598745e-04   9.3667246e-04   2.3791121e-04
   1.2700000e+02   6.6644643e-02   3.4536709e-04   3.0910598e-04   2.7045779e-04   2.3891106e-03   2.7316463e-04
   1.3900000e+02   8.4672890e-02   7.5726180e-04   3.8896844e-04   3.2467222e-04   2.7837672e-03   3.3191851e-04
   1.5000000e+02   1.0155233e-01   5.5416689e-03   5.3763546e-04   4.2207525e-04   1.5999934e-02   4.1196970e-04
   1.6200000e+02   1.1738514e-01   2.3791298e-02   9.7403913e-04   7.3721275e-04   5.2867653e-02   5.7879419e-04
   1.7300000e+02   1.3598189e-01   5.8536520e-02   3.0223616e-03   1.8324872e-03   1.0324806e-01   9.4323060e-04
   1.8500000e+02   1.5283461e-01   1.1084862e-01   1.3759039e-02   6.4876313e-03   1.5822420e-01   3.7673763e-03
   1.9600000e+02   1.7228031e-01   1.6844746e-01   3.9435322e-02   1.9052521e-02   2.1709966e-01   1.7411127e-02
   2.0800000e+02   1.8993524e-01   2.2709882e-01   9.3677743e-02   5.2797366e-02   2.7681985e-01   6.1673043e-02
   2.1900000e+02   2.0444065e-01   2.8040792e-01   1.5432755e-01   1.1958757e-01   3.2699822e-01   1.2825672e-01


==> Data_Simu_5/deltap0/MSEa_dat/MSEa_rho0.95.dat <==
   1.3000000e+01   1.3386483e-04   1.1188461e-04   1.1211843e-04   1.1056415e-04   1.2242445e-04   1.1217566e-04
   2.5000000e+01   1.5527418e-04   1.1845052e-04   1.1849116e-04   1.1730719e-04   1.3946517e-04   1.1837376e-04
   3.7000000e+01   1.8645926e-04   1.2699799e-04   1.2702452e-04   1.2551265e-04   1.6147741e-04   1.2657682e-04
   4.9000000e+01   2.2679652e-04   1.3523193e-04   1.3472522e-04   1.3317873e-04   1.8505241e-04   1.3410838e-04
   6.1000000e+01   3.3128411e-04   1.4672633e-04   1.4614552e-04   1.4339748e-04   2.1854178e-04   1.4414676e-04
   7.3000000e+01   1.4310868e-03   1.5938681e-04   1.5811406e-04   1.5497012e-04   2.6224096e-04   1.5520344e-04
   8.6000000e+01   6.5465699e-03   1.7684283e-04   1.7493507e-04   1.6888457e-04   3.2591997e-04   1.6962284e-04
   9.8000000e+01   1.5327550e-02   1.9755085e-04   1.9483860e-04   1.8616504e-04   4.3723978e-04   1.8705367e-04
   1.1000000e+02   2.6330588e-02   2.2401240e-04   2.1983694e-04   2.0553153e-04   6.4254838e-04   2.0646217e-04
   1.2200000e+02   3.7972097e-02   2.6487199e-04   2.5723002e-04   2.3338647e-04   1.5038245e-03   2.3527120e-04
   1.3400000e+02   5.1323158e-02   3.1914685e-04   3.0222968e-04   2.6446415e-04   5.8852190e-04   2.6920955e-04
   1.4600000e+02   6.4004225e-02   4.3339335e-04   3.8014135e-04   3.1396576e-04   6.2475618e-04   3.2337029e-04
   1.5900000e+02   7.9086151e-02   1.0138333e-03   5.3317599e-04   3.9059487e-04   4.2495931e-03   4.1249924e-04
   1.7100000e+02   9.1215326e-02   5.5867449e-03   9.0612770e-04   5.6835570e-04   1.8410810e-02   5.6841816e-04
   1.8300000e+02   1.0475579e-01   2.1106574e-02   2.1904856e-03   1.1936036e-03   4.7262757e-02   9.0436810e-04
   1.9500000e+02   1.1910480e-01   4.8699897e-02   7.9163626e-03   3.2681909e-03   8.4353461e-02   2.2166604e-03
   2.0700000e+02   1.3337335e-01   8.7234358e-02   2.4971525e-02   1.0210090e-02   1.2573637e-01   1.0674030e-02
   2.1900000e+02   1.4649507e-01   1.3144503e-01   6.1287602e-02   2.7967077e-02   1.7014301e-01   3.7302100e-02
   2.3200000e+02   1.6285916e-01   1.8668263e-01   1.1970182e-01   7.7348078e-02   2.2467767e-01   1.0019682e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.05.dat <==
   1.0000000e+00   1.1673203e-03   1.9006536e-03   2.0601307e-03   2.3006536e-04   3.9738562e-04   4.2771242e-03
   2.0000000e+00   4.3031496e-03   4.3385827e-03   4.1496063e-03   9.9737533e-04   2.9816273e-03   8.2677165e-03
   2.0000000e+00   4.3031496e-03   4.3385827e-03   4.1496063e-03   9.9737533e-04   2.9816273e-03   8.2677165e-03
   3.0000000e+00   1.3957839e-02   1.0196311e-02   7.8287220e-03   2.3346509e-03   8.0988142e-03   1.2422925e-02
   4.0000000e+00   2.3678571e-02   1.7738095e-02   1.2517196e-02   4.3941799e-03   1.5084656e-02   1.7370370e-02
   4.0000000e+00   2.3678571e-02   1.7738095e-02   1.2517196e-02   4.3941799e-03   1.5084656e-02   1.7370370e-02
   5.0000000e+00   2.9398406e-02   2.3347942e-02   1.8083665e-02   6.8021248e-03   2.1248340e-02   2.0571049e-02
   6.0000000e+00   3.2470667e-02   2.6541333e-02   2.1761333e-02   9.3693333e-03   2.5021333e-02   2.2893333e-02
   6.0000000e+00   3.2470667e-02   2.6541333e-02   2.1761333e-02   9.3693333e-03   2.5021333e-02   2.2893333e-02
   7.0000000e+00   3.4381526e-02   2.8267738e-02   2.5756359e-02   1.2064257e-02   2.7172691e-02   2.4389558e-02
   8.0000000e+00   3.5797043e-02   2.9243280e-02   2.7572581e-02   1.4385753e-02   2.8423387e-02   2.4908602e-02
   8.0000000e+00   3.5797043e-02   2.9243280e-02   2.7572581e-02   1.4385753e-02   2.8423387e-02   2.4908602e-02
   9.0000000e+00   3.6576248e-02   2.9596491e-02   2.8464238e-02   1.6834008e-02   2.9026991e-02   2.5130904e-02
   9.0000000e+00   3.6576248e-02   2.9596491e-02   2.8464238e-02   1.6834008e-02   2.9026991e-02   2.5130904e-02
   1.0000000e+01   3.7470190e-02   3.0208672e-02   2.8623306e-02   1.8918699e-02   2.9711382e-02   2.4758808e-02
   1.1000000e+01   3.8236735e-02   3.0523810e-02   2.8496599e-02   2.0684354e-02   3.0346939e-02   2.3976871e-02
   1.1000000e+01   3.8236735e-02   3.0523810e-02   2.8496599e-02   2.0684354e-02   3.0346939e-02   2.3976871e-02
   1.2000000e+01   3.8445355e-02   3.0643443e-02   2.7890710e-02   2.2569672e-02   3.0576503e-02   2.3236339e-02
   1.3000000e+01   3.8886145e-02   3.0820302e-02   2.6871056e-02   2.3928669e-02   3.0864198e-02   2.2447188e-02


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.1.dat <==
   2.0000000e+00   1.3923885e-03   2.1889764e-03   2.1627297e-03   1.4435696e-04   1.1220472e-03   2.7007874e-03
   3.0000000e+00   2.5032938e-03   2.5744401e-03   2.2411067e-03   2.9776021e-04   1.8972332e-03   3.4782609e-03
   4.0000000e+00   7.1441799e-03   4.2579365e-03   2.3227513e-03   5.3703704e-04   3.6216931e-03   4.9788360e-03
   6.0000000e+00   2.9456000e-02   1.3249333e-02   3.3506667e-03   1.3706667e-03   1.2125333e-02   8.7120000e-03
   7.0000000e+00   4.2333333e-02   2.2148594e-02   5.3895582e-03   2.3828648e-03   2.0700134e-02   1.2647925e-02
   8.0000000e+00   5.2424731e-02   3.0592742e-02   7.6008065e-03   3.5456989e-03   2.9184140e-02   1.5120968e-02
   9.0000000e+00   5.9095816e-02   3.8284750e-02   1.1302294e-02   5.4601889e-03   3.7495277e-02   1.9452092e-02
   1.1000000e+01   6.8446259e-02   4.8658503e-02   1.9593197e-02   1.0065306e-02   5.0248980e-02   2.7186395e-02
   1.2000000e+01   7.0722678e-02   5.1330601e-02   2.4293716e-02   1.2654372e-02   5.3509563e-02   3.1109290e-02
   1.3000000e+01   7.3017833e-02   5.3216735e-02   2.8407407e-02   1.5552812e-02   5.5914952e-02   3.4171468e-02
   1.5000000e+01   7.6673582e-02   5.5760719e-02   3.5301521e-02   2.1013831e-02   5.9103734e-02   3.8557400e-02
   1.6000000e+01   7.8277778e-02   5.6719444e-02   3.8019444e-02   2.3652778e-02   6.0202778e-02   4.0384722e-02
   1.7000000e+01   7.9158996e-02   5.7119944e-02   3.8913529e-02   2.5864714e-02   6.0666667e-02   4.0668061e-02
   1.8000000e+01   7.9955182e-02   5.7668067e-02   3.9920168e-02   2.8221289e-02   6.1428571e-02   4.1149860e-02
   2.0000000e+01   8.2000000e-02   5.8387006e-02   4.0532486e-02   3.2187853e-02   6.2747175e-02   4.0426554e-02
   2.1000000e+01   8.2805674e-02   5.8812766e-02   4.0353191e-02   3.4014184e-02   6.3358865e-02   3.9771631e-02
   2.2000000e+01   8.2800570e-02   5.8732194e-02   4.0065527e-02   3.5813390e-02   6.3673789e-02   3.9200855e-02
   2.4000000e+01   8.4165230e-02   5.9353448e-02   3.9308908e-02   3.8775862e-02   6.4395115e-02   3.7685345e-02
   2.5000000e+01   8.5151515e-02   5.9500722e-02   3.8538240e-02   3.9597403e-02   6.5023088e-02   3.6556999e-02


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.15.dat <==
   2.0000000e+00   1.5157480e-03   2.3976378e-03   2.4146982e-03   1.6404199e-04   1.3162730e-03   2.7047244e-03
   4.0000000e+00   1.8373016e-03   2.1904762e-03   2.2976190e-03   2.8439153e-04   2.5211640e-03   2.6772487e-03
   6.0000000e+00   7.0453333e-03   2.8986667e-03   2.1813333e-03   4.8800000e-04   3.8973333e-03   2.9573333e-03
   8.0000000e+00   2.6217742e-02   6.7379032e-03   2.3965054e-03   8.5349462e-04   8.0147849e-03   3.5510753e-03
   1.0000000e+01   5.5399729e-02   1.6101626e-02   2.5000000e-03   1.3062331e-03   1.6608401e-02   5.1775068e-03
   1.2000000e+01   8.0327869e-02   3.5110656e-02   4.3469945e-03   2.3989071e-03   3.5715847e-02   8.0655738e-03
   1.4000000e+01   9.5429752e-02   5.4285124e-02   7.3512397e-03   4.3347107e-03   5.6136364e-02   1.2754821e-02
   1.6000000e+01   1.0538611e-01   6.6712500e-02   1.4658333e-02   8.2055556e-03   7.2413889e-02   1.9659722e-02
   1.8000000e+01   1.1236415e-01   7.5043417e-02   2.2656863e-02   1.2969188e-02   8.2631653e-02   2.8878151e-02
   2.0000000e+01   1.1737712e-01   7.9464689e-02   3.2560734e-02   1.8531073e-02   8.7778249e-02   3.6891243e-02
   2.2000000e+01   1.2079772e-01   8.1269231e-02   4.2467236e-02   2.4246439e-02   9.0679487e-02   4.4680912e-02
   2.4000000e+01   1.2390805e-01   8.3159483e-02   4.8640805e-02   2.9699713e-02   9.2867816e-02   4.9113506e-02
   2.5000000e+01   1.2550649e-01   8.4151515e-02   5.1842713e-02   3.2526696e-02   9.4261183e-02   5.1712843e-02
   2.7000000e+01   1.2765066e-01   8.5104803e-02   5.3547307e-02   3.7085881e-02   9.5385735e-02   5.3149927e-02
   2.9000000e+01   1.2950808e-01   8.6174743e-02   5.5146843e-02   4.1502203e-02   9.7000000e-02   5.4104258e-02
   3.1000000e+01   1.3132889e-01   8.6736296e-02   5.5170370e-02   4.4847407e-02   9.7994074e-02   5.3010370e-02
   3.3000000e+01   1.3248430e-01   8.7121076e-02   5.4847534e-02   4.8443946e-02   9.9189836e-02   5.1898356e-02
   3.5000000e+01   1.3439970e-01   8.7490196e-02   5.3962293e-02   5.1180995e-02   9.9980392e-02   5.0490196e-02
   3.7000000e+01   1.3527093e-01   8.7984779e-02   5.2960426e-02   5.3905632e-02   1.0064384e-01   4.9039574e-02


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.2.dat <==
   3.0000000e+00   1.5889328e-03   2.5559947e-03   2.5823452e-03   1.8972332e-04   2.0803689e-03   2.8537549e-03
   6.0000000e+00   1.8160000e-03   2.1226667e-03   2.3093333e-03   4.0666667e-04   3.6733333e-03   2.7586667e-03
   8.0000000e+00   5.3965054e-03   2.1344086e-03   2.1895161e-03   6.5725806e-04   4.8494624e-03   2.6034946e-03
   1.1000000e+01   3.2253061e-02   4.8108844e-03   2.1891156e-03   9.6326531e-04   8.7156463e-03   2.9755102e-03
   1.3000000e+01   6.3325103e-02   1.0794239e-02   2.2496571e-03   1.1769547e-03   1.4320988e-02   3.0274348e-03
   1.6000000e+01   1.0655833e-01   3.2787500e-02   2.6291667e-03   1.8847222e-03   3.6315278e-02   3.9666667e-03
   1.8000000e+01   1.2496779e-01   5.0929972e-02   3.8753501e-03   2.7675070e-03   5.5985994e-02   6.1568627e-03
   2.1000000e+01   1.4320567e-01   8.1313475e-02   7.7404255e-03   5.6312057e-03   9.0070922e-02   1.0512057e-02
   2.4000000e+01   1.5446695e-01   9.6079023e-02   1.7456897e-02   1.1178161e-02   1.0989799e-01   2.0179598e-02
   2.6000000e+01   1.5998696e-01   1.0213043e-01   2.6576812e-02   1.5997101e-02   1.1686377e-01   2.8284058e-02
   2.9000000e+01   1.6710720e-01   1.0718943e-01   4.3289280e-02   2.4337739e-02   1.2341850e-01   4.0066079e-02
   3.1000000e+01   1.7081926e-01   1.0908741e-01   5.3840000e-02   3.1179259e-02   1.2611259e-01   5.1109630e-02
   3.4000000e+01   1.7499099e-01   1.1134685e-01   6.3289790e-02   3.9165165e-02   1.2881081e-01   5.9743243e-02
   3.6000000e+01   1.7830455e-01   1.1273333e-01   6.6665152e-02   4.4560606e-02   1.3109091e-01   6.3601515e-02
   3.9000000e+01   1.8105530e-01   1.1405991e-01   6.9310292e-02   5.0448541e-02   1.3357296e-01   6.4675883e-02
   4.1000000e+01   1.8254574e-01   1.1491628e-01   7.0035659e-02   5.4902326e-02   1.3390698e-01   6.5368992e-02
   4.4000000e+01   1.8585535e-01   1.1603931e-01   6.9094340e-02   6.0022013e-02   1.3593239e-01   6.3863208e-02
   4.7000000e+01   1.8835726e-01   1.1660766e-01   6.7923445e-02   6.3797448e-02   1.3725199e-01   6.1494418e-02
   4.9000000e+01   1.8961514e-01   1.1698551e-01   6.7285024e-02   6.6436393e-02   1.3840097e-01   5.9901771e-02


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.25.dat <==
   4.0000000e+00   1.6296296e-03   2.4947090e-03   2.5317460e-03   2.9894180e-04   2.9034392e-03   2.9206349e-03
   7.0000000e+00   1.5689424e-03   2.2530120e-03   2.4350736e-03   4.7255689e-04   4.7429719e-03   2.8139224e-03
   1.0000000e+01   5.0121951e-03   2.1341463e-03   2.3997290e-03   7.3983740e-04   6.5365854e-03   2.8224932e-03
   1.3000000e+01   2.4894376e-02   2.6954733e-03   2.3141289e-03   1.0150892e-03   8.4677641e-03   2.8902606e-03
   1.6000000e+01   6.9072222e-02   5.9986111e-03   2.2375000e-03   1.4250000e-03   1.3063889e-02   2.7972222e-03
   2.0000000e+01   1.3124153e-01   2.7902542e-02   2.1652542e-03   1.8799435e-03   3.4680791e-02   3.1468927e-03
   2.3000000e+01   1.5982546e-01   5.6499285e-02   2.9971388e-03   2.8011445e-03   6.7105866e-02   4.0529328e-03
   2.6000000e+01   1.7859420e-01   8.7557971e-02   5.0666667e-03   4.3956522e-03   1.0251014e-01   5.5826087e-03
   2.9000000e+01   1.9222907e-01   1.1146843e-01   9.4963289e-03   7.2834068e-03   1.3138913e-01   1.0593245e-02
   3.2000000e+01   2.0146577e-01   1.2410714e-01   1.8575893e-02   1.2892857e-02   1.4606994e-01   1.8269345e-02
   3.6000000e+01   2.1073939e-01   1.3124848e-01   4.1406061e-02   2.5053030e-02   1.5491667e-01   3.4866667e-02
   3.9000000e+01   2.1700922e-01   1.3395699e-01   5.8493088e-02   3.3956989e-02   1.5902304e-01   4.9881720e-02
   4.2000000e+01   2.2233801e-01   1.3737850e-01   7.1763240e-02   4.3778816e-02   1.6262461e-01   6.5060748e-02
   4.5000000e+01   2.2612006e-01   1.3822433e-01   7.8265403e-02   5.0562401e-02   1.6430490e-01   7.0895735e-02
   4.8000000e+01   2.3023558e-01   1.3990705e-01   8.1342949e-02   5.7669872e-02   1.6728846e-01   7.4272436e-02
   5.2000000e+01   2.3375980e-01   1.4128105e-01   8.2767974e-02   6.6356209e-02   1.6946569e-01   7.5281046e-02
   5.5000000e+01   2.3716915e-01   1.4221227e-01   8.1787728e-02   7.0393035e-02   1.7156551e-01   7.3291874e-02
   5.8000000e+01   2.4008081e-01   1.4364815e-01   8.0984848e-02   7.5274411e-02   1.7324074e-01   7.1483165e-02
   6.1000000e+01   2.4091111e-01   1.4345299e-01   7.9483761e-02   7.7815385e-02   1.7392308e-01   6.8682051e-02


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.3.dat <==
   4.0000000e+00   1.6269841e-03   2.5264550e-03   2.5634921e-03   2.5925926e-04   3.0330688e-03   2.9880952e-03
   8.0000000e+00   1.5712366e-03   2.2392473e-03   2.4422043e-03   5.4569892e-04   5.7338710e-03   2.8561828e-03
   1.2000000e+01   3.7199454e-03   1.9849727e-03   2.3306011e-03   9.0983607e-04   8.3128415e-03   2.8333333e-03
   1.6000000e+01   2.5100000e-02   2.0444444e-03   2.2750000e-03   1.2291667e-03   1.0401389e-02   2.7805556e-03
   2.0000000e+01   8.7146893e-02   4.2528249e-03   2.2330508e-03   1.6596045e-03   1.4152542e-02   2.7090395e-03
   2.4000000e+01   1.5152874e-01   1.8653736e-02   2.2140805e-03   2.0143678e-03   2.9965517e-02   2.5948276e-03
   2.7000000e+01   1.8493450e-01   4.1395924e-02   2.3842795e-03   2.6026201e-03   5.5074236e-02   2.8296943e-03
   3.1000000e+01   2.1412296e-01   8.6742222e-02   3.1807407e-03   3.9229630e-03   1.0618815e-01   3.1437037e-03
   3.5000000e+01   2.3381448e-01   1.2558069e-01   6.3393665e-03   6.4705882e-03   1.5317044e-01   6.1900452e-03
   3.9000000e+01   2.4701690e-01   1.4597849e-01   1.5245776e-02   1.2153610e-02   1.7804147e-01   1.2804916e-02
   4.3000000e+01   2.5810798e-01   1.5561972e-01   3.2605634e-02   2.1361502e-02   1.8851956e-01   2.4416275e-02
   4.7000000e+01   2.6526316e-01   1.5968102e-01   5.6462520e-02   3.4009569e-02   1.9452951e-01   4.3757576e-02
   5.0000000e+01   2.7124919e-01   1.6301456e-01   7.2404531e-02   4.3260518e-02   1.9817638e-01   5.9101942e-02
   5.4000000e+01   2.7796865e-01   1.6618317e-01   8.6986799e-02   5.4744224e-02   2.0205941e-01   7.3882838e-02
   5.8000000e+01   2.8350000e-01   1.6815993e-01   9.4043771e-02   6.4702020e-02   2.0500673e-01   8.2715488e-02
   6.2000000e+01   2.8847595e-01   1.6973024e-01   9.6537801e-02   7.3682131e-02   2.0844330e-01   8.5367698e-02
   6.6000000e+01   2.9165789e-01   1.7113509e-01   9.5736842e-02   8.0312281e-02   2.1080526e-01   8.4029825e-02
   7.0000000e+01   2.9542832e-01   1.7264158e-01   9.4575269e-02   8.6326165e-02   2.1298746e-01   8.1363799e-02
   7.3000000e+01   2.9797450e-01   1.7367760e-01   9.3012750e-02   8.9861566e-02   2.1426230e-01   7.9178506e-02


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.35.dat <==
   5.0000000e+00   1.5405046e-03   2.5019920e-03   2.5524568e-03   3.3200531e-04   3.8738380e-03   2.9150066e-03
   9.0000000e+00   1.5195682e-03   2.2793522e-03   2.4358974e-03   5.9784076e-04   6.7408907e-03   2.8758435e-03
   1.4000000e+01   3.0247934e-03   2.0509642e-03   2.3719008e-03   1.0055096e-03   1.0319559e-02   2.8181818e-03
   1.8000000e+01   1.5138655e-02   1.9243697e-03   2.3305322e-03   1.4033613e-03   1.2862745e-02   2.8809524e-03
   2.3000000e+01   8.3550787e-02   2.4163090e-03   2.2517883e-03   1.9227468e-03   1.5759657e-02   2.7281831e-03
   2.7000000e+01   1.5577875e-01   7.4177584e-03   2.2867540e-03   2.2882096e-03   2.3446870e-02   2.7001456e-03
   3.2000000e+01   2.1663542e-01   3.2561012e-02   2.2187500e-03   2.9032738e-03   5.2193452e-02   2.5729167e-03
   3.6000000e+01   2.4714848e-01   7.2006061e-02   2.4106061e-03   3.6606061e-03   9.6866667e-02   2.7060606e-03
   4.1000000e+01   2.7342326e-01   1.3133333e-01   4.0434109e-03   5.4790698e-03   1.6768217e-01   3.3565891e-03
   4.5000000e+01   2.8800790e-01   1.6051343e-01   7.6982622e-03   9.2733017e-03   2.0303791e-01   6.5355450e-03
   5.0000000e+01   3.0327670e-01   1.7818285e-01   2.2126214e-02   1.7710356e-02   2.2229935e-01   1.3508091e-02
   5.4000000e+01   3.1286139e-01   1.8461386e-01   4.4165017e-02   2.9371287e-02   2.2912376e-01   2.8450495e-02
   5.9000000e+01   3.2238071e-01   1.9007783e-01   7.5235195e-02   4.5346870e-02   2.3611337e-01   5.3796954e-02
   6.3000000e+01   3.2950604e-01   1.9331261e-01   9.4243523e-02   5.8024180e-02   2.4040933e-01   7.3509499e-02
   6.8000000e+01   3.3533156e-01   1.9597163e-01   1.0438652e-01   7.0491135e-02   2.4464894e-01   8.8707447e-02
   7.2000000e+01   3.4082246e-01   1.9795833e-01   1.0844203e-01   8.0385870e-02   2.4791123e-01   9.4150362e-02
   7.7000000e+01   3.4736127e-01   2.0079516e-01   1.0927188e-01   8.9923650e-02   2.5098510e-01   9.4895717e-02
   8.1000000e+01   3.5073333e-01   2.0137333e-01   1.0796381e-01   9.5904762e-02   2.5412762e-01   9.2104762e-02
   8.6000000e+01   3.5497647e-01   2.0236275e-01   1.0533333e-01   1.0181961e-01   2.5670784e-01   8.8972549e-02


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.4.dat <==
   6.0000000e+00   1.5800000e-03   2.5293333e-03   2.6333333e-03   4.2800000e-04   4.8066667e-03   3.0013333e-03
   1.1000000e+01   1.6707483e-03   2.3469388e-03   2.5346939e-03   7.6462585e-04   8.5278912e-03   3.0027211e-03
   1.6000000e+01   2.3041667e-03   2.0513889e-03   2.4166667e-03   1.1930556e-03   1.2143056e-02   2.9069444e-03
   2.1000000e+01   1.4912057e-02   1.8283688e-03   2.3205674e-03   1.5900709e-03   1.5921986e-02   2.9219858e-03
   2.6000000e+01   7.5571014e-02   1.6710145e-03   2.1710145e-03   2.0289855e-03   1.9284058e-02   2.6971014e-03
   3.1000000e+01   1.6420741e-01   3.1896296e-03   2.2622222e-03   2.5822222e-03   2.4090370e-02   2.6725926e-03
   3.6000000e+01   2.3273030e-01   1.5974242e-02   2.2848485e-03   3.2303030e-03   4.0516667e-02   2.6696970e-03
   4.1000000e+01   2.7651318e-01   5.3948837e-02   2.4294574e-03   3.9891473e-03   8.8268217e-02   2.5178295e-03
   4.7000000e+01   3.1299681e-01   1.2822329e-01   3.0079745e-03   5.2870813e-03   1.7480861e-01   2.8022329e-03
   5.2000000e+01   3.3235621e-01   1.7512092e-01   5.4052288e-03   8.0490196e-03   2.3004412e-01   3.9362745e-03
   5.7000000e+01   3.4626466e-01   1.9859799e-01   1.3294807e-02   1.4407035e-02   2.5396650e-01   7.9095477e-03
   6.2000000e+01   3.5959450e-01   2.0853436e-01   3.5383162e-02   2.6154639e-02   2.6699141e-01   1.9218213e-02
   6.7000000e+01   3.7092945e-01   2.1605467e-01   6.7890653e-02   4.1372134e-02   2.7401764e-01   3.9865961e-02
   7.2000000e+01   3.8025543e-01   2.2044565e-01   9.6056159e-02   5.8762681e-02   2.8100906e-01   6.7371377e-02
   7.7000000e+01   3.8598324e-01   2.2341341e-01   1.1301676e-01   7.3474860e-02   2.8582682e-01   9.0046555e-02
   8.2000000e+01   3.9470115e-01   2.2679693e-01   1.2008046e-01   8.6206897e-02   2.8891762e-01   1.0175479e-01
   8.8000000e+01   4.0064484e-01   2.2918849e-01   1.2215079e-01   9.7587302e-02   2.9365079e-01   1.0379563e-01
   9.3000000e+01   4.0558282e-01   2.3025153e-01   1.2134356e-01   1.0720654e-01   2.9724335e-01   1.0204294e-01
   9.8000000e+01   4.1057384e-01   2.3166456e-01   1.1927637e-01   1.1307384e-01   2.9958650e-01   9.9590717e-02


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.45.dat <==
   6.0000000e+00   1.5733333e-03   2.5440000e-03   2.5826667e-03   4.3333333e-04   5.0040000e-03   2.9546667e-03
   1.2000000e+01   1.4699454e-03   2.1885246e-03   2.4344262e-03   8.7978142e-04   9.6133880e-03   2.8224044e-03
   1.8000000e+01   1.9439776e-03   2.0910364e-03   2.4453782e-03   1.3151261e-03   1.4586835e-02   2.9467787e-03
   2.4000000e+01   1.3600575e-02   1.8318966e-03   2.3433908e-03   1.7212644e-03   1.8775862e-02   2.8376437e-03
   2.9000000e+01   6.7634361e-02   1.6549192e-03   2.3230543e-03   2.2452276e-03   2.2593245e-02   2.7797357e-03
   3.5000000e+01   1.7221719e-01   2.3604827e-03   2.3182504e-03   2.9472097e-03   2.7214178e-02   2.7164404e-03
   4.1000000e+01   2.5480155e-01   1.0931783e-02   2.3255814e-03   3.6573643e-03   4.0108527e-02   2.6372093e-03
   4.7000000e+01   3.1098405e-01   4.2459330e-02   2.3779904e-03   4.5470494e-03   8.2878788e-02   2.5885167e-03
   5.2000000e+01   3.4218137e-01   9.7423203e-02   2.4591503e-03   5.4232026e-03   1.5266503e-01   2.3464052e-03
   5.8000000e+01   3.6788215e-01   1.7190909e-01   3.2390572e-03   7.4225589e-03   2.4221044e-01   2.8939394e-03
   6.4000000e+01   3.8938889e-01   2.1400000e-01   7.7743056e-03   1.1852431e-02   2.8514236e-01   4.4427083e-03
   7.0000000e+01   4.0448387e-01   2.3252151e-01   2.4935484e-02   2.2370968e-02   3.0308781e-01   1.0057348e-02
   7.5000000e+01   4.1592265e-01   2.4069245e-01   5.1749540e-02   3.7482505e-02   3.1222652e-01   2.6285451e-02
   8.1000000e+01   4.2591429e-01   2.4584952e-01   9.3502857e-02   5.7714286e-02   3.2041143e-01   5.7508571e-02
   8.7000000e+01   4.3564694e-01   2.5197239e-01   1.2095661e-01   7.8798817e-02   3.2779487e-01   9.1402367e-02
   9.3000000e+01   4.4559305e-01   2.5508793e-01   1.3066053e-01   9.2676892e-02   3.3361145e-01   1.0767076e-01
   9.8000000e+01   4.5159283e-01   2.5775949e-01   1.3484388e-01   1.0493460e-01   3.3702532e-01   1.1447890e-01
   1.0400000e+02   4.5737281e-01   2.5934868e-01   1.3592105e-01   1.1631579e-01   3.4202193e-01   1.1358333e-01
   1.1000000e+02   4.6317352e-01   2.6141781e-01   1.3309589e-01   1.2481735e-01   3.4758219e-01   1.0970548e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.5.dat <==
   7.0000000e+00   1.6519411e-03   2.6385542e-03   2.7108434e-03   5.0870147e-04   6.0187416e-03   3.0508701e-03
   1.3000000e+01   1.5418381e-03   2.2153635e-03   2.4732510e-03   9.4650206e-04   1.0968450e-02   2.9245542e-03
   2.0000000e+01   2.0437853e-03   2.1242938e-03   2.4816384e-03   1.4110169e-03   1.6817797e-02   2.9463277e-03
   2.6000000e+01   7.6608696e-03   1.8521739e-03   2.3101449e-03   2.0086957e-03   2.1817391e-02   2.8608696e-03
   3.2000000e+01   5.9959821e-02   1.6547619e-03   2.2321429e-03   2.5252976e-03   2.6607143e-02   2.7529762e-03
   3.9000000e+01   1.7780031e-01   1.9201229e-03   2.2688172e-03   3.1996928e-03   3.2609831e-02   2.7603687e-03
   4.5000000e+01   2.6717536e-01   4.7519747e-03   2.2780411e-03   3.9510269e-03   4.1382306e-02   2.5481833e-03
   5.2000000e+01   3.3577778e-01   2.8120915e-02   2.4526144e-03   4.9035948e-03   7.5933007e-02   2.4836601e-03
   5.8000000e+01   3.7253030e-01   8.4838384e-02   2.5538721e-03   6.2020202e-03   1.4584175e-01   2.4680135e-03
   6.4000000e+01   4.0011285e-01   1.6208160e-01   2.8784722e-03   7.6006944e-03   2.4423438e-01   2.4236111e-03
   7.1000000e+01   4.2504144e-01   2.2751532e-01   5.5495495e-03   1.1702703e-02   3.1432973e-01   3.3459459e-03
   7.7000000e+01   4.4138920e-01   2.5060521e-01   1.6672253e-02   1.9284916e-02   3.3796834e-01   7.5959032e-03
   8.4000000e+01   4.5718217e-01   2.6441085e-01   5.1341085e-02   3.6786822e-02   3.5167442e-01   2.0412791e-02
   9.0000000e+01   4.7013855e-01   2.7112048e-01   9.1839357e-02   5.7425703e-02   3.5993775e-01   4.6861446e-02
   9.6000000e+01   4.7942292e-01   2.7673542e-01   1.2390000e-01   7.8497917e-02   3.6682500e-01   8.5881250e-02
   1.0300000e+02   4.8977560e-01   2.8125054e-01   1.4257516e-01   9.9956427e-02   3.7623312e-01   1.1383442e-01
   1.0900000e+02   4.9631519e-01   2.8361678e-01   1.4674830e-01   1.1377324e-01   3.8088889e-01   1.2186395e-01
   1.1600000e+02   5.0399048e-01   2.8623095e-01   1.4746905e-01   1.2794762e-01   3.8944762e-01   1.2268333e-01
   1.2200000e+02   5.1074627e-01   2.8904975e-01   1.4483333e-01   1.3591542e-01   3.9731343e-01   1.1942786e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.55.dat <==
   8.0000000e+00   1.5443548e-03   2.5201613e-03   2.5940860e-03   5.4301075e-04   6.9529570e-03   2.9623656e-03
   1.5000000e+01   1.5753804e-03   2.2434302e-03   2.4536653e-03   1.0912863e-03   1.3283541e-02   2.8921162e-03
   2.2000000e+01   1.8005698e-03   1.9757835e-03   2.3646724e-03   1.5541311e-03   1.9569801e-02   2.9173789e-03
   2.9000000e+01   6.9632893e-03   1.7738620e-03   2.2525698e-03   2.2041116e-03   2.5841410e-02   2.7224670e-03
   3.6000000e+01   6.0928788e-02   1.6500000e-03   2.2848485e-03   2.8136364e-03   3.2642424e-02   2.8590909e-03
   4.3000000e+01   1.7809077e-01   1.6150235e-03   2.3959311e-03   3.7715180e-03   3.9065728e-02   2.8701095e-03
   5.0000000e+01   2.8266828e-01   2.4223301e-03   2.2766990e-03   4.5695793e-03   4.7491909e-02   2.6181230e-03
   5.7000000e+01   3.5371022e-01   1.3169179e-02   2.4271357e-03   5.5108878e-03   6.7577889e-02   2.5477387e-03
   6.4000000e+01   4.0104167e-01   5.5595486e-02   2.5729167e-03   6.7447917e-03   1.3319444e-01   2.4513889e-03
   7.1000000e+01   4.3586847e-01   1.4279640e-01   2.8882883e-03   8.2828829e-03   2.4831351e-01   2.4378378e-03
   7.8000000e+01   4.5942884e-01   2.2339700e-01   3.8838951e-03   1.0936330e-02   3.3648876e-01   2.5299625e-03
   8.5000000e+01   4.7993957e-01   2.6616569e-01   1.0157895e-02   1.7362573e-02   3.7276218e-01   3.9317739e-03
   9.2000000e+01   4.9619309e-01   2.8572154e-01   3.3623984e-02   3.1317073e-02   3.9158130e-01   1.0961382e-02
   9.9000000e+01   5.1182590e-01   2.9586412e-01   8.0225053e-02   5.3218684e-02   4.0400849e-01   3.4008493e-02
   1.0600000e+02   5.2191111e-01   3.0265111e-01   1.2500667e-01   7.9904444e-02   4.1428667e-01   7.9773333e-02
   1.1300000e+02   5.3283916e-01   3.0887646e-01   1.4797436e-01   1.0246620e-01   4.2266200e-01   1.1426340e-01
   1.2000000e+02   5.4219608e-01   3.1325490e-01   1.5840196e-01   1.2084314e-01   4.3291422e-01   1.3006863e-01
   1.2700000e+02   5.4780103e-01   3.1516279e-01   1.6119380e-01   1.3605168e-01   4.5357881e-01   1.3259690e-01
   1.3400000e+02   5.5496995e-01   3.2019672e-01   1.5964208e-01   1.4751093e-01   3.9978962e-01   1.2934153e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.6.dat <==
   8.0000000e+00   1.6989247e-03   2.6612903e-03   2.7473118e-03   4.7177419e-04   7.1397849e-03   3.0994624e-03
   1.6000000e+01   1.5791667e-03   2.3291667e-03   2.6069444e-03   1.1486111e-03   1.4529167e-02   2.9930556e-03
   2.4000000e+01   1.9583333e-03   2.1479885e-03   2.6034483e-03   1.7916667e-03   2.2166667e-02   3.0287356e-03
   3.1000000e+01   4.1955556e-03   1.8311111e-03   2.3777778e-03   2.4148148e-03   2.9285926e-02   2.8725926e-03
   3.9000000e+01   4.7639017e-02   1.6513057e-03   2.2933948e-03   2.9923195e-03   3.7391705e-02   2.7142857e-03
   4.7000000e+01   1.7643062e-01   1.5055821e-03   2.3397129e-03   3.8724083e-03   4.6283892e-02   2.7097289e-03
   5.4000000e+01   2.8443399e-01   1.6996700e-03   2.4290429e-03   4.7904290e-03   5.5249175e-02   2.7244224e-03
   6.2000000e+01   3.7041581e-01   4.4501718e-03   2.4106529e-03   6.0034364e-03   6.9127148e-02   2.4484536e-03
   7.0000000e+01   4.2424552e-01   2.9616487e-02   2.5358423e-03   7.3853047e-03   1.1665054e-01   2.3853047e-03
   7.7000000e+01   4.6247486e-01   9.4333333e-02   2.8808194e-03   8.9124767e-03   2.1920857e-01   2.4283054e-03
   8.5000000e+01   4.9016179e-01   2.0017544e-01   3.3138402e-03   1.1625731e-02   3.4350682e-01   2.5828460e-03
   9.3000000e+01   5.1548262e-01   2.7185890e-01   6.6134969e-03   1.6453988e-02   4.0923722e-01   3.1083845e-03
   1.0000000e+02   5.3167308e-01   3.0066453e-01   2.0386752e-02   2.5841880e-02   4.3200855e-01   5.5320513e-03
   1.0800000e+02   5.4853378e-01   3.1736712e-01   6.4693694e-02   4.8454955e-02   4.4992793e-01   2.1745495e-02
   1.1600000e+02   5.6257619e-01   3.2843095e-01   1.2115238e-01   7.8333333e-02   4.6359286e-01   6.5566667e-02
   1.2300000e+02   5.7200251e-01   3.3350877e-01   1.5258396e-01   1.0439098e-01   4.7879699e-01   1.0972682e-01
   1.3100000e+02   5.8131200e-01   3.3897600e-01   1.7012267e-01   1.2780000e-01   4.4441333e-01   1.3546933e-01
   1.3900000e+02   5.9034188e-01   3.4365812e-01   1.7478348e-01   1.4776923e-01   4.2903419e-01   1.4277778e-01
   1.4600000e+02   5.9819091e-01   3.4788788e-01   1.7404848e-01   1.6137879e-01   4.2208485e-01   1.4179697e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.65.dat <==
   9.0000000e+00   1.5829960e-03   2.5182186e-03   2.6045884e-03   6.0728745e-04   8.1443995e-03   2.9797571e-03
   1.7000000e+01   1.6192469e-03   2.3444909e-03   2.5829847e-03   1.1882845e-03   1.5966527e-02   3.0167364e-03
   2.5000000e+01   1.7590188e-03   2.0404040e-03   2.4343434e-03   1.7922078e-03   2.4112554e-02   2.9177489e-03
   3.4000000e+01   4.0150150e-03   1.8843844e-03   2.4429429e-03   2.6216216e-03   3.3561562e-02   2.9924925e-03
   4.2000000e+01   3.5341121e-02   1.6339564e-03   2.2990654e-03   3.2881620e-03   4.3003115e-02   2.7975078e-03
   5.0000000e+01   1.5088511e-01   1.5097087e-03   2.2459547e-03   4.1003236e-03   5.3419094e-02   2.7653722e-03
   5.9000000e+01   2.8647208e-01   1.5549915e-03   2.4094755e-03   5.3637902e-03   6.4683587e-02   2.7461929e-03
   6.7000000e+01   3.7460141e-01   2.2134039e-03   2.3668430e-03   6.2522046e-03   7.8393298e-02   2.4797178e-03
   7.5000000e+01   4.3748619e-01   8.8139963e-03   2.6003683e-03   7.8526703e-03   1.0720074e-01   2.5598527e-03
   8.4000000e+01   4.8476357e-01   5.6906977e-02   2.8120155e-03   9.9496124e-03   2.0073256e-01   2.3934109e-03
   9.2000000e+01   5.1777236e-01   1.6147154e-01   3.0894309e-03   1.2010163e-02   3.3757114e-01   2.3943089e-03
   1.0000000e+02   5.4181624e-01   2.5730342e-01   4.6709402e-03   1.5867521e-02   4.3343590e-01   2.4700855e-03
   1.0900000e+02   5.6066213e-01   3.1273469e-01   1.4551020e-02   2.5190476e-02   4.7598639e-01   3.9750567e-03
   1.1700000e+02   5.8088969e-01   3.3716547e-01   5.1477218e-02   4.4220624e-02   4.9803837e-01   1.3968825e-02
   1.2500000e+02   5.9238677e-01   3.4879644e-01   1.0533333e-01   7.1424936e-02   5.2279644e-01   4.1389313e-02
   1.3400000e+02   6.0747541e-01   3.5876776e-01   1.5282240e-01   1.0510109e-01   4.7226503e-01   1.0050000e-01
   1.4200000e+02   6.1654094e-01   3.6530994e-01   1.7585673e-01   1.3196199e-01   4.6004971e-01   1.3848538e-01
   1.5000000e+02   6.2570755e-01   3.6967925e-01   1.8457862e-01   1.5511635e-01   4.5583019e-01   1.5102516e-01
   1.5900000e+02   6.3518213e-01   3.7685911e-01   1.8769072e-01   1.7478694e-01   4.5299656e-01   1.5225773e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.7.dat <==
   9.0000000e+00   1.6869096e-03   2.7017544e-03   2.7894737e-03   6.2887989e-04   8.2685560e-03   3.0661269e-03
   1.8000000e+01   1.5784314e-03   2.3403361e-03   2.5854342e-03   1.2871148e-03   1.7365546e-02   2.9355742e-03
   2.7000000e+01   1.7496361e-03   2.0829694e-03   2.5371179e-03   2.0232897e-03   2.6940320e-02   2.9534207e-03
   3.6000000e+01   3.1181818e-03   1.8530303e-03   2.4348485e-03   2.6939394e-03   3.7472727e-02   2.9090909e-03
   4.5000000e+01   2.5402844e-02   1.6872038e-03   2.3965245e-03   3.6445498e-03   4.9077409e-02   2.9099526e-03
   5.4000000e+01   1.3894884e-01   1.5594059e-03   2.3795380e-03   4.4702970e-03   6.1508251e-02   2.7887789e-03
   6.3000000e+01   2.8098273e-01   1.4525043e-03   2.3903282e-03   5.5768566e-03   7.6272884e-02   2.6580311e-03
   7.2000000e+01   3.8432246e-01   1.5326087e-03   2.3822464e-03   6.8641304e-03   9.3351449e-02   2.6322464e-03
   8.1000000e+01   4.5044952e-01   4.6114286e-03   2.4704762e-03   8.5619048e-03   1.1771048e-01   2.4076190e-03
   9.0000000e+01   5.0084337e-01   2.1447791e-02   2.7449799e-03   1.0277108e-02   1.7707229e-01   2.4257028e-03
   9.9000000e+01   5.3596178e-01   9.6371550e-02   3.2377919e-03   1.2893843e-02   3.1246497e-01   2.3503185e-03
   1.0800000e+02   5.6500901e-01   2.2091892e-01   3.9369369e-03   1.6457207e-02   4.4994369e-01   2.3918919e-03
   1.1700000e+02   5.8765707e-01   3.0799760e-01   8.5611511e-03   2.3318945e-02   5.1849400e-01   2.8729017e-03
   1.2600000e+02   6.0666154e-01   3.4681026e-01   3.5674359e-02   3.8810256e-02   5.6188974e-01   7.9692308e-03
   1.3500000e+02   6.2182920e-01   3.6813223e-01   9.3060606e-02   6.6173554e-02   5.0173278e-01   3.2438017e-02
   1.4400000e+02   6.3542857e-01   3.7998810e-01   1.4866964e-01   1.0378274e-01   4.9231845e-01   8.6544643e-02
   1.5300000e+02   6.4889644e-01   3.9060841e-01   1.8271845e-01   1.3664078e-01   4.8826214e-01   1.3681553e-01
   1.6200000e+02   6.5724113e-01   3.9656383e-01   1.9829078e-01   1.6723404e-01   4.8720922e-01   1.5932270e-01
   1.7100000e+02   6.6553725e-01   4.0161569e-01   2.0201961e-01   1.8889412e-01   4.8726667e-01   1.6240392e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.75.dat <==
   1.0000000e+01   1.6287263e-03   2.6341463e-03   2.7181572e-03   6.6260163e-04   9.3929539e-03   3.0338753e-03
   2.0000000e+01   1.6200565e-03   2.3135593e-03   2.5889831e-03   1.4223164e-03   1.9877119e-02   3.0550847e-03
   2.9000000e+01   1.7944200e-03   2.1497797e-03   2.5653451e-03   2.0279001e-03   2.9920705e-02   3.0176211e-03
   3.9000000e+01   2.9815668e-03   1.8033794e-03   2.3563748e-03   2.8494624e-03   4.2764977e-02   2.7972350e-03
   4.8000000e+01   1.9520833e-02   1.7676282e-03   2.4198718e-03   3.8381410e-03   5.5081731e-02   2.9375000e-03
   5.8000000e+01   1.3176094e-01   1.5454545e-03   2.3097643e-03   4.8686869e-03   7.1388889e-02   2.7760943e-03
   6.8000000e+01   2.7988475e-01   1.4822695e-03   2.4539007e-03   6.3670213e-03   9.0537234e-02   2.6702128e-03
   7.7000000e+01   3.8214711e-01   1.6126629e-03   2.4878957e-03   7.6182495e-03   1.1044507e-01   2.5959032e-03
   8.7000000e+01   4.6062525e-01   2.3254438e-03   2.5956607e-03   9.2603550e-03   1.3943984e-01   2.4497041e-03
   9.6000000e+01   5.1056458e-01   8.9229167e-03   2.8583333e-03   1.1333333e-02   1.8492292e-01   2.4916667e-03
   1.0600000e+02   5.5135333e-01   4.9771111e-02   3.3422222e-03   1.3846667e-02   3.0684222e-01   2.4155556e-03
   1.1600000e+02   5.8270952e-01   1.6757857e-01   3.9547619e-03   1.7883333e-02   4.6919524e-01   2.3928571e-03
   1.2500000e+02   6.0670483e-01   2.8638422e-01   6.7557252e-03   2.3208651e-02   5.7081679e-01   2.5547074e-03
   1.3500000e+02   6.2726997e-01   3.5398898e-01   2.9316804e-02   3.7438017e-02   5.2338292e-01   6.0440771e-03
   1.4400000e+02   6.4280060e-01   3.7749107e-01   7.9502976e-02   6.3226190e-02   5.1771131e-01   2.2708333e-02
   1.5400000e+02   6.5811438e-01   3.9674510e-01   1.4357516e-01   1.0364052e-01   5.1701961e-01   7.7437908e-02
   1.6400000e+02   6.7032609e-01   4.1086957e-01   1.8560507e-01   1.4408696e-01   5.1662681e-01   1.3721014e-01
   1.7300000e+02   6.8094378e-01   4.1779518e-01   2.0453414e-01   1.7466667e-01   5.1613253e-01   1.6292369e-01
   1.8300000e+02   6.9031507e-01   4.2700000e-01   2.1474886e-01   2.0436073e-01   5.1723744e-01   1.7332877e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.8.dat <==
   1.1000000e+01   1.5251701e-03   2.4462585e-03   2.5578231e-03   6.9387755e-04   1.0330612e-02   2.8612245e-03
   2.1000000e+01   1.5914894e-03   2.3219858e-03   2.6028369e-03   1.5574468e-03   2.1273759e-02   2.9773050e-03
   3.1000000e+01   1.7125926e-03   2.0874074e-03   2.4696296e-03   2.3155556e-03   3.3179259e-02   2.9185185e-03
   4.1000000e+01   2.6868217e-03   1.8914729e-03   2.4108527e-03   3.0031008e-03   4.6806202e-02   2.9333333e-03
   5.2000000e+01   1.7888889e-02   1.7875817e-03   2.5179739e-03   4.2058824e-03   6.4078431e-02   2.9967320e-03
   6.2000000e+01   1.1549828e-01   1.5652921e-03   2.3969072e-03   5.2611684e-03   8.2970790e-02   2.8144330e-03
   7.2000000e+01   2.5981341e-01   1.4565217e-03   2.4384058e-03   6.8061594e-03   1.0427174e-01   2.6630435e-03
   8.2000000e+01   3.7854406e-01   1.5191571e-03   2.4463602e-03   8.1130268e-03   1.3227778e-01   2.7049808e-03
   9.3000000e+01   4.6428221e-01   2.0143149e-03   2.4867076e-03   1.0083845e-02   1.7071984e-01   2.4396728e-03
   1.0300000e+02   5.1806536e-01   3.9346405e-03   2.8061002e-03   1.2372549e-02   2.2588453e-01   2.4204793e-03
   1.1300000e+02   5.6533100e-01   2.0440559e-02   3.1911422e-03   1.5349650e-02   3.2073193e-01   2.3659674e-03
   1.2300000e+02   5.9383960e-01   8.2578947e-02   3.7017544e-03   1.8844612e-02   4.8302757e-01   2.4486216e-03
   1.3400000e+02   6.2259016e-01   2.2975410e-01   5.6939891e-03   2.4986339e-02   4.9578962e-01   2.5983607e-03
   1.4400000e+02   6.4302381e-01   3.3457738e-01   1.9428571e-02   3.6116071e-02   5.2274702e-01   4.0803571e-03
   1.5400000e+02   6.6058824e-01   3.8182680e-01   6.2732026e-02   5.8767974e-02   5.3629412e-01   1.4558824e-02
   1.6400000e+02   6.7371377e-01   4.0659783e-01   1.2705435e-01   9.5865942e-02   5.4161232e-01   5.6181159e-02
   1.7500000e+02   6.8855556e-01   4.2651852e-01   1.8339506e-01   1.4419342e-01   5.4671605e-01   1.2560494e-01
   1.8500000e+02   6.9876056e-01   4.3751643e-01   2.0952113e-01   1.8485446e-01   5.4816901e-01   1.6499061e-01
   1.9500000e+02   7.1051913e-01   4.4528415e-01   2.2561202e-01   2.2184153e-01   5.4927869e-01   1.8307650e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.85.dat <==
   1.1000000e+01   1.6312925e-03   2.6761905e-03   2.7755102e-03   7.2380952e-04   1.0616327e-02   3.0612245e-03
   2.2000000e+01   1.5185185e-03   2.2350427e-03   2.5128205e-03   1.5341880e-03   2.2903134e-02   2.8803419e-03
   3.3000000e+01   1.8654709e-03   2.1360239e-03   2.5261584e-03   2.4544096e-03   3.6678625e-02   2.9701046e-03
   4.4000000e+01   2.7861635e-03   1.7940252e-03   2.3553459e-03   3.3789308e-03   5.2968553e-02   2.7877358e-03
   5.5000000e+01   1.4258706e-02   1.7313433e-03   2.4676617e-03   4.3913765e-03   7.2635158e-02   2.9452736e-03
   6.6000000e+01   1.0024737e-01   1.5333333e-03   2.3807018e-03   5.7438596e-03   9.5891228e-02   2.7684211e-03
   7.7000000e+01   2.4955307e-01   1.5027933e-03   2.5027933e-03   7.0912477e-03   1.2422160e-01   2.6722533e-03
   8.8000000e+01   3.7461111e-01   1.5376984e-03   2.4841270e-03   8.9920635e-03   1.6209524e-01   2.6388889e-03
   9.8000000e+01   4.5676582e-01   1.8797468e-03   2.5843882e-03   1.0635021e-02   2.0874473e-01   2.4113924e-03
   1.0900000e+02   5.1621088e-01   2.8321995e-03   2.7528345e-03   1.2893424e-02   2.8275510e-01   2.3605442e-03
   1.2000000e+02   5.6416912e-01   7.3872549e-03   2.9877451e-03   1.6198529e-02   4.0636765e-01   2.2794118e-03
   1.3100000e+02   5.9992533e-01   3.3157333e-02   3.8640000e-03   2.0498667e-02   3.7366133e-01   2.3760000e-03
   1.4200000e+02   6.2954094e-01   1.3345322e-01   5.2397661e-03   2.6339181e-02   4.1629532e-01   2.6228070e-03
   1.5300000e+02   6.5140129e-01   2.7340129e-01   1.3773463e-02   3.6245955e-02   5.0522654e-01   3.3851133e-03
   1.6400000e+02   6.7192391e-01   3.6271014e-01   4.8282609e-02   5.6065217e-02   5.4451087e-01   9.8260870e-03
   1.7500000e+02   6.8828807e-01   4.0598765e-01   1.1614403e-01   9.3456790e-02   5.6176955e-01   4.6069959e-02
   1.8500000e+02   6.9906103e-01   4.3005634e-01   1.6716901e-01   1.3878873e-01   5.7147887e-01   1.0269953e-01
   1.9600000e+02   7.1237778e-01   4.5047778e-01   2.1288333e-01   1.8902222e-01   5.7952222e-01   1.5956111e-01
   2.0700000e+02   7.2432653e-01   4.6263946e-01   2.3786395e-01   2.4022449e-01   5.8185034e-01   1.9186395e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.9.dat <==
   1.2000000e+01   1.6475410e-03   2.6666667e-03   2.7459016e-03   8.1284153e-04   1.1964481e-02   3.0546448e-03
   2.4000000e+01   1.5488506e-03   2.3089080e-03   2.6106322e-03   1.6882184e-03   2.5370690e-02   2.9885057e-03
   3.5000000e+01   1.9125189e-03   2.1613876e-03   2.6696833e-03   2.5822021e-03   4.0802413e-02   3.0814480e-03
   4.7000000e+01   2.8484848e-03   1.8277512e-03   2.4370016e-03   3.6395534e-03   5.9808612e-02   2.9154705e-03
   5.8000000e+01   1.1217172e-02   1.7558923e-03   2.5235690e-03   4.7272727e-03   8.1338384e-02   2.8905724e-03
   7.0000000e+01   7.9501792e-02   1.4623656e-03   2.3154122e-03   6.1111111e-03   1.1076165e-01   2.6505376e-03
   8.1000000e+01   2.2660381e-01   1.4609524e-03   2.4133333e-03   7.6266667e-03   1.4482286e-01   2.6514286e-03
   9.3000000e+01   3.6164826e-01   1.4703476e-03   2.5603272e-03   9.6073620e-03   1.9732720e-01   2.6625767e-03
   1.0400000e+02   4.4826754e-01   1.8596491e-03   2.6798246e-03   1.1129386e-02   2.6628947e-01   2.6688596e-03
   1.1600000e+02   5.1443571e-01   2.5309524e-03   2.7880952e-03   1.4533333e-02   3.9151667e-01   2.4714286e-03
   1.2700000e+02   5.6309044e-01   5.2170543e-03   3.1472868e-03   1.7516796e-02   6.5009044e-01   2.3152455e-03
   1.3900000e+02   6.0005128e-01   1.4384615e-02   3.8433048e-03   2.2404558e-02   2.2676923e-01   2.4472934e-03
   1.5000000e+02   6.3040881e-01   6.3232704e-02   5.2389937e-03   2.8191824e-02   3.1827358e-01   2.6918239e-03
   1.6200000e+02   6.5378014e-01   1.8483333e-01   1.1014184e-02   3.7957447e-02   4.4898227e-01   3.4716312e-03
   1.7300000e+02   6.7440474e-01   3.0009394e-01   3.5119461e-02   5.4290382e-02   5.2472534e-01   6.5305289e-03
   1.8500000e+02   6.9093897e-01   3.7992958e-01   9.3967136e-02   8.7995305e-02   5.6199531e-01   3.1657277e-02
   1.9600000e+02   7.0765556e-01   4.2328889e-01   1.5273889e-01   1.3505000e-01   5.8538333e-01   8.6205556e-02
   2.0800000e+02   7.1839583e-01   4.4846528e-01   2.0972917e-01   1.9983333e-01   5.9880556e-01   1.5393056e-01
   2.1900000e+02   7.2649550e-01   4.6282883e-01   2.3630631e-01   2.5792793e-01   6.0384685e-01   1.9235135e-01


==> Data_Simu_5/deltap0/Nbr_fd_dat/Nbr_fd_rho0.95.dat <==
   1.3000000e+01   1.5994513e-03   2.5802469e-03   2.6968450e-03   9.0946502e-04   1.3064472e-02   2.9657064e-03
   2.5000000e+01   1.6724387e-03   2.3852814e-03   2.7243867e-03   1.6839827e-03   2.7558442e-02   3.1399711e-03
   3.7000000e+01   1.7884323e-03   2.0700152e-03   2.5707763e-03   2.7016743e-03   4.4232877e-02   2.9939117e-03
   4.9000000e+01   2.6956522e-03   1.8470209e-03   2.4090177e-03   3.6553945e-03   6.5082126e-02   2.9259259e-03
   6.1000000e+01   7.9931624e-03   1.6376068e-03   2.3333333e-03   5.0102564e-03   9.0957265e-02   2.7145299e-03
   7.3000000e+01   5.8763206e-02   1.5081967e-03   2.3406193e-03   6.2185792e-03   1.2349180e-01   2.7686703e-03
   8.6000000e+01   2.1014706e-01   1.3960784e-03   2.3666667e-03   8.1254902e-03   1.7138824e-01   2.6313725e-03
   9.8000000e+01   3.4189030e-01   1.5232068e-03   2.5379747e-03   1.0002110e-02   2.3948312e-01   2.6160338e-03
   1.1000000e+02   4.3605936e-01   1.6917808e-03   2.6187215e-03   1.2374429e-02   3.4639726e-01   2.5228311e-03
   1.2200000e+02   5.0431592e-01   2.7213930e-03   2.8830846e-03   1.5427861e-02   5.6331841e-01   2.5074627e-03
   1.3400000e+02   5.5556831e-01   4.3907104e-03   3.0901639e-03   1.8871585e-02   2.9970492e-01   2.2049180e-03
   1.4600000e+02   5.9465152e-01   9.8848485e-03   3.7515152e-03   2.3939394e-02   1.5983030e-01   2.4727273e-03
   1.5900000e+02   6.2827835e-01   3.0326460e-02   4.8522337e-03   3.0213058e-02   2.5099656e-01   2.4982818e-03
   1.7100000e+02   6.5285882e-01   9.9725490e-02   9.7490196e-03   4.0215686e-02   3.7000784e-01   3.2274510e-03
   1.8300000e+02   6.7117352e-01   2.1486301e-01   2.7908676e-02   5.5904110e-02   4.6834703e-01   5.9086758e-03
   1.9500000e+02   6.9151366e-01   3.1740437e-01   7.4568306e-02   8.5207650e-02   5.3094536e-01   2.2393443e-02
   2.0700000e+02   7.0610204e-01   3.8448299e-01   1.3563265e-01   1.3431293e-01   5.7156463e-01   7.1639456e-02
   2.1900000e+02   7.1756757e-01   4.2464865e-01   1.9678378e-01   2.0237838e-01   5.9226126e-01   1.3810811e-01
   2.3200000e+02   7.3101389e-01   4.5833333e-01   2.3770833e-01   2.9397222e-01   6.0654167e-01   1.9555556e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.05.dat <==
   1.0000000e+00   2.1000000e-02   2.0666667e-02   2.5333333e-02   5.8666667e-02   3.1333333e-02   1.1166667e-01
   2.0000000e+00   9.6666667e-02   9.8500000e-02   5.9166667e-02   1.2666667e-01   1.2133333e-01   1.5866667e-01
   2.0000000e+00   9.6666667e-02   9.8500000e-02   5.9166667e-02   1.2666667e-01   1.2133333e-01   1.5866667e-01
   3.0000000e+00   2.7033333e-01   2.4722222e-01   1.0544444e-01   1.9688889e-01   2.8000000e-01   2.0933333e-01
   4.0000000e+00   4.6108333e-01   4.2558333e-01   1.8791667e-01   2.7683333e-01   4.9733333e-01   2.7458333e-01
   4.0000000e+00   4.6108333e-01   4.2558333e-01   1.8791667e-01   2.7683333e-01   4.9733333e-01   2.7458333e-01
   5.0000000e+00   5.7620000e-01   5.5493333e-01   2.5700000e-01   3.4146667e-01   6.8020000e-01   3.1466667e-01
   6.0000000e+00   6.3944444e-01   6.3055556e-01   3.2877778e-01   3.9038889e-01   7.9144444e-01   3.5094444e-01
   6.0000000e+00   6.3944444e-01   6.3055556e-01   3.2877778e-01   3.9038889e-01   7.9144444e-01   3.5094444e-01
   7.0000000e+00   6.8238095e-01   6.7666667e-01   3.9204762e-01   4.2914286e-01   8.5609524e-01   3.8342857e-01
   8.0000000e+00   7.0325000e-01   6.9916667e-01   4.3358333e-01   4.4595833e-01   8.8633333e-01   4.0766667e-01
   8.0000000e+00   7.0325000e-01   6.9916667e-01   4.3358333e-01   4.4595833e-01   8.8633333e-01   4.0766667e-01
   9.0000000e+00   7.0981481e-01   7.0462963e-01   4.7081481e-01   4.6200000e-01   9.0262963e-01   4.2688889e-01
   9.0000000e+00   7.0981481e-01   7.0462963e-01   4.7081481e-01   4.6200000e-01   9.0262963e-01   4.2688889e-01
   1.0000000e+01   7.2653333e-01   7.2533333e-01   4.9890000e-01   4.6540000e-01   9.1390000e-01   4.4363333e-01
   1.1000000e+01   7.3142424e-01   7.2578788e-01   5.0730303e-01   4.6069697e-01   9.2681818e-01   4.5336364e-01
   1.1000000e+01   7.3142424e-01   7.2578788e-01   5.0730303e-01   4.6069697e-01   9.2681818e-01   4.5336364e-01
   1.2000000e+01   7.3813889e-01   7.3405556e-01   5.2594444e-01   4.5891667e-01   9.2933333e-01   4.6516667e-01
   1.3000000e+01   7.3853846e-01   7.3605128e-01   5.3958974e-01   4.4728205e-01   9.3325641e-01   4.7492308e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.1.dat <==
   2.0000000e+00   1.7666667e-02   1.6500000e-02   1.4166667e-02   1.8333333e-02   2.7166667e-02   2.4833333e-02
   3.0000000e+00   2.8444444e-02   2.6777778e-02   1.9888889e-02   2.5111111e-02   3.6555556e-02   3.4111111e-02
   4.0000000e+00   5.9416667e-02   5.0333333e-02   2.4666667e-02   3.3833333e-02   5.9083333e-02   4.6333333e-02
   6.0000000e+00   2.0883333e-01   1.4588889e-01   3.5111111e-02   5.7111111e-02   1.6688889e-01   7.0388889e-02
   7.0000000e+00   3.0604762e-01   2.4166667e-01   5.1761905e-02   8.4761905e-02   2.7871429e-01   9.3952381e-02
   8.0000000e+00   3.9400000e-01   3.3350000e-01   7.1208333e-02   1.0991667e-01   3.9487500e-01   1.0966667e-01
   9.0000000e+00   4.5333333e-01   4.1148148e-01   1.0114815e-01   1.4985185e-01   5.0351852e-01   1.3800000e-01
   1.1000000e+01   5.4678788e-01   5.3875758e-01   1.7369697e-01   2.2418182e-01   6.8381818e-01   1.9136364e-01
   1.2000000e+01   5.6430556e-01   5.6758333e-01   2.1138889e-01   2.5730556e-01   7.3069444e-01   2.1866667e-01
   1.3000000e+01   5.9217949e-01   5.9828205e-01   2.5310256e-01   2.9071795e-01   7.6897436e-01   2.4946154e-01
   1.5000000e+01   6.1891111e-01   6.3188889e-01   3.2591111e-01   3.3762222e-01   8.1506667e-01   2.9137778e-01
   1.6000000e+01   6.3233333e-01   6.4550000e-01   3.6260417e-01   3.5479167e-01   8.3264583e-01   3.1470833e-01
   1.7000000e+01   6.3803922e-01   6.5007843e-01   3.8380392e-01   3.6362745e-01   8.3847059e-01   3.2698039e-01
   1.8000000e+01   6.4725926e-01   6.5925926e-01   4.0653704e-01   3.7314815e-01   8.4875926e-01   3.4303704e-01
   2.0000000e+01   6.5696667e-01   6.7145000e-01   4.3728333e-01   3.7981667e-01   8.6240000e-01   3.6495000e-01
   2.1000000e+01   6.6500000e-01   6.7752381e-01   4.5001587e-01   3.8063492e-01   8.6993651e-01   3.7365079e-01
   2.2000000e+01   6.6254545e-01   6.7960606e-01   4.5933333e-01   3.8092424e-01   8.7162121e-01   3.8253030e-01
   2.4000000e+01   6.6866667e-01   6.8887500e-01   4.7790278e-01   3.7483333e-01   8.7902778e-01   3.9604167e-01
   2.5000000e+01   6.7394667e-01   6.9244000e-01   4.8280000e-01   3.6588000e-01   8.8434667e-01   4.0113333e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.15.dat <==
   2.0000000e+00   2.2166667e-02   2.0833333e-02   2.1000000e-02   2.0833333e-02   3.1166667e-02   2.1166667e-02
   4.0000000e+00   2.0250000e-02   1.7416667e-02   1.7666667e-02   1.7916667e-02   2.8166667e-02   1.7833333e-02
   6.0000000e+00   3.6888889e-02   2.6222222e-02   2.0166667e-02   2.0333333e-02   3.2277778e-02   2.1555556e-02
   8.0000000e+00   9.2541667e-02   5.2916667e-02   2.2500000e-02   2.6458333e-02   6.2791667e-02   2.6125000e-02
   1.0000000e+01   2.0300000e-01   1.1030000e-01   2.4766667e-02   3.2133333e-02   1.2680000e-01   3.4066667e-02
   1.2000000e+01   3.2402778e-01   2.3305556e-01   3.5111111e-02   4.8777778e-02   2.7191667e-01   4.5055556e-02
   1.4000000e+01   4.0900000e-01   3.5914286e-01   5.0857143e-02   7.4928571e-02   4.3619048e-01   6.4904762e-02
   1.6000000e+01   4.6000000e-01   4.4937500e-01   8.6520833e-02   1.2308333e-01   5.7481250e-01   9.4395833e-02
   1.8000000e+01   5.0364815e-01   5.1633333e-01   1.2992593e-01   1.7148148e-01   6.7046296e-01   1.3231481e-01
   2.0000000e+01   5.3335000e-01   5.5823333e-01   1.8731667e-01   2.1866667e-01   7.2375000e-01   1.7246667e-01
   2.2000000e+01   5.4578788e-01   5.7480303e-01   2.4507576e-01   2.5789394e-01   7.5231818e-01   2.0981818e-01
   2.4000000e+01   5.5950000e-01   5.9208333e-01   2.9538889e-01   2.8709722e-01   7.7255556e-01   2.4327778e-01
   2.5000000e+01   5.7185333e-01   6.0332000e-01   3.1852000e-01   3.0054667e-01   7.8642667e-01   2.6181333e-01
   2.7000000e+01   5.8119753e-01   6.1366667e-01   3.4979012e-01   3.1454321e-01   7.9704938e-01   2.8480247e-01
   2.9000000e+01   5.8841379e-01   6.2462069e-01   3.7795402e-01   3.2486207e-01   8.0871264e-01   3.0648276e-01
   3.1000000e+01   5.9545161e-01   6.3312903e-01   3.9951613e-01   3.2550538e-01   8.1715054e-01   3.2075269e-01
   3.3000000e+01   5.9748485e-01   6.3764646e-01   4.1307071e-01   3.2736364e-01   8.2455556e-01   3.3633333e-01
   3.5000000e+01   6.0484762e-01   6.4311429e-01   4.2755238e-01   3.2317143e-01   8.2970476e-01   3.4680952e-01
   3.7000000e+01   6.0850450e-01   6.4997297e-01   4.3937838e-01   3.1906306e-01   8.3360360e-01   3.5998198e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.2.dat <==
   3.0000000e+00   1.7444444e-02   1.6222222e-02   1.5888889e-02   1.6000000e-02   2.5777778e-02   1.5777778e-02
   6.0000000e+00   1.9055556e-02   1.7166667e-02   1.7222222e-02   1.6944444e-02   2.5222222e-02   1.7111111e-02
   8.0000000e+00   2.7791667e-02   2.1666667e-02   2.0458333e-02   2.0375000e-02   3.0125000e-02   2.0291667e-02
   1.1000000e+01   7.3606061e-02   3.3515152e-02   2.1515152e-02   2.1454545e-02   4.2969697e-02   2.1484848e-02
   1.3000000e+01   1.4223077e-01   5.8794872e-02   2.1641026e-02   2.2000000e-02   6.9076923e-02   2.1615385e-02
   1.6000000e+01   2.6300000e-01   1.5208333e-01   2.3729167e-02   2.8270833e-02   1.7916667e-01   2.4479167e-02
   1.8000000e+01   3.2457407e-01   2.3451852e-01   2.9703704e-02   3.6592593e-02   2.8159259e-01   3.1777778e-02
   2.1000000e+01   3.9485714e-01   3.7469841e-01   4.3539683e-02   6.3015873e-02   4.7117460e-01   4.5555556e-02
   2.4000000e+01   4.4069444e-01   4.5905556e-01   7.8791667e-02   1.0805556e-01   5.9770833e-01   7.4763889e-02
   2.6000000e+01   4.5951282e-01   4.9285897e-01   1.1187179e-01   1.4151282e-01   6.4639744e-01   9.9282051e-02
   2.9000000e+01   4.8094253e-01   5.2770115e-01   1.7941379e-01   1.9050575e-01   6.9627586e-01   1.3868966e-01
   3.1000000e+01   4.9592473e-01   5.4458065e-01   2.2594624e-01   2.2630108e-01   7.1549462e-01   1.7858065e-01
   3.4000000e+01   5.0928431e-01   5.6127451e-01   2.8086275e-01   2.5572549e-01   7.3433333e-01   2.1969608e-01
   3.6000000e+01   5.1492593e-01   5.7226852e-01   3.0781481e-01   2.7231481e-01   7.4890741e-01   2.4363889e-01
   3.9000000e+01   5.2664957e-01   5.8288034e-01   3.4123932e-01   2.8070085e-01   7.6291453e-01   2.6865812e-01
   4.1000000e+01   5.2849593e-01   5.9097561e-01   3.5763415e-01   2.8790244e-01   7.6745528e-01   2.8512195e-01
   4.4000000e+01   5.3905303e-01   6.0117424e-01   3.7823485e-01   2.8919697e-01   7.7645455e-01   3.0131818e-01
   4.7000000e+01   5.4332624e-01   6.0760993e-01   3.9467376e-01   2.8369504e-01   7.8272340e-01   3.1643972e-01
   4.9000000e+01   5.4563946e-01   6.1167347e-01   4.0623810e-01   2.8065986e-01   7.8764626e-01   3.2738776e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.25.dat <==
   4.0000000e+00   1.9416667e-02   1.7666667e-02   1.7833333e-02   1.8833333e-02   2.6750000e-02   1.7416667e-02
   7.0000000e+00   1.8476190e-02   1.7523810e-02   1.7476190e-02   1.6809524e-02   2.4047619e-02   1.7285714e-02
   1.0000000e+01   2.3500000e-02   1.9033333e-02   1.9066667e-02   1.8200000e-02   2.6100000e-02   1.7633333e-02
   1.3000000e+01   4.6743590e-02   2.2153846e-02   1.9589744e-02   1.8974359e-02   2.8128205e-02   1.8641026e-02
   1.6000000e+01   1.0781250e-01   3.5729167e-02   2.1937500e-02   2.1375000e-02   4.2437500e-02   2.1145833e-02
   2.0000000e+01   2.2100000e-01   1.0276667e-01   2.2383333e-02   2.2183333e-02   1.2020000e-01   2.1850000e-02
   2.3000000e+01   2.9252174e-01   1.9537681e-01   2.5884058e-02   2.8376812e-02   2.4349275e-01   2.4913043e-02
   2.6000000e+01   3.4497436e-01   3.0471795e-01   3.3153846e-02   3.8884615e-02   3.9020513e-01   3.0538462e-02
   2.9000000e+01   3.8049425e-01   3.9472414e-01   4.5597701e-02   5.7011494e-02   5.2024138e-01   4.1137931e-02
   3.2000000e+01   4.0521875e-01   4.5505208e-01   7.0187500e-02   9.0250000e-02   5.9592708e-01   6.0229167e-02
   3.6000000e+01   4.2730556e-01   4.9025000e-01   1.3532407e-01   1.5310185e-01   6.4733333e-01   1.0137963e-01
   3.9000000e+01   4.4217094e-01   5.0756410e-01   1.9168376e-01   1.8894017e-01   6.7158120e-01   1.4048718e-01
   4.2000000e+01   4.5247619e-01   5.2683333e-01   2.4339683e-01   2.2306349e-01   6.9209524e-01   1.8552381e-01
   4.5000000e+01   4.6264444e-01   5.3605185e-01   2.7900741e-01   2.3708148e-01   7.0122963e-01   2.1253333e-01
   4.8000000e+01   4.7014583e-01   5.4796528e-01   3.0890278e-01   2.4990278e-01   7.1529167e-01   2.3908333e-01
   5.2000000e+01   4.7950000e-01   5.6064744e-01   3.3984615e-01   2.6032051e-01   7.2536538e-01   2.6634615e-01
   5.5000000e+01   4.8497576e-01   5.6655152e-01   3.5427273e-01   2.5725455e-01   7.3403636e-01   2.7915758e-01
   5.8000000e+01   4.9217816e-01   5.7605747e-01   3.7075287e-01   2.5697126e-01   7.3955172e-01   2.9342529e-01
   6.1000000e+01   4.9132240e-01   5.7889617e-01   3.8374317e-01   2.4875410e-01   7.4264481e-01   3.0468306e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.3.dat <==
   4.0000000e+00   1.7333333e-02   1.5583333e-02   1.5583333e-02   1.6333333e-02   2.4083333e-02   1.5833333e-02
   8.0000000e+00   1.9083333e-02   1.7583333e-02   1.7541667e-02   1.6916667e-02   2.4541667e-02   1.7083333e-02
   1.2000000e+01   2.2388889e-02   1.9500000e-02   1.9111111e-02   1.8500000e-02   2.6111111e-02   1.8638889e-02
   1.6000000e+01   3.6875000e-02   2.0937500e-02   2.0041667e-02   1.8437500e-02   2.6895833e-02   1.8895833e-02
   2.0000000e+01   9.6866667e-02   2.7783333e-02   2.1100000e-02   1.9583333e-02   3.2066667e-02   1.9816667e-02
   2.4000000e+01   1.7973611e-01   6.1041667e-02   2.1763889e-02   1.9472222e-02   7.1847222e-02   2.0180556e-02
   2.7000000e+01   2.3583951e-01   1.1669136e-01   2.3802469e-02   2.2074074e-02   1.4127160e-01   2.1925926e-02
   3.1000000e+01   2.8811828e-01   2.2953763e-01   2.7763441e-02   2.8473118e-02   2.9313978e-01   2.4774194e-02
   3.5000000e+01   3.2836190e-01   3.4043810e-01   3.4647619e-02   4.0857143e-02   4.4906667e-01   3.0180952e-02
   3.9000000e+01   3.5374359e-01   4.0791453e-01   5.4777778e-02   6.7623932e-02   5.4353846e-01   4.2974359e-02
   4.3000000e+01   3.7296899e-01   4.4733333e-01   9.3682171e-02   1.0581395e-01   5.9044186e-01   6.5899225e-02
   4.7000000e+01   3.8785106e-01   4.6948936e-01   1.5139716e-01   1.5123404e-01   6.1972340e-01   1.0510638e-01
   5.0000000e+01   3.9588667e-01   4.8320667e-01   1.9446000e-01   1.7823333e-01   6.3692667e-01   1.3792000e-01
   5.4000000e+01   4.0851235e-01   5.0030247e-01   2.4538889e-01   2.0478395e-01   6.5358642e-01   1.7903086e-01
   5.8000000e+01   4.1625862e-01   5.1158046e-01   2.8280460e-01   2.2087931e-01   6.6535057e-01   2.1283333e-01
   6.2000000e+01   4.2422043e-01   5.2394086e-01   3.1076344e-01   2.3055376e-01   6.7709677e-01   2.3883871e-01
   6.6000000e+01   4.2621212e-01   5.3207071e-01   3.2828283e-01   2.3120202e-01   6.8468182e-01   2.5596970e-01
   7.0000000e+01   4.3229524e-01   5.4201429e-01   3.4697619e-01   2.2938095e-01   6.9207143e-01   2.7270000e-01
   7.3000000e+01   4.3570776e-01   5.4705936e-01   3.5861187e-01   2.2526941e-01   6.9405479e-01   2.8381735e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.35.dat <==
   5.0000000e+00   1.7800000e-02   1.6266667e-02   1.6066667e-02   1.6666667e-02   2.4533333e-02   1.6133333e-02
   9.0000000e+00   1.8296296e-02   1.6888889e-02   1.6740741e-02   1.6407407e-02   2.3185185e-02   1.6037037e-02
   1.4000000e+01   2.0285714e-02   1.8595238e-02   1.8119048e-02   1.7380952e-02   2.3619048e-02   1.7452381e-02
   1.8000000e+01   2.7888889e-02   2.0722222e-02   2.0185185e-02   1.8555556e-02   2.5777778e-02   1.9518519e-02
   2.3000000e+01   7.2304348e-02   2.3579710e-02   2.1768116e-02   1.9478261e-02   2.8115942e-02   2.0231884e-02
   2.7000000e+01   1.3120988e-01   3.2209877e-02   2.1790123e-02   1.9407407e-02   3.8617284e-02   2.0086420e-02
   3.2000000e+01   2.0440625e-01   7.9458333e-02   2.3708333e-02   2.0322917e-02   9.7510417e-02   2.1520833e-02
   3.6000000e+01   2.4327778e-01   1.5417593e-01   2.5972222e-02   2.2370370e-02   1.9670370e-01   2.2962963e-02
   4.1000000e+01   2.8081301e-01   2.7719512e-01   2.9422764e-02   2.8731707e-02   3.6743902e-01   2.5065041e-02
   4.5000000e+01   2.9985926e-01   3.4856296e-01   3.7459259e-02   4.3481481e-02   4.6776296e-01   3.1362963e-02
   5.0000000e+01   3.2193333e-01   4.0126667e-01   6.2666667e-02   7.2966667e-02   5.3531333e-01   4.3166667e-02
   5.4000000e+01   3.3430864e-01   4.2640123e-01   1.0322222e-01   1.0987037e-01   5.6252469e-01   6.6925926e-02
   5.9000000e+01   3.4625989e-01   4.4763842e-01   1.6645763e-01   1.5141243e-01   5.8859887e-01   1.0893220e-01
   6.3000000e+01   3.5561905e-01   4.6233862e-01   2.1422751e-01   1.7775661e-01   6.0406349e-01   1.4765079e-01
   6.8000000e+01   3.6091667e-01   4.7721078e-01   2.5317157e-01   1.9488725e-01   6.1750000e-01   1.8669118e-01
   7.2000000e+01   3.6700000e-01   4.8677315e-01   2.7877778e-01   2.0543056e-01   6.2699537e-01   2.1218519e-01
   7.7000000e+01   3.7306061e-01   4.9805195e-01   3.0339827e-01   2.0904329e-01   6.3432035e-01   2.3548485e-01
   8.1000000e+01   3.7520988e-01   5.0473251e-01   3.1934156e-01   2.0720165e-01   6.4100823e-01   2.4805350e-01
   8.6000000e+01   3.8088760e-01   5.1255039e-01   3.3657364e-01   2.0127132e-01   6.4706202e-01   2.6709690e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.4.dat <==
   6.0000000e+00   1.8722222e-02   1.7277778e-02   1.7555556e-02   1.7833333e-02   2.4333333e-02   1.7388889e-02
   1.1000000e+01   1.9242424e-02   1.7636364e-02   1.7454545e-02   1.7030303e-02   2.3696970e-02   1.7090909e-02
   1.6000000e+01   2.0791667e-02   1.9020833e-02   1.8520833e-02   1.7895833e-02   2.4354167e-02   1.7979167e-02
   2.1000000e+01   2.6000000e-02   1.9539683e-02   1.8714286e-02   1.7793651e-02   2.3920635e-02   1.7904762e-02
   2.6000000e+01   5.2987179e-02   2.0743590e-02   1.9948718e-02   1.7948718e-02   2.4615385e-02   1.8692308e-02
   3.1000000e+01   1.0775269e-01   2.4376344e-02   2.1311828e-02   1.8741935e-02   2.8258065e-02   1.9903226e-02
   3.6000000e+01   1.6031481e-01   4.4805556e-02   2.3240741e-02   1.9740741e-02   5.1962963e-02   2.1157407e-02
   4.1000000e+01   2.0291057e-01   9.9235772e-02   2.4845528e-02   2.0918699e-02   1.3207317e-01   2.1886179e-02
   4.7000000e+01   2.4073050e-01   2.1924113e-01   2.7000000e-02   2.3510638e-02   2.9184397e-01   2.3510638e-02
   5.2000000e+01   2.6169872e-01   3.0512821e-01   3.3205128e-02   3.1576923e-02   4.1066026e-01   2.7512821e-02
   5.7000000e+01   2.7574854e-01   3.5863158e-01   4.5543860e-02   5.0298246e-02   4.7492982e-01   3.3970760e-02
   6.2000000e+01   2.8617204e-01   3.8646237e-01   7.8182796e-02   8.1838710e-02   5.1378495e-01   4.9478495e-02
   6.7000000e+01   2.9845274e-01   4.0947761e-01   1.2800000e-01   1.1670647e-01   5.3626368e-01   7.7203980e-02
   7.2000000e+01   3.0800000e-01   4.2740741e-01   1.8181019e-01   1.5017130e-01   5.5575463e-01   1.1788426e-01
   7.7000000e+01   3.1153247e-01   4.4012554e-01   2.2363636e-01   1.7080519e-01   5.6877489e-01   1.5789610e-01
   8.2000000e+01   3.1997967e-01   4.5233740e-01   2.5405691e-01   1.8292683e-01   5.7646341e-01   1.9043902e-01
   8.8000000e+01   3.2402652e-01   4.6274621e-01   2.7942424e-01   1.8630303e-01   5.8630303e-01   2.1531818e-01
   9.3000000e+01   3.2491039e-01   4.7027240e-01   2.9887814e-01   1.8789964e-01   5.9230824e-01   2.3348746e-01
   9.8000000e+01   3.3141156e-01   4.7815306e-01   3.1529252e-01   1.8230272e-01   5.9521088e-01   2.4970748e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.45.dat <==
   6.0000000e+00   1.9611111e-02   1.8000000e-02   1.7833333e-02   1.8055556e-02   2.5000000e-02   1.7444444e-02
   1.2000000e+01   2.0083333e-02   1.8527778e-02   1.8333333e-02   1.7888889e-02   2.4277778e-02   1.7527778e-02
   1.8000000e+01   2.0500000e-02   1.8814815e-02   1.8388889e-02   1.7388889e-02   2.3777778e-02   1.7740741e-02
   2.4000000e+01   2.2652778e-02   1.9013889e-02   1.8277778e-02   1.6638889e-02   2.2263889e-02   1.7555556e-02
   2.9000000e+01   4.1000000e-02   2.0655172e-02   1.9931034e-02   1.7574713e-02   2.3816092e-02   1.8609195e-02
   3.5000000e+01   8.9085714e-02   2.3695238e-02   2.1961905e-02   1.8609524e-02   2.5857143e-02   2.0028571e-02
   4.1000000e+01   1.3839837e-01   3.4178862e-02   2.2837398e-02   1.9178862e-02   3.6544715e-02   2.0560976e-02
   4.7000000e+01   1.7761702e-01   7.2269504e-02   2.5212766e-02   2.0219858e-02   9.1595745e-02   2.2581560e-02
   5.2000000e+01   2.0021154e-01   1.4063462e-01   2.6788462e-02   2.1275641e-02   1.8987821e-01   2.3525641e-02
   5.8000000e+01   2.1876437e-01   2.4314368e-01   2.9545977e-02   2.5339080e-02   3.3170690e-01   2.5557471e-02
   6.4000000e+01   2.3523437e-01   3.1141667e-01   3.7296875e-02   3.5557292e-02   4.1698958e-01   2.9614583e-02
   7.0000000e+01   2.4673333e-01   3.5165238e-01   5.8795238e-02   5.9442857e-02   4.6133333e-01   3.7366667e-02
   7.5000000e+01   2.5421333e-01   3.7288889e-01   9.3084444e-02   9.0457778e-02   4.8480889e-01   5.5884444e-02
   8.1000000e+01   2.6255556e-01   3.8831276e-01   1.5154321e-01   1.2469136e-01   5.0332099e-01   9.2827160e-02
   8.7000000e+01   2.6803831e-01   4.0601533e-01   2.0161303e-01   1.5306897e-01   5.1918008e-01   1.3887739e-01
   9.3000000e+01   2.7320072e-01   4.1772760e-01   2.3260573e-01   1.6243369e-01   5.2914695e-01   1.7192473e-01
   9.8000000e+01   2.7749660e-01   4.2830612e-01   2.5542177e-01   1.6918027e-01   5.3411905e-01   1.9471088e-01
   1.0400000e+02   2.8161859e-01   4.3666026e-01   2.7735897e-01   1.7000000e-01   5.4108013e-01   2.1535256e-01
   1.1000000e+02   2.8340909e-01   4.4531818e-01   2.9422727e-01   1.6566667e-01   5.4626667e-01   2.3326667e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.5.dat <==
   7.0000000e+00   1.9809524e-02   1.8285714e-02   1.8380952e-02   1.8095238e-02   2.5666667e-02   1.8190476e-02
   1.3000000e+01   2.0000000e-02   1.8205128e-02   1.7923077e-02   1.7692308e-02   2.3307692e-02   1.7769231e-02
   2.0000000e+01   1.9416667e-02   1.8000000e-02   1.7633333e-02   1.6650000e-02   2.2616667e-02   1.6966667e-02
   2.6000000e+01   2.2205128e-02   1.9961538e-02   1.9243590e-02   1.7769231e-02   2.3551282e-02   1.8423077e-02
   3.2000000e+01   3.5906250e-02   2.0854167e-02   2.0125000e-02   1.7677083e-02   2.3333333e-02   1.8958333e-02
   3.9000000e+01   7.6726496e-02   2.2752137e-02   2.1307692e-02   1.7803419e-02   2.4444444e-02   1.9538462e-02
   4.5000000e+01   1.1701481e-01   2.6800000e-02   2.2777778e-02   1.8525926e-02   2.9251852e-02   2.0562963e-02
   5.2000000e+01   1.5206410e-01   4.9717949e-02   2.4724359e-02   1.9237179e-02   6.2012821e-02   2.1814103e-02
   5.8000000e+01   1.7239655e-01   1.0941379e-01   2.7080460e-02   2.1172414e-02   1.3872989e-01   2.3902299e-02
   6.4000000e+01   1.9082292e-01   1.9222917e-01   2.9218750e-02   2.2802083e-02   2.6226563e-01   2.5234375e-02
   7.1000000e+01   2.0241784e-01   2.7664789e-01   3.5596244e-02   3.0492958e-02   3.6817371e-01   2.8971831e-02
   7.7000000e+01   2.1356710e-01   3.1516017e-01   4.7653680e-02   4.4831169e-02   4.1393074e-01   3.4861472e-02
   8.4000000e+01   2.2200000e-01   3.4345635e-01   8.4567460e-02   7.5325397e-02   4.4316667e-01   4.8698413e-02
   9.0000000e+01   2.2788889e-01   3.6050000e-01   1.3253704e-01   1.0591852e-01   4.5863333e-01   7.5225926e-02
   9.6000000e+01   2.3250347e-01   3.7532292e-01   1.7793750e-01   1.3082986e-01   4.7143056e-01   1.1762500e-01
   1.0300000e+02   2.3804854e-01   3.8764078e-01   2.1704531e-01   1.4847896e-01   4.8397411e-01   1.5893528e-01
   1.0900000e+02   2.3873089e-01   3.9765443e-01   2.4046789e-01   1.5343731e-01   4.8796636e-01   1.8332110e-01
   1.1600000e+02   2.4392529e-01   4.0728448e-01   2.6264080e-01   1.5441954e-01   4.9385632e-01   2.0523563e-01
   1.2200000e+02   2.4565574e-01   4.1591257e-01   2.7834153e-01   1.4928415e-01   4.9416667e-01   2.2272404e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.55.dat <==
   8.0000000e+00   1.8958333e-02   1.7416667e-02   1.7291667e-02   1.6833333e-02   2.3791667e-02   1.7208333e-02
   1.5000000e+01   1.9622222e-02   1.7866667e-02   1.7666667e-02   1.7533333e-02   2.2488889e-02   1.7244444e-02
   2.2000000e+01   1.9969697e-02   1.8393939e-02   1.7954545e-02   1.6530303e-02   2.2651515e-02   1.7318182e-02
   2.9000000e+01   2.2068966e-02   2.0114943e-02   1.9494253e-02   1.7252874e-02   2.2885057e-02   1.8149425e-02
   3.6000000e+01   3.3055556e-02   2.0879630e-02   1.9888889e-02   1.7194444e-02   2.2759259e-02   1.8324074e-02
   4.3000000e+01   6.5511628e-02   2.2852713e-02   2.1945736e-02   1.8682171e-02   2.4813953e-02   2.0147287e-02
   5.0000000e+01   1.0004667e-01   2.5626667e-02   2.3726667e-02   1.8826667e-02   2.6366667e-02   2.1540000e-02
   5.7000000e+01   1.2705848e-01   3.4830409e-02   2.4941520e-02   1.9239766e-02   3.7573099e-02   2.2105263e-02
   6.4000000e+01   1.4733333e-01   6.9494792e-02   2.6567708e-02   2.0234375e-02   9.2588542e-02   2.3057292e-02
   7.1000000e+01   1.6214085e-01   1.4386854e-01   2.8896714e-02   2.1582160e-02   2.0484038e-01   2.5061033e-02
   7.8000000e+01   1.7176068e-01   2.2357265e-01   3.2611111e-02   2.4957265e-02   3.0509402e-01   2.7444444e-02
   8.5000000e+01   1.8078824e-01   2.7490588e-01   4.1101961e-02   3.4929412e-02   3.5800392e-01   3.1376471e-02
   9.2000000e+01   1.8693841e-01   3.0490580e-01   6.2978261e-02   5.5826087e-02   3.8966667e-01   3.9579710e-02
   9.9000000e+01   1.9308418e-01   3.2570370e-01   1.0716162e-01   8.4397306e-02   4.0922222e-01   6.0498316e-02
   1.0600000e+02   1.9769182e-01   3.4050314e-01   1.5650000e-01   1.1307233e-01   4.2166352e-01   9.9650943e-02
   1.1300000e+02   2.0022124e-01   3.5416814e-01   1.9280826e-01   1.2966962e-01   4.2923599e-01   1.3883186e-01
   1.2000000e+02   2.0097500e-01   3.6434167e-01   2.2028889e-01   1.3695556e-01   4.3343611e-01   1.6733333e-01
   1.2700000e+02   2.0426247e-01   3.7374541e-01   2.4237270e-01   1.3819423e-01   4.2911024e-01   1.8911024e-01
   1.3400000e+02   2.0596766e-01   3.8486318e-01   2.5998259e-01   1.3430100e-01   4.8083333e-01   2.0705224e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.6.dat <==
   8.0000000e+00   1.6000000e-02   1.4333333e-02   1.4416667e-02   1.4625000e-02   2.0916667e-02   1.4041667e-02
   1.6000000e+01   1.9437500e-02   1.7770833e-02   1.7500000e-02   1.7229167e-02   2.2208333e-02   1.6979167e-02
   2.4000000e+01   2.0541667e-02   1.9222222e-02   1.8819444e-02   1.7319444e-02   2.2291667e-02   1.7958333e-02
   3.1000000e+01   2.1838710e-02   2.0193548e-02   1.9462366e-02   1.7526882e-02   2.2849462e-02   1.8322581e-02
   3.9000000e+01   2.7726496e-02   2.0299145e-02   1.9495726e-02   1.6649573e-02   2.2034188e-02   1.8179487e-02
   4.7000000e+01   5.5276596e-02   2.1872340e-02   2.0893617e-02   1.7219858e-02   2.2425532e-02   1.9163121e-02
   5.4000000e+01   8.1907407e-02   2.3987654e-02   2.2561728e-02   1.7919753e-02   2.4104938e-02   2.0351852e-02
   6.2000000e+01   1.0836559e-01   2.7596774e-02   2.4537634e-02   1.8784946e-02   2.7763441e-02   2.1903226e-02
   7.0000000e+01   1.2484762e-01   4.5514286e-02   2.6785714e-02   1.9623810e-02   5.5823810e-02   2.3495238e-02
   7.7000000e+01   1.3625974e-01   8.9774892e-02   2.8956710e-02   2.0718615e-02   1.2946753e-01   2.5147186e-02
   8.5000000e+01   1.4453333e-01   1.6948627e-01   3.2792157e-02   2.3388235e-02   2.3593333e-01   2.8113725e-02
   9.3000000e+01   1.5328315e-01   2.3362007e-01   3.8043011e-02   2.8838710e-02   3.0627599e-01   3.0501792e-02
   1.0000000e+02   1.5693667e-01   2.6631333e-01   5.1103333e-02   4.0313333e-02   3.3570667e-01   3.5506667e-02
   1.0800000e+02   1.6171296e-01   2.8995988e-01   8.5746914e-02   6.6401235e-02   3.5757407e-01   4.9580247e-02
   1.1600000e+02   1.6524713e-01   3.0768391e-01   1.3505460e-01   9.4540230e-02   3.6810345e-01   8.1089080e-02
   1.2300000e+02   1.6843089e-01   3.1989160e-01   1.7181030e-01   1.1287805e-01   3.7230352e-01   1.1923306e-01
   1.3100000e+02   1.6968957e-01   3.3156234e-01   2.0261578e-01   1.2194656e-01   4.1053944e-01   1.5244784e-01
   1.3900000e+02   1.7095683e-01   3.4217026e-01   2.2600480e-01   1.2438129e-01   4.3496403e-01   1.7596882e-01
   1.4600000e+02   1.7455023e-01   3.5043379e-01   2.4274886e-01   1.2158676e-01   4.4760274e-01   1.9426256e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.65.dat <==
   9.0000000e+00   1.7629630e-02   1.6074074e-02   1.6037037e-02   1.6666667e-02   2.1925926e-02   1.5814815e-02
   1.7000000e+01   1.9803922e-02   1.7960784e-02   1.7686275e-02   1.6705882e-02   2.1980392e-02   1.7176471e-02
   2.5000000e+01   1.9893333e-02   1.8360000e-02   1.7866667e-02   1.6560000e-02   2.1333333e-02   1.7160000e-02
   3.4000000e+01   2.0911765e-02   1.9794118e-02   1.9166667e-02   1.7117647e-02   2.1333333e-02   1.8147059e-02
   4.2000000e+01   2.5626984e-02   2.0825397e-02   1.9857143e-02   1.6753968e-02   2.1769841e-02   1.8595238e-02
   5.0000000e+01   4.3193333e-02   2.1900000e-02   2.0833333e-02   1.6893333e-02   2.2340000e-02   1.9353333e-02
   5.9000000e+01   7.1740113e-02   2.4344633e-02   2.2847458e-02   1.7909605e-02   2.2581921e-02   2.0711864e-02
   6.7000000e+01   8.9860697e-02   2.5875622e-02   2.4009950e-02   1.7636816e-02   2.4248756e-02   2.1348259e-02
   7.5000000e+01   1.0532000e-01   3.1435556e-02   2.6511111e-02   1.8951111e-02   3.3600000e-02   2.3133333e-02
   8.4000000e+01   1.1736111e-01   5.9500000e-02   2.9476190e-02   2.0373016e-02   8.1865079e-02   2.5523810e-02
   9.2000000e+01   1.2394928e-01   1.1990217e-01   3.1728261e-02   2.1409420e-02   1.7003623e-01   2.7108696e-02
   1.0000000e+02   1.2824667e-01   1.8325333e-01   3.6170000e-02   2.4753333e-02   2.4401000e-01   2.9980000e-02
   1.0900000e+02   1.3267890e-01   2.3048318e-01   4.7434251e-02   3.3972477e-02   2.8485321e-01   3.5311927e-02
   1.1700000e+02   1.3744729e-01   2.5658120e-01   7.1626781e-02   5.2535613e-02   3.0141311e-01   4.4413105e-02
   1.2500000e+02   1.3979467e-01   2.7239733e-01   1.1047200e-01   7.4853333e-02   3.0884533e-01   6.3346667e-02
   1.3400000e+02   1.4132090e-01   2.8754975e-01   1.5435075e-01   9.5689055e-02   3.6105970e-01   1.0314428e-01
   1.4200000e+02   1.4264085e-01   2.9893192e-01   1.8238967e-01   1.0594131e-01   3.8172300e-01   1.3667136e-01
   1.5000000e+02   1.4465111e-01   3.0874000e-01   2.0577111e-01   1.0961556e-01   3.9737778e-01   1.6158000e-01
   1.5900000e+02   1.4511321e-01   3.1883019e-01   2.2722851e-01   1.0663103e-01   4.1125786e-01   1.8259329e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.7.dat <==
   9.0000000e+00   1.8481481e-02   1.7296296e-02   1.7296296e-02   1.7259259e-02   2.1481481e-02   1.7259259e-02
   1.8000000e+01   1.9500000e-02   1.8000000e-02   1.7777778e-02   1.7018519e-02   2.1666667e-02   1.7240741e-02
   2.7000000e+01   2.0000000e-02   1.8864198e-02   1.8469136e-02   1.7160494e-02   2.1543210e-02   1.7679012e-02
   3.6000000e+01   2.0453704e-02   1.9240741e-02   1.8500000e-02   1.6462963e-02   2.1287037e-02   1.7685185e-02
   4.5000000e+01   2.3725926e-02   2.1014815e-02   2.0125926e-02   1.7088889e-02   2.0770370e-02   1.8800000e-02
   5.4000000e+01   3.7759259e-02   2.1827160e-02   2.0660494e-02   1.6722222e-02   2.1216049e-02   1.8925926e-02
   6.3000000e+01   5.9603175e-02   2.3761905e-02   2.2465608e-02   1.7084656e-02   2.1714286e-02   2.0216931e-02
   7.2000000e+01   7.7467593e-02   2.5606481e-02   2.3990741e-02   1.7541667e-02   2.3055556e-02   2.1250000e-02
   8.1000000e+01   9.0765432e-02   2.8950617e-02   2.6111111e-02   1.8497942e-02   2.5465021e-02   2.3074074e-02
   9.0000000e+01   9.6951852e-02   3.7488889e-02   2.8181481e-02   1.8955556e-02   4.3411111e-02   2.4437037e-02
   9.9000000e+01   1.0409091e-01   7.3461279e-02   3.1875421e-02   2.0447811e-02   1.0575084e-01   2.7326599e-02
   1.0800000e+02   1.0932407e-01   1.3687963e-01   3.5608025e-02   2.2552469e-02   1.8245062e-01   2.9885802e-02
   1.1700000e+02   1.1243305e-01   1.8974929e-01   4.2803419e-02   2.7703704e-02   2.2743590e-01   3.3829060e-02
   1.2600000e+02   1.1564550e-01   2.2008466e-01   6.1026455e-02   4.0042328e-02   2.4108995e-01   4.1179894e-02
   1.3500000e+02   1.1682469e-01   2.3971605e-01   9.3449383e-02   5.9311111e-02   3.0123951e-01   5.6158025e-02
   1.4400000e+02   1.1780787e-01   2.5405093e-01   1.3344213e-01   8.0719907e-02   3.2666435e-01   8.7041667e-02
   1.5300000e+02   1.1872767e-01   2.6660131e-01   1.6518083e-01   9.1986928e-02   3.4447495e-01   1.2212636e-01
   1.6200000e+02   1.2093416e-01   2.7747119e-01   1.9084774e-01   9.7037037e-02   3.5952058e-01   1.4911317e-01
   1.7100000e+02   1.2149513e-01   2.8735478e-01   2.0976023e-01   9.3894737e-02   3.7204094e-01   1.6964327e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.75.dat <==
   1.0000000e+01   1.8100000e-02   1.6400000e-02   1.6233333e-02   1.6300000e-02   2.1933333e-02   1.6100000e-02
   2.0000000e+01   1.9633333e-02   1.7966667e-02   1.7750000e-02   1.6783333e-02   2.0883333e-02   1.6983333e-02
   2.9000000e+01   1.9114943e-02   1.7977011e-02   1.7356322e-02   1.5873563e-02   2.0379310e-02   1.6804598e-02
   3.9000000e+01   2.0341880e-02   1.9145299e-02   1.8452991e-02   1.5854701e-02   1.9837607e-02   1.7418803e-02
   4.8000000e+01   2.3194444e-02   2.1138889e-02   2.0152778e-02   1.6631944e-02   2.0958333e-02   1.8972222e-02
   5.8000000e+01   3.5063218e-02   2.2247126e-02   2.1109195e-02   1.6620690e-02   2.0752874e-02   1.9505747e-02
   6.8000000e+01   5.2808824e-02   2.4377451e-02   2.3004902e-02   1.7602941e-02   2.1892157e-02   2.0916667e-02
   7.7000000e+01   6.8142857e-02   2.6285714e-02   2.4645022e-02   1.7709957e-02   2.2086580e-02   2.1887446e-02
   8.7000000e+01   7.7498084e-02   2.8432950e-02   2.6455939e-02   1.7988506e-02   2.3302682e-02   2.3214559e-02
   9.6000000e+01   8.5302083e-02   3.2277778e-02   2.8447917e-02   1.8888889e-02   2.9322917e-02   2.4895833e-02
   1.0600000e+02   8.9471698e-02   4.8871069e-02   3.1301887e-02   1.9594340e-02   6.5289308e-02   2.6748428e-02
   1.1600000e+02   9.3577586e-02   9.6290230e-02   3.6152299e-02   2.1583333e-02   1.2991092e-01   3.0132184e-02
   1.2500000e+02   9.7045333e-02   1.5177867e-01   4.1890667e-02   2.4322667e-02   1.7096267e-01   3.3405333e-02
   1.3500000e+02   9.8148148e-02   1.9036543e-01   5.6185185e-02   3.3555556e-02   2.3897531e-01   3.9777778e-02
   1.4400000e+02   1.0048148e-01   2.0977778e-01   8.2111111e-02   4.9175926e-02   2.6956944e-01   5.0428241e-02
   1.5400000e+02   1.0173593e-01   2.2614069e-01   1.2057576e-01   6.8645022e-02   2.9279437e-01   7.8725108e-02
   1.6400000e+02   1.0260569e-01   2.3964228e-01   1.5195122e-01   8.0829268e-02   3.0937805e-01   1.1322358e-01
   1.7300000e+02   1.0307514e-01   2.4806358e-01   1.7476879e-01   8.3799615e-02   3.2236802e-01   1.3767052e-01
   1.8300000e+02   1.0286521e-01   2.5771767e-01   1.9586885e-01   8.1520947e-02   3.3440073e-01   1.5960474e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.8.dat <==
   1.1000000e+01   1.7242424e-02   1.5787879e-02   1.5727273e-02   1.5454545e-02   2.1272727e-02   1.5363636e-02
   2.1000000e+01   2.0079365e-02   1.8412698e-02   1.8111111e-02   1.7428571e-02   2.1888889e-02   1.7682540e-02
   3.1000000e+01   1.9978495e-02   1.8752688e-02   1.8204301e-02   1.6806452e-02   2.0322581e-02   1.7548387e-02
   4.1000000e+01   2.0056911e-02   1.8861789e-02   1.8317073e-02   1.5747967e-02   1.9796748e-02   1.7268293e-02
   5.2000000e+01   2.2929487e-02   2.1153846e-02   2.0198718e-02   1.6500000e-02   2.0051282e-02   1.8717949e-02
   6.2000000e+01   3.0564516e-02   2.1919355e-02   2.0731183e-02   1.6462366e-02   2.0096774e-02   1.9032258e-02
   7.2000000e+01   4.5555556e-02   2.4504630e-02   2.2916667e-02   1.7393519e-02   2.0652778e-02   2.0694444e-02
   8.2000000e+01   5.8032520e-02   2.6203252e-02   2.4414634e-02   1.7215447e-02   2.1199187e-02   2.1890244e-02
   9.3000000e+01   6.7964158e-02   2.8060932e-02   2.5978495e-02   1.7673835e-02   2.1523297e-02   2.2928315e-02
   1.0300000e+02   7.2883495e-02   3.0711974e-02   2.8427184e-02   1.8378641e-02   2.4213592e-02   2.4737864e-02
   1.1300000e+02   7.7309735e-02   3.7846608e-02   3.1814159e-02   1.9424779e-02   3.5371681e-02   2.7501475e-02
   1.2300000e+02   7.9997290e-02   5.8422764e-02   3.5146341e-02   2.0376694e-02   6.6915989e-02   2.9536585e-02
   1.3400000e+02   8.1868159e-02   1.0878109e-01   4.1435323e-02   2.2748756e-02   1.4835323e-01   3.4044776e-02
   1.4400000e+02   8.3418981e-02   1.5068750e-01   5.1796296e-02   2.8090278e-02   1.9911806e-01   3.8912037e-02
   1.5400000e+02   8.4833333e-02   1.7789827e-01   7.1699134e-02   3.8924242e-02   2.3054113e-01   4.7175325e-02
   1.6400000e+02   8.5058943e-02   1.9407317e-01   1.0263415e-01   5.3778455e-02   2.5097967e-01   6.6166667e-02
   1.7500000e+02   8.6280000e-02   2.0780762e-01   1.3542095e-01   6.6740952e-02   2.6839048e-01   9.9272381e-02
   1.8500000e+02   8.6661261e-02   2.1788288e-01   1.5944865e-01   7.0944144e-02   2.8170631e-01   1.2585045e-01
   1.9500000e+02   8.7090598e-02   2.2643077e-01   1.7939487e-01   6.9396581e-02   2.9308205e-01   1.4732991e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.85.dat <==
   1.1000000e+01   1.7515152e-02   1.6030303e-02   1.5757576e-02   1.6121212e-02   2.1606061e-02   1.5636364e-02
   2.2000000e+01   1.9469697e-02   1.7863636e-02   1.7454545e-02   1.6318182e-02   2.0484848e-02   1.7090909e-02
   3.3000000e+01   2.0313131e-02   1.8898990e-02   1.8313131e-02   1.6585859e-02   2.0656566e-02   1.7646465e-02
   4.4000000e+01   2.0886364e-02   1.9886364e-02   1.9181818e-02   1.6280303e-02   2.0363636e-02   1.8143939e-02
   5.5000000e+01   2.2363636e-02   2.1024242e-02   2.0012121e-02   1.6048485e-02   1.9896970e-02   1.8763636e-02
   6.6000000e+01   2.9141414e-02   2.2585859e-02   2.1429293e-02   1.6535354e-02   2.0141414e-02   1.9666667e-02
   7.7000000e+01   4.1419913e-02   2.4303030e-02   2.2930736e-02   1.6484848e-02   1.9649351e-02   2.0437229e-02
   8.8000000e+01   5.1128788e-02   2.6530303e-02   2.4640152e-02   1.7166667e-02   1.9909091e-02   2.1981061e-02
   9.8000000e+01   5.8455782e-02   2.8098639e-02   2.6071429e-02   1.7146259e-02   2.0051020e-02   2.2812925e-02
   1.0900000e+02   6.3697248e-02   3.0039755e-02   2.8015291e-02   1.7388379e-02   2.0110092e-02   2.4131498e-02
   1.2000000e+02   6.6711111e-02   3.3650000e-02   3.0941667e-02   1.8358333e-02   2.1405556e-02   2.6716667e-02
   1.3100000e+02   6.9338422e-02   4.2681934e-02   3.5379135e-02   1.9559796e-02   4.0157761e-02   2.9984733e-02
   1.4200000e+02   7.0657277e-02   6.9011737e-02   4.0582160e-02   2.1145540e-02   1.0465023e-01   3.3701878e-02
   1.5300000e+02   7.2400871e-02   1.1037473e-01   4.9649237e-02   2.4400871e-02   1.5791721e-01   3.8616558e-02
   1.6400000e+02   7.2046748e-02   1.4269919e-01   6.5380081e-02   3.1451220e-02   1.8978252e-01   4.5658537e-02
   1.7500000e+02   7.3243810e-02   1.6347810e-01   9.0912381e-02   4.3257143e-02   2.1152381e-01   6.0870476e-02
   1.8500000e+02   7.3522523e-02   1.7604865e-01   1.1668829e-01   5.3264865e-02   2.2681622e-01   8.3949550e-02
   1.9600000e+02   7.3991497e-02   1.8721259e-01   1.4263605e-01   5.7863946e-02   2.4080952e-01   1.1161224e-01
   2.0700000e+02   7.4119163e-02   1.9684380e-01   1.6333816e-01   5.6864734e-02   2.5235427e-01   1.3490982e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.9.dat <==
   1.2000000e+01   1.8055556e-02   1.6388889e-02   1.6361111e-02   1.6527778e-02   2.1166667e-02   1.5944444e-02
   2.4000000e+01   1.8583333e-02   1.7430556e-02   1.7097222e-02   1.6319444e-02   1.9972222e-02   1.6750000e-02
   3.5000000e+01   1.9961905e-02   1.8428571e-02   1.7952381e-02   1.6304762e-02   2.0828571e-02   1.7266667e-02
   4.7000000e+01   2.0836879e-02   1.9851064e-02   1.9078014e-02   1.6184397e-02   1.9780142e-02   1.8106383e-02
   5.8000000e+01   2.2091954e-02   2.0977011e-02   2.0005747e-02   1.6137931e-02   1.9390805e-02   1.8695402e-02
   7.0000000e+01   2.7133333e-02   2.2795238e-02   2.1523810e-02   1.6238095e-02   1.9185714e-02   1.9704762e-02
   8.1000000e+01   3.7222222e-02   2.4415638e-02   2.2818930e-02   1.6477366e-02   1.9246914e-02   2.0748971e-02
   9.3000000e+01   4.6372760e-02   2.6161290e-02   2.4458781e-02   1.6838710e-02   1.9243728e-02   2.1835125e-02
   1.0400000e+02   5.0846154e-02   2.7205128e-02   2.5285256e-02   1.6266026e-02   1.8256410e-02   2.2115385e-02
   1.1600000e+02   5.6045977e-02   3.0580460e-02   2.8548851e-02   1.7540230e-02   1.7301724e-02   2.4890805e-02
   1.2700000e+02   5.7800525e-02   3.3921260e-02   3.1393701e-02   1.7792651e-02   1.2259843e-02   2.6892388e-02
   1.3900000e+02   5.9688249e-02   3.8184652e-02   3.5179856e-02   1.8858513e-02   3.3621103e-02   2.9952038e-02
   1.5000000e+02   6.1293333e-02   4.9373333e-02   4.0231111e-02   1.9922222e-02   7.5926667e-02   3.3062222e-02
   1.6200000e+02   6.1738683e-02   7.6940329e-02   4.8362140e-02   2.2024691e-02   1.1947325e-01   3.7827160e-02
   1.7300000e+02   6.2833350e-02   1.0628588e-01   6.0037229e-02   2.6046831e-02   1.5074557e-01   4.4187322e-02
   1.8500000e+02   6.3380180e-02   1.3171351e-01   8.0589189e-02   3.3771171e-02   1.7255135e-01   5.5648649e-02
   1.9600000e+02   6.3375850e-02   1.4668707e-01   1.0353912e-01   4.1341837e-02   1.8814286e-01   7.4767007e-02
   2.0800000e+02   6.4108974e-02   1.5893269e-01   1.2823878e-01   4.6115385e-02   2.0270673e-01   1.0105449e-01
   2.1900000e+02   6.3966514e-02   1.6676408e-01   1.4733638e-01   4.3576865e-02   2.1355708e-01   1.2247641e-01


==> Data_Simu_5/deltap0/Nbr_md_dat/Nbr_md_rho0.95.dat <==
   1.3000000e+01   1.9025641e-02   1.7743590e-02   1.7794872e-02   1.7000000e-02   2.1384615e-02   1.7435897e-02
   2.5000000e+01   1.8093333e-02   1.6760000e-02   1.6493333e-02   1.5560000e-02   1.9733333e-02   1.6106667e-02
   3.7000000e+01   1.9621622e-02   1.8153153e-02   1.7756757e-02   1.5990991e-02   1.9828829e-02   1.7072072e-02
   4.9000000e+01   2.0142857e-02   1.9217687e-02   1.8333333e-02   1.5442177e-02   1.8374150e-02   1.7401361e-02
   6.1000000e+01   2.1743169e-02   2.0923497e-02   1.9956284e-02   1.6016393e-02   1.8901639e-02   1.8633880e-02
   7.3000000e+01   2.3968037e-02   2.1840183e-02   2.0557078e-02   1.5589041e-02   1.8264840e-02   1.8844749e-02
   8.6000000e+01   3.3426357e-02   2.3972868e-02   2.2472868e-02   1.6062016e-02   1.8321705e-02   2.0310078e-02
   9.8000000e+01   4.1095238e-02   2.5724490e-02   2.3833333e-02   1.6125850e-02   1.7605442e-02   2.1472789e-02
   1.1000000e+02   4.5978788e-02   2.7833333e-02   2.5854545e-02   1.6424242e-02   1.6818182e-02   2.2681818e-02
   1.2200000e+02   4.8674863e-02   3.0696721e-02   2.8565574e-02   1.6945355e-02   1.4224044e-02   2.4702186e-02
   1.3400000e+02   5.1077114e-02   3.3174129e-02   3.0843284e-02   1.7181592e-02   1.8146766e-02   2.6582090e-02
   1.4600000e+02   5.2527397e-02   3.7223744e-02   3.4703196e-02   1.8036530e-02   3.8394977e-02   2.9602740e-02
   1.5900000e+02   5.3283019e-02   4.2867925e-02   3.9750524e-02   1.8431866e-02   7.1530398e-02   3.2876310e-02
   1.7100000e+02   5.4385965e-02   5.7578947e-02   4.7931774e-02   1.9990253e-02   9.8432749e-02   3.7990253e-02
   1.8300000e+02   5.4867031e-02   7.8899818e-02   5.8211293e-02   2.2300546e-02   1.2253552e-01   4.3834244e-02
   1.9500000e+02   5.5278632e-02   1.0227350e-01   7.3194872e-02   2.6654701e-02   1.4164274e-01   5.2953846e-02
   2.0700000e+02   5.5808374e-02   1.1904348e-01   9.2847021e-02   3.1793881e-02   1.5662158e-01   6.8568438e-02
   2.1900000e+02   5.5946728e-02   1.3188128e-01   1.1436073e-01   3.4191781e-02   1.7017960e-01   8.9917808e-02
   2.3200000e+02   5.6244253e-02   1.4231897e-01   1.3412500e-01   3.0410920e-02   1.8375144e-01   1.1313793e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.05.dat <==
   1.0000000e+00   1.1347624e-01   1.8725591e-01   1.2826878e-01   3.1278333e-01   1.1116440e-01   4.0363423e-01
   2.0000000e+00   1.7431927e-01   1.7454460e-01   6.8515121e-02   1.2473805e-01   1.7605731e-01   3.5390518e-01
   2.0000000e+00   1.7431927e-01   1.7454460e-01   6.8515121e-02   1.2473805e-01   1.7605731e-01   3.5390518e-01
   3.0000000e+00   4.5233840e-01   4.3890003e-01   1.4308868e-01   2.0481107e-01   4.3180113e-01   4.4494297e-01
   4.0000000e+00   7.6315291e-01   7.6693565e-01   2.5594390e-01   3.1156190e-01   7.7123922e-01   5.8882166e-01
   4.0000000e+00   7.6315291e-01   7.6693565e-01   2.5594390e-01   3.1156190e-01   7.7123922e-01   5.8882166e-01
   5.0000000e+00   9.8977296e-01   1.0114605e+00   3.5676424e-01   3.9387170e-01   1.0550414e+00   6.3604996e-01
   6.0000000e+00   1.1703978e+00   1.2071357e+00   4.6794990e-01   4.8415414e-01   1.2914604e+00   7.0247171e-01
   6.0000000e+00   1.1703978e+00   1.2071357e+00   4.6794990e-01   4.8415414e-01   1.2914604e+00   7.0247171e-01
   7.0000000e+00   1.3110903e+00   1.3635361e+00   5.9335522e-01   5.9283527e-01   1.4579468e+00   7.6892744e-01
   8.0000000e+00   1.4030755e+00   1.4663218e+00   6.8454159e-01   6.7899809e-01   1.5748824e+00   8.2518935e-01
   8.0000000e+00   1.4030755e+00   1.4663218e+00   6.8454159e-01   6.7899809e-01   1.5748824e+00   8.2518935e-01
   9.0000000e+00   1.4639244e+00   1.5298710e+00   7.6610064e-01   7.8032740e-01   1.6533553e+00   8.7708352e-01
   9.0000000e+00   1.4639244e+00   1.5298710e+00   7.6610064e-01   7.8032740e-01   1.6533553e+00   8.7708352e-01
   1.0000000e+01   1.5299322e+00   1.6028077e+00   8.3319480e-01   8.4125020e-01   1.7128187e+00   2.8217063e+00
   1.1000000e+01   1.5979718e+00   1.6618624e+00   8.7688139e-01   9.2424448e-01   1.8094973e+00   9.9362616e-01
   1.1000000e+01   1.5979718e+00   1.6618624e+00   8.7688139e-01   9.2424448e-01   1.8094973e+00   9.9362616e-01
   1.2000000e+01   1.6194737e+00   1.6784598e+00   9.3085867e-01   1.0417830e+00   1.8349971e+00   9.0824837e+00
   1.3000000e+01   1.6513071e+00   1.7143002e+00   9.6360674e-01   1.1960989e+00   1.8636040e+00   1.0090856e+00


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.1.dat <==
   2.0000000e+00   4.5727433e-03   4.5319866e-03   1.9726886e-03   2.0970646e-03   4.7985660e-03   2.8209594e-02
   3.0000000e+00   2.1021746e-02   1.8561647e-02   1.6132840e-03   5.3472384e-03   1.4288046e-02   4.0635209e-02
   4.0000000e+00   6.9930519e-02   6.0706791e-02   4.1011225e-03   1.2321511e-02   4.9023972e-02   7.1096573e-02
   6.0000000e+00   2.6638887e-01   2.2662083e-01   1.8687133e-02   3.4862537e-02   2.0915016e-01   1.1278567e-01
   7.0000000e+00   4.2219830e-01   3.9474103e-01   3.9441387e-02   5.9288739e-02   3.7881943e-01   1.5291030e-01
   8.0000000e+00   5.5450471e-01   5.5443971e-01   6.4307603e-02   8.1859266e-02   5.3931642e-01   1.8273251e-01
   9.0000000e+00   6.7871792e-01   6.9698453e-01   1.0624336e-01   1.2222499e-01   6.9621360e-01   2.3292685e-01
   1.1000000e+01   9.0453219e-01   9.7155122e-01   1.8827776e-01   2.0471764e-01   9.9585812e-01   3.2003736e-01
   1.2000000e+01   9.6623953e-01   1.0609351e+00   2.3867343e-01   2.4905857e-01   1.1048340e+00   3.6932800e-01
   1.3000000e+01   1.0538266e+00   1.1635517e+00   3.0683148e-01   3.0173057e-01   1.2219392e+00   4.2081766e-01
   1.5000000e+01   1.1721379e+00   1.3128140e+00   4.1908039e-01   4.0869537e-01   1.3934537e+00   5.0956875e-01
   1.6000000e+01   1.2336194e+00   1.3953970e+00   4.9552933e-01   4.6733274e-01   1.4790279e+00   5.7088327e-01
   1.7000000e+01   1.2697250e+00   1.4239026e+00   5.3692454e-01   5.1561179e-01   1.5117715e+00   6.1200489e-01
   1.8000000e+01   1.3020463e+00   1.4849898e+00   6.0127014e-01   5.6154226e-01   1.5690885e+00   6.6348738e-01
   2.0000000e+01   1.3585406e+00   1.5433074e+00   6.7305050e-01   6.4778690e-01   1.6414816e+00   7.0589901e-01
   2.1000000e+01   1.4043530e+00   1.5895195e+00   7.2109151e-01   7.0622638e-01   1.7099620e+00   7.5773099e-01
   2.2000000e+01   1.4029074e+00   1.5935084e+00   7.5726884e-01   7.5609567e-01   1.7100342e+00   7.8240986e-01
   2.4000000e+01   1.4463253e+00   1.6432040e+00   8.1991661e-01   8.6929402e-01   1.7676612e+00   8.2278984e-01
   2.5000000e+01   1.4693847e+00   1.6748718e+00   8.3986012e-01   9.3315656e-01   1.7972187e+00   9.1341936e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.15.dat <==
   2.0000000e+00   3.8807497e-03   3.9937848e-03   3.8667146e-03   2.4473935e-03   5.6806373e-03   5.6822129e-03
   4.0000000e+00   3.2510707e-03   9.1731966e-04   4.3681396e-04   2.8448934e-04   9.9665707e-04   2.1310888e-03
   6.0000000e+00   2.8907853e-02   1.4887933e-02   1.1086412e-03   1.1886594e-03   8.6724637e-03   8.6826432e-03
   8.0000000e+00   1.0418182e-01   6.3859558e-02   1.7865888e-03   4.9528058e-03   5.2314185e-02   1.3218934e-02
   1.0000000e+01   2.3945325e-01   1.5795939e-01   2.6570438e-03   1.0160338e-02   1.4134112e-01   2.5505913e-02
   1.2000000e+01   4.2154184e-01   3.5977734e-01   1.4884146e-02   2.3506024e-02   3.3422402e-01   4.7520455e-02
   1.4000000e+01   5.8728436e-01   5.7956723e-01   3.3126091e-02   4.2475167e-02   5.5975112e-01   7.6842209e-02
   1.6000000e+01   7.2513589e-01   7.6915217e-01   7.4493588e-02   8.7012857e-02   7.8118437e-01   1.2321740e-01
   1.8000000e+01   8.5015003e-01   9.4768517e-01   1.2200592e-01   1.3155147e-01   9.7476709e-01   1.8933065e-01
   2.0000000e+01   9.5791812e-01   1.0972158e+00   1.9233834e-01   1.8870440e-01   1.1363284e+00   2.4898658e-01
   2.2000000e+01   1.0254089e+00   1.1893116e+00   2.7800575e-01   2.5417471e-01   1.2475358e+00   3.1804658e-01
   2.4000000e+01   1.0880567e+00   1.2743618e+00   3.6202118e-01   3.3121799e-01   1.3405337e+00   3.9655269e-01
   2.5000000e+01   1.1383438e+00   1.3366486e+00   4.1014666e-01   3.6666662e-01   1.4069945e+00   4.3327492e-01
   2.7000000e+01   1.1723126e+00   1.3891324e+00   4.7476915e-01   4.3888337e-01   1.4718391e+00   4.9478106e-01
   2.9000000e+01   1.2170007e+00   1.4521392e+00   5.5179461e-01   5.1476371e-01   1.5424637e+00   5.6529183e-01
   3.1000000e+01   1.2599607e+00   1.5004106e+00   6.1639148e-01   5.7227999e-01   1.5872529e+00   6.0947473e-01
   3.3000000e+01   1.2918696e+00   1.5476622e+00   6.7153522e-01   6.4127728e-01   1.6417864e+00   6.6064307e-01
   3.5000000e+01   1.3201852e+00   1.5868401e+00   7.2959300e-01   7.2937758e-01   1.6832518e+00   7.1038951e-01
   3.7000000e+01   1.3345427e+00   1.6103092e+00   7.7447862e-01   8.3348400e-01   1.7028535e+00   7.5267577e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.2.dat <==
   3.0000000e+00   5.7922383e-04   6.7383873e-04   6.4224079e-04   3.7645352e-04   9.3873806e-04   7.3740507e-04
   6.0000000e+00   9.3895775e-04   2.7556246e-04   2.8028091e-04   1.9953778e-04   5.0940455e-04   3.0923234e-04
   8.0000000e+00   1.0035789e-02   2.6587336e-03   2.3718294e-04   5.1604097e-04   2.1133333e-03   7.8464509e-04
   1.1000000e+01   7.2631658e-02   2.6612845e-02   2.1961756e-04   8.8507363e-04   2.1406221e-02   2.5549523e-03
   1.3000000e+01   1.4990326e-01   6.7895843e-02   7.7900917e-04   2.2503123e-03   5.6380366e-02   2.4692697e-03
   1.6000000e+01   3.3657761e-01   2.2474310e-01   2.1787741e-03   5.2513313e-03   2.0698144e-01   8.2704668e-03
   1.8000000e+01   4.4394134e-01   3.4769647e-01   7.5496835e-03   1.0814968e-02   3.3104316e-01   1.9909976e-02
   2.1000000e+01   6.0766224e-01   6.0570910e-01   2.1871797e-02   2.9264991e-02   6.0091875e-01   4.0535963e-02
   2.4000000e+01   7.4011608e-01   8.0250321e-01   5.9199048e-02   6.6837414e-02   8.2116524e-01   8.0515684e-02
   2.6000000e+01   8.1006768e-01   9.1799910e-01   9.6165862e-02   9.6997788e-02   9.3960751e-01   1.1747110e-01
   2.9000000e+01   9.1661619e-01   1.0773416e+00   1.7792708e-01   1.5705701e-01   1.1253413e+00   1.7865910e-01
   3.1000000e+01   9.6295104e-01   1.1495857e+00   2.4347041e-01   2.1037082e-01   1.2063907e+00   2.5005497e-01
   3.4000000e+01   1.0365352e+00   1.2528284e+00   3.4215835e-01   2.8903183e-01   1.3136265e+00   3.2695696e-01
   3.6000000e+01   1.0709428e+00   1.3165631e+00   3.9753639e-01   3.4781884e-01   1.3900988e+00   3.8734550e-01
   3.9000000e+01   1.1334383e+00   1.4007808e+00   4.9233892e-01   4.2590108e-01   1.4744099e+00   4.5748953e-01
   4.1000000e+01   1.1477560e+00   1.4341848e+00   5.4688464e-01   4.8558326e-01   1.5068925e+00   5.2001758e-01
   4.4000000e+01   1.1884912e+00   1.4910348e+00   6.0923833e-01   5.7796088e-01   1.5765331e+00   5.8149520e-01
   4.7000000e+01   1.2334200e+00   1.5579701e+00   6.7512808e-01   6.6581776e-01   1.6296236e+00   6.3950941e-01
   4.9000000e+01   1.2524813e+00   1.5757196e+00   7.2186816e-01   7.3799061e-01   1.6602375e+00   6.6808789e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.25.dat <==
   4.0000000e+00   4.3536463e-04   4.5675582e-04   4.5416061e-04   2.7161163e-04   7.1509088e-04   4.9833617e-04
   7.0000000e+00   2.8506590e-04   2.3994338e-04   2.4537985e-04   1.7902912e-04   4.7051411e-04   2.6200432e-04
   1.0000000e+01   4.9868612e-03   6.8106722e-04   2.0914551e-04   1.7007332e-04   8.6849141e-04   2.2390667e-04
   1.3000000e+01   3.3468414e-02   6.1840480e-03   2.0073830e-04   3.2653570e-04   4.7169606e-03   5.6242963e-04
   1.6000000e+01   1.0355466e-01   2.5089321e-02   1.9951256e-04   4.8391894e-04   2.0754415e-02   6.2270851e-04
   2.0000000e+01   2.7305661e-01   1.3919280e-01   5.2353259e-04   1.5933773e-03   1.3027396e-01   2.3984193e-03
   2.3000000e+01   4.0383951e-01   2.7902866e-01   2.8999204e-03   5.3602415e-03   2.7312495e-01   6.7422884e-03
   2.6000000e+01   5.2578315e-01   4.6543726e-01   8.1128692e-03   1.1201404e-02   4.6587065e-01   1.1359614e-02
   2.9000000e+01   6.4105898e-01   6.6948191e-01   1.9993576e-02   2.3653946e-02   6.8195694e-01   2.5659181e-02
   3.2000000e+01   7.3062113e-01   8.3068009e-01   4.3643727e-02   4.6535522e-02   8.5548137e-01   4.9624673e-02
   3.6000000e+01   8.3454306e-01   9.8692136e-01   1.1755824e-01   1.0726992e-01   1.0325047e+00   1.0619487e-01
   3.9000000e+01   8.9351853e-01   1.0877883e+00   1.8999137e-01   1.5780330e-01   1.1330093e+00   1.7330992e-01
   4.2000000e+01   9.5724483e-01   1.1984658e+00   2.7418922e-01   2.2373051e-01   1.2449100e+00   2.5319830e-01
   4.5000000e+01   9.8658962e-01   1.2438388e+00   3.4888020e-01   2.8227196e-01   1.3049570e+00   3.1186989e-01
   4.8000000e+01   1.0339046e+00   1.3241769e+00   4.2083730e-01   3.5767431e-01   1.3899573e+00   3.8777720e-01
   5.2000000e+01   1.0888045e+00   1.3915820e+00   5.2076744e-01   4.6085887e-01   1.4487494e+00   4.7987621e-01
   5.5000000e+01   1.1236397e+00   1.4420141e+00   5.8477539e-01   5.2716288e-01   1.5149366e+00   5.2969386e-01
   5.8000000e+01   1.1448743e+00   1.4795454e+00   6.3609176e-01   6.2012103e-01   1.5536605e+00   5.8205926e-01
   6.1000000e+01   1.1636238e+00   1.5067149e+00   6.9095459e-01   7.2004125e-01   1.5812105e+00   6.2629271e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.3.dat <==
   4.0000000e+00   3.7061724e-04   4.0193494e-04   3.9541566e-04   2.4433805e-04   6.5141004e-04   4.4211855e-04
   8.0000000e+00   2.5735047e-04   2.2793591e-04   2.3192191e-04   1.7771745e-04   4.7190321e-04   2.5012785e-04
   1.2000000e+01   2.1618767e-03   1.8784295e-04   1.9383789e-04   1.6741073e-04   4.2819081e-04   2.0804162e-04
   1.6000000e+01   2.0374283e-02   9.4891706e-04   1.9164881e-04   1.7344026e-04   8.7764459e-04   2.0157343e-04
   2.0000000e+01   8.8441778e-02   1.1276298e-02   1.9057796e-04   1.7957176e-04   7.8729440e-03   1.9837345e-04
   2.4000000e+01   2.1423077e-01   6.7929991e-02   1.9947837e-04   3.0597768e-04   6.1820460e-02   3.9827106e-04
   2.7000000e+01   3.1772515e-01   1.5427063e-01   2.9458858e-04   1.0035787e-03   1.4753229e-01   7.0528454e-04
   3.1000000e+01   4.4749250e-01   3.3965804e-01   2.4587184e-03   4.4007308e-03   3.3357403e-01   2.3839352e-03
   3.5000000e+01   5.6391467e-01   5.5400058e-01   8.8314830e-03   1.1861237e-02   5.6711908e-01   9.8930799e-03
   3.9000000e+01   6.5752860e-01   7.2819461e-01   2.9044953e-02   2.9802225e-02   7.5175986e-01   2.5147055e-02
   4.3000000e+01   7.4334095e-01   8.8137304e-01   6.7189384e-02   5.8449769e-02   9.1744855e-01   5.3068758e-02
   4.7000000e+01   8.0358396e-01   9.8408553e-01   1.3240964e-01   1.0591583e-01   1.0400358e+00   1.0678433e-01
   5.0000000e+01   8.6009138e-01   1.0740527e+00   1.9697762e-01   1.5363875e-01   1.1159589e+00   1.6108443e-01
   5.4000000e+01   9.1652175e-01   1.1693947e+00   2.8163113e-01   2.1633348e-01   1.2255681e+00   2.2907059e-01
   5.8000000e+01   9.5794991e-01   1.2381957e+00   3.7410861e-01   2.9455619e-01   1.2905091e+00   3.1550555e-01
   6.2000000e+01   1.0025477e+00   1.3039953e+00   4.5993653e-01   3.7891433e-01   1.3718476e+00   3.9613851e-01
   6.6000000e+01   1.0344820e+00   1.3579318e+00   5.2634726e-01   4.6377686e-01   1.4249554e+00   4.6422550e-01
   7.0000000e+01   1.0610102e+00   1.4071768e+00   5.9342494e-01   5.7255630e-01   1.4798067e+00   5.3404895e-01
   7.3000000e+01   1.0808094e+00   1.4451360e+00   6.4007373e-01   6.5999913e-01   1.5108638e+00   5.6814478e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.35.dat <==
   5.0000000e+00   3.0426351e-04   3.1707917e-04   3.1862605e-04   2.0970467e-04   5.7374254e-04   3.4530345e-04
   9.0000000e+00   2.3298707e-04   2.0263444e-04   2.0482680e-04   1.6402151e-04   4.3797479e-04   2.1996160e-04
   1.4000000e+01   9.9583489e-04   1.8263575e-04   1.8591396e-04   1.6208312e-04   4.2166204e-04   1.9717956e-04
   1.8000000e+01   6.7466167e-03   3.2273629e-04   1.8002069e-04   1.6537900e-04   5.7306650e-04   1.9105931e-04
   2.3000000e+01   5.7409827e-02   3.3545939e-03   1.8703557e-04   1.7727796e-04   2.1865075e-03   1.9306979e-04
   2.7000000e+01   1.4421318e-01   1.7221174e-02   1.9321282e-04   2.2566892e-04   1.9578909e-02   1.9723577e-04
   3.2000000e+01   2.7813911e-01   9.1472458e-02   2.1282307e-04   3.8796631e-04   9.1796589e-02   2.2349116e-04
   3.6000000e+01   3.7730072e-01   2.0680130e-01   3.3890473e-04   6.0736294e-04   2.0819969e-01   3.2160704e-04
   4.1000000e+01   4.9361371e-01   4.1853297e-01   3.0560558e-03   4.1545540e-03   4.3542138e-01   1.7748002e-03
   4.5000000e+01   5.7058024e-01   5.8659431e-01   8.8885765e-03   1.3024646e-02   6.1127607e-01   8.7899891e-03
   5.0000000e+01   6.5532934e-01   7.4743886e-01   3.0902999e-02   3.2527782e-02   7.8744267e-01   2.0232301e-02
   5.4000000e+01   7.2061596e-01   8.7323392e-01   7.2946776e-02   6.2236517e-02   9.1219639e-01   4.8576879e-02
   5.9000000e+01   7.8023529e-01   9.8715513e-01   1.4690054e-01   1.1407860e-01   1.0325001e+00   1.0713642e-01
   6.3000000e+01   8.3184377e-01   1.0720378e+00   2.2841564e-01   1.6746193e-01   1.1235345e+00   1.7057828e-01
   6.8000000e+01   8.7458065e-01   1.1521169e+00   3.1975091e-01   2.4144692e-01   1.2155309e+00   2.5150014e-01
   7.2000000e+01   9.2047499e-01   1.2170996e+00   3.9425711e-01   3.1424662e-01   1.2759366e+00   3.3114119e-01
   7.7000000e+01   9.5519353e-01   1.2881540e+00   4.8024083e-01   4.1003090e-01   1.3477661e+00   4.1089798e-01
   8.1000000e+01   9.7831863e-01   1.3333332e+00   5.4525462e-01   5.0296045e-01   1.4072957e+00   4.6937320e-01
   8.6000000e+01   1.0039128e+00   1.3636064e+00   6.0880745e-01   6.3869350e-01   1.4461269e+00   5.4575928e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.4.dat <==
   6.0000000e+00   2.6943455e-04   2.7416071e-04   2.7728501e-04   1.9341761e-04   5.2891697e-04   3.0119681e-04
   1.1000000e+01   2.2330055e-04   1.8752191e-04   1.8919673e-04   1.5814139e-04   4.1619637e-04   2.0295572e-04
   1.6000000e+01   3.6522444e-04   1.7214748e-04   1.7639023e-04   1.5885458e-04   4.0798579e-04   1.8488675e-04
   2.1000000e+01   5.7826330e-03   1.6917976e-04   1.7319410e-04   1.6282193e-04   4.1947096e-04   1.8264642e-04
   2.6000000e+01   3.7123099e-02   3.7436062e-04   1.7742686e-04   1.7086670e-04   1.1780858e-03   1.8372970e-04
   3.1000000e+01   1.0814352e-01   3.7486143e-03   1.8740406e-04   1.8186246e-04   4.5232075e-03   1.8979003e-04
   3.6000000e+01   2.1033779e-01   3.4232457e-02   2.0295370e-04   2.0061113e-04   3.4841468e-02   2.9319682e-04
   4.1000000e+01   3.1343895e-01   1.2006261e-01   2.2736938e-04   8.3466052e-04   1.3301265e-01   2.2056155e-04
   4.7000000e+01   4.3367608e-01   3.1528736e-01   6.0404676e-04   1.5025361e-03   3.3354449e-01   7.5195358e-04
   5.2000000e+01   5.1319481e-01   4.9093152e-01   3.4407733e-03   5.6391297e-03   5.2632279e-01   2.9467158e-03
   5.7000000e+01   5.8275077e-01   6.4410288e-01   1.2638715e-02   1.5457926e-02   6.7316693e-01   8.0495653e-03
   6.2000000e+01   6.4660470e-01   7.7168477e-01   4.2127403e-02   3.7192457e-02   8.2266336e-01   2.3442865e-02
   6.7000000e+01   7.0847901e-01   8.9007906e-01   9.7173568e-02   7.2960827e-02   9.3437798e-01   5.8479677e-02
   7.2000000e+01   7.5800826e-01   9.8344634e-01   1.7192894e-01   1.2327091e-01   1.0490234e+00   1.1457112e-01
   7.7000000e+01   7.8959517e-01   1.0478455e+00   2.5917265e-01   1.8544692e-01   1.1063785e+00   1.8793855e-01
   8.2000000e+01   8.3589158e-01   1.1248907e+00   3.4188864e-01   2.5864970e-01   1.1755682e+00   2.7216963e-01
   8.8000000e+01   8.7605470e-01   1.2056861e+00   4.3722904e-01   3.5584888e-01   1.2664582e+00   3.5861122e-01
   9.3000000e+01   9.0317416e-01   1.2513150e+00   5.0397327e-01   4.6160836e-01   1.3187574e+00   4.2844110e-01
   9.8000000e+01   9.2979797e-01   1.2907698e+00   5.6226543e-01   5.8734582e-01   1.3619303e+00   4.9837642e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.45.dat <==
   6.0000000e+00   2.5862097e-04   2.6782480e-04   2.6706970e-04   1.8200330e-04   5.2041660e-04   2.8509323e-04
   1.2000000e+01   2.1275240e-04   1.8036379e-04   1.8347497e-04   1.5537551e-04   4.1148285e-04   1.9318278e-04
   1.8000000e+01   2.5985062e-04   1.6782616e-04   1.7216697e-04   1.5676547e-04   4.1862170e-04   1.7997059e-04
   2.4000000e+01   3.6063923e-03   1.6100762e-04   1.6492728e-04   1.5649231e-04   4.0631177e-04   1.7151491e-04
   2.9000000e+01   2.2938787e-02   1.6822030e-04   1.7294616e-04   1.6745622e-04   4.2983859e-04   1.7753891e-04
   3.5000000e+01   8.3459228e-02   2.1051663e-03   1.8674179e-04   1.8229622e-04   1.1245723e-03   1.8835096e-04
   4.1000000e+01   1.7785402e-01   1.8505709e-02   1.9946203e-04   2.3084598e-04   1.6267367e-02   1.9748922e-04
   4.7000000e+01   2.7742293e-01   7.5870749e-02   2.2191388e-04   2.4761979e-04   7.8668068e-02   2.6821877e-04
   5.2000000e+01   3.6237286e-01   1.8401106e-01   2.4723503e-04   5.1890401e-04   2.0412073e-01   2.3296181e-04
   5.8000000e+01   4.4270659e-01   3.6437818e-01   7.9072154e-04   2.0594379e-03   3.9347204e-01   1.1257551e-03
   6.4000000e+01   5.2443867e-01   5.3545734e-01   5.0666538e-03   6.2744153e-03   5.7648769e-01   2.9533837e-03
   7.0000000e+01   5.8121381e-01   6.7609368e-01   2.1299841e-02   2.0190582e-02   7.1845283e-01   8.7365236e-03
   7.5000000e+01   6.3338376e-01   7.8103510e-01   5.3562576e-02   4.5850697e-02   8.3822877e-01   2.8338900e-02
   8.1000000e+01   6.7613005e-01   8.7656893e-01   1.2786284e-01   8.6845321e-02   9.3605635e-01   7.5041981e-02
   8.7000000e+01   7.2952692e-01   9.7261745e-01   2.1807100e-01   1.5388208e-01   1.0423974e+00   1.4721678e-01
   9.3000000e+01   7.6912038e-01   1.0585272e+00   2.9907594e-01   2.2038332e-01   1.1176697e+00   2.2487106e-01
   9.8000000e+01   7.9839752e-01   1.1122138e+00   3.7363991e-01   2.9741580e-01   1.1747198e+00   3.0406455e-01
   1.0400000e+02   8.2935870e-01   1.1681645e+00   4.6282368e-01   4.0359972e-01   1.2310665e+00   3.8524679e-01
   1.1000000e+02   8.5229765e-01   1.2152594e+00   5.2740258e-01   5.4310720e-01   1.2861228e+00   4.5860065e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.5.dat <==
   7.0000000e+00   2.4259924e-04   2.4278337e-04   2.4492366e-04   1.7532919e-04   5.0355575e-04   2.5857402e-04
   1.3000000e+01   2.0916288e-04   1.7565756e-04   1.7838312e-04   1.5431903e-04   4.1128671e-04   1.8950167e-04
   2.0000000e+01   2.5181591e-04   1.6121237e-04   1.6446085e-04   1.5219270e-04   4.0403402e-04   1.7135164e-04
   2.6000000e+01   1.1264371e-03   1.6142932e-04   1.6455976e-04   1.5848565e-04   4.1410253e-04   1.7026483e-04
   3.2000000e+01   1.5091585e-02   1.6545050e-04   1.6872620e-04   1.6542625e-04   4.3216955e-04   1.7299917e-04
   3.9000000e+01   6.9051352e-02   1.0246561e-03   1.8213345e-04   1.7903805e-04   8.3758511e-04   1.8266162e-04
   4.5000000e+01   1.4274481e-01   5.6572588e-03   1.9658811e-04   1.9350038e-04   5.5650173e-03   1.9360413e-04
   5.2000000e+01   2.4407231e-01   4.1198555e-02   2.1996342e-04   2.1631959e-04   4.7119381e-02   2.1153681e-04
   5.8000000e+01   3.1644564e-01   1.2702106e-01   2.5127350e-04   4.2261584e-04   1.3508741e-01   2.3692794e-04
   6.4000000e+01   3.9062166e-01   2.6227545e-01   3.4362882e-04   7.8630460e-04   3.0111732e-01   4.8580219e-04
   7.1000000e+01   4.6221915e-01   4.4587398e-01   2.4915682e-03   3.9597463e-03   4.8973876e-01   1.2422160e-03
   7.7000000e+01   5.2153992e-01   5.8473555e-01   1.0256969e-02   1.1686146e-02   6.3119791e-01   5.1143559e-03
   8.4000000e+01   5.7873864e-01   7.1151004e-01   4.2810421e-02   3.2257550e-02   7.6932471e-01   1.6238152e-02
   9.0000000e+01   6.2201712e-01   8.1018059e-01   9.5319546e-02   6.4366290e-02   8.6626911e-01   4.4150112e-02
   9.6000000e+01   6.6506646e-01   8.9145630e-01   1.7325520e-01   1.1387244e-01   9.4949484e-01   1.0586246e-01
   1.0300000e+02   7.0361710e-01   9.7841826e-01   2.7273213e-01   1.9181936e-01   1.0372827e+00   1.9408145e-01
   1.0900000e+02   7.3215316e-01   1.0344154e+00   3.4694643e-01   2.6797985e-01   1.1034164e+00   2.7091219e-01
   1.1600000e+02   7.6420930e-01   1.0929920e+00   4.3276906e-01   3.8632053e-01   1.1685604e+00   3.5803410e-01
   1.2200000e+02   7.8596923e-01   1.1457226e+00   4.9567441e-01   5.1516196e-01   1.2179894e+00   4.3004841e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.55.dat <==
   8.0000000e+00   2.2100587e-04   2.1663864e-04   2.1748403e-04   1.6272811e-04   4.6017417e-04   2.2985101e-04
   1.5000000e+01   1.9890335e-04   1.6246446e-04   1.6507100e-04   1.4621579e-04   4.0120588e-04   1.7242885e-04
   2.2000000e+01   2.2536085e-04   1.5445077e-04   1.5790871e-04   1.4796707e-04   4.0211857e-04   1.6452420e-04
   2.9000000e+01   9.0745211e-04   1.5720731e-04   1.5997188e-04   1.5539321e-04   4.1553096e-04   1.6343248e-04
   3.6000000e+01   1.1745235e-02   1.6735888e-04   1.7056125e-04   1.6768059e-04   4.5442614e-04   1.7389512e-04
   4.3000000e+01   5.1860054e-02   1.7829928e-04   1.8184527e-04   1.8047655e-04   5.8597601e-04   1.8264929e-04
   5.0000000e+01   1.1904526e-01   1.4800009e-03   1.9618025e-04   1.9347277e-04   1.4798232e-03   1.9263155e-04
   5.7000000e+01   1.9773100e-01   1.4162924e-02   2.1353729e-04   2.2543953e-04   1.6321672e-02   2.0662521e-04
   6.4000000e+01   2.7314230e-01   6.4928389e-02   2.4711443e-04   2.7487142e-04   8.0758474e-02   2.3146292e-04
   7.1000000e+01   3.4611312e-01   1.8337526e-01   2.8574271e-04   4.4933313e-04   2.2125119e-01   2.5910747e-04
   7.8000000e+01   4.0420162e-01   3.3403619e-01   6.6225729e-04   1.3110073e-03   3.8513482e-01   5.9425514e-04
   8.5000000e+01   4.6058901e-01   4.7425889e-01   4.0694116e-03   5.3132520e-03   5.2709568e-01   1.5722394e-03
   9.2000000e+01   5.1035785e-01   6.0660447e-01   1.9174287e-02   1.7445137e-02   6.6560125e-01   6.3679046e-03
   9.9000000e+01   5.6221681e-01   7.0859987e-01   6.1667710e-02   4.2949499e-02   7.7998914e-01   2.4411200e-02
   1.0600000e+02   5.9639206e-01   7.9611619e-01   1.3668906e-01   9.0117900e-02   8.7172822e-01   7.7953429e-02
   1.1300000e+02   6.2852134e-01   8.8425097e-01   2.1910802e-01   1.4782430e-01   9.4798110e-01   1.4912230e-01
   1.2000000e+02   6.6418698e-01   9.4994643e-01   3.0284136e-01   2.2599630e-01   1.0106113e+00   2.3228599e-01
   1.2700000e+02   6.8711262e-01   1.0018355e+00   3.8397026e-01   3.2704065e-01   1.0844675e+00   3.1558486e-01
   1.3400000e+02   7.1430656e-01   1.0666724e+00   4.5853747e-01   4.6374664e-01   1.1359808e+00   3.8938797e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.6.dat <==
   8.0000000e+00   2.2488663e-04   2.2116425e-04   2.2201881e-04   1.5941373e-04   4.6708139e-04   2.3507099e-04
   1.6000000e+01   1.9579225e-04   1.6335557e-04   1.6592052e-04   1.4703338e-04   3.9903521e-04   1.7301786e-04
   2.4000000e+01   2.2980712e-04   1.5635126e-04   1.6003298e-04   1.5054106e-04   4.0208252e-04   1.6471637e-04
   3.1000000e+01   4.2720326e-04   1.5780976e-04   1.6080354e-04   1.5643206e-04   4.2399132e-04   1.6460248e-04
   3.9000000e+01   6.4413313e-03   1.6086753e-04   1.6379830e-04   1.6157051e-04   4.4428963e-04   1.6521565e-04
   4.7000000e+01   3.9225751e-02   1.7442060e-04   1.7772409e-04   1.7592188e-04   4.8863410e-04   1.7747593e-04
   5.4000000e+01   8.9835198e-02   3.9644377e-04   1.9055828e-04   1.8831136e-04   1.4457261e-03   1.8838005e-04
   6.2000000e+01   1.6251707e-01   3.5144584e-03   2.0987756e-04   2.0774169e-04   5.2306129e-03   2.0236749e-04
   7.0000000e+01   2.2878443e-01   2.6374706e-02   2.4254196e-04   2.3682247e-04   3.6430769e-02   2.2724918e-04
   7.7000000e+01   2.9363186e-01   9.3387971e-02   2.7862032e-04   3.1000992e-04   1.2544855e-01   2.5402933e-04
   8.5000000e+01   3.4957154e-01   2.2531802e-01   3.8735883e-04   9.1174593e-04   2.8051380e-01   3.4980034e-04
   9.3000000e+01   4.0449845e-01   3.7164183e-01   1.5672563e-03   2.8658063e-03   4.3658254e-01   7.4350632e-04
   1.0000000e+02   4.4962554e-01   4.8802188e-01   7.7426386e-03   8.3956757e-03   5.5915235e-01   2.0904277e-03
   1.0800000e+02   4.9258116e-01   6.0270973e-01   3.5323431e-02   2.6917456e-02   6.7775365e-01   1.1727243e-02
   1.1600000e+02   5.2962837e-01   7.0222932e-01   1.0028479e-01   6.2800294e-02   7.6990376e-01   4.7439138e-02
   1.2300000e+02   5.5886807e-01   7.7560979e-01   1.7321663e-01   1.1258058e-01   8.5321188e-01   1.0753594e-01
   1.3100000e+02   5.8668824e-01   8.4683534e-01   2.6316316e-01   1.8501487e-01   9.2042257e-01   1.9183350e-01
   1.3900000e+02   6.1660407e-01   9.1553464e-01   3.4891602e-01   2.8922939e-01   9.8898321e-01   2.7900246e-01
   1.4600000e+02   6.3307479e-01   9.7037868e-01   4.1603824e-01   4.2163689e-01   1.0304641e+00   3.5538929e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.65.dat <==
   9.0000000e+00   2.1041523e-04   1.9965876e-04   2.0062754e-04   1.5638668e-04   4.4577397e-04   2.1311633e-04
   1.7000000e+01   1.9677521e-04   1.6165630e-04   1.6388240e-04   1.4697350e-04   4.0135892e-04   1.7032148e-04
   2.5000000e+01   2.1946636e-04   1.5325499e-04   1.5573381e-04   1.4790717e-04   4.0519049e-04   1.6079415e-04
   3.4000000e+01   3.3971123e-04   1.5451548e-04   1.5723618e-04   1.5416576e-04   4.1700456e-04   1.6089898e-04
   4.2000000e+01   3.7113922e-03   1.6175442e-04   1.6456383e-04   1.6310863e-04   4.5418196e-04   1.6635415e-04
   5.0000000e+01   2.3890898e-02   1.7275780e-04   1.7464068e-04   1.7398964e-04   4.9946770e-04   1.7563294e-04
   5.9000000e+01   6.9689179e-02   1.8656472e-04   1.8753753e-04   1.8677979e-04   5.3904735e-04   1.8526809e-04
   6.7000000e+01   1.2681940e-01   6.9152190e-04   2.1036601e-04   2.0724347e-04   1.8694423e-03   2.0302731e-04
   7.5000000e+01   1.8485694e-01   5.3501171e-03   2.3739571e-04   2.3180877e-04   1.2514749e-02   2.2453436e-04
   8.4000000e+01   2.4752871e-01   4.3774435e-02   2.8121037e-04   3.3253118e-04   6.8608198e-02   2.5478682e-04
   9.2000000e+01   2.9889148e-01   1.3350916e-01   3.3279795e-04   4.8141813e-04   1.8729968e-01   2.9237420e-04
   1.0000000e+02   3.4502181e-01   2.5908276e-01   8.2689233e-04   1.2001536e-03   3.2877098e-01   4.4849463e-04
   1.0900000e+02   3.8336658e-01   3.8713309e-01   3.4316937e-03   4.4670380e-03   4.6750227e-01   1.0138961e-03
   1.1700000e+02   4.2319549e-01   4.9871660e-01   1.9920868e-02   1.5498586e-02   5.7367066e-01   5.5243201e-03
   1.2500000e+02   4.5925886e-01   5.8890576e-01   6.1109709e-02   3.8099185e-02   6.7225384e-01   1.9910382e-02
   1.3400000e+02   4.9385555e-01   6.8309732e-01   1.3791680e-01   8.2715639e-02   7.6190243e-01   7.3337603e-02
   1.4200000e+02   5.1745220e-01   7.5254454e-01   2.1820712e-01   1.4828889e-01   8.2212471e-01   1.5195714e-01
   1.5000000e+02   5.4157969e-01   8.0913969e-01   2.9417384e-01   2.3537266e-01   8.7929222e-01   2.3141648e-01
   1.5900000e+02   5.6772989e-01   8.7809218e-01   3.8579228e-01   3.8810792e-01   9.4276890e-01   3.2643896e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.7.dat <==
   9.0000000e+00   2.0455151e-04   1.9817333e-04   1.9917131e-04   1.5397604e-04   4.4216406e-04   2.0805574e-04
   1.8000000e+01   1.9086534e-04   1.5695050e-04   1.5937396e-04   1.4403035e-04   4.0023394e-04   1.6461020e-04
   2.7000000e+01   2.1365634e-04   1.5078814e-04   1.5360740e-04   1.4725809e-04   4.0205907e-04   1.5737208e-04
   3.6000000e+01   2.9271237e-04   1.5183991e-04   1.5442487e-04   1.5119109e-04   4.2155927e-04   1.5733558e-04
   4.5000000e+01   1.9600659e-03   1.6128066e-04   1.6339273e-04   1.6214497e-04   4.5396977e-04   1.6479814e-04
   5.4000000e+01   1.6397639e-02   1.6853266e-04   1.7045154e-04   1.6984755e-04   4.9479326e-04   1.7040149e-04
   6.3000000e+01   5.2221440e-02   1.8845483e-04   1.8997010e-04   1.8787733e-04   5.6087670e-04   1.8594312e-04
   7.2000000e+01   1.0034098e-01   2.0894415e-04   2.0872314e-04   2.0616861e-04   1.3165506e-03   2.0158655e-04
   8.1000000e+01   1.4982507e-01   2.5195946e-03   2.3375684e-04   2.2865087e-04   3.8504633e-03   2.2183438e-04
   9.0000000e+01   2.0200162e-01   1.1636431e-02   2.7198456e-04   2.5936125e-04   2.4167179e-02   2.4887408e-04
   9.9000000e+01   2.4664151e-01   6.1700459e-02   3.3143232e-04   3.0816051e-04   1.0612251e-01   2.9075325e-04
   1.0800000e+02   2.9145690e-01   1.5935452e-01   4.2532975e-04   6.3856290e-04   2.3233249e-01   3.4890222e-04
   1.1700000e+02   3.2772792e-01   2.7200916e-01   1.2183973e-03   2.1894135e-03   3.5917374e-01   5.6079828e-04
   1.2600000e+02   3.6292992e-01   3.8151750e-01   9.2005855e-03   8.1803811e-03   4.7344108e-01   2.4985543e-03
   1.3500000e+02   3.9462796e-01   4.8304649e-01   3.9582944e-02   2.4072922e-02   5.6462367e-01   1.1879736e-02
   1.4400000e+02   4.2458657e-01   5.7006450e-01   9.8074155e-02   5.7388998e-02   6.5072468e-01   4.4651728e-02
   1.5300000e+02   4.4860223e-01   6.5107299e-01   1.7762842e-01   1.1297338e-01   7.1777488e-01   1.1436902e-01
   1.6200000e+02   4.7532260e-01   7.1799231e-01   2.5930354e-01   2.0102686e-01   7.9026778e-01   2.0059850e-01
   1.7100000e+02   4.9458221e-01   7.7572393e-01   3.4614114e-01   3.3595784e-01   8.4670980e-01   2.8523876e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.75.dat <==
   1.0000000e+01   2.0094858e-04   1.9238271e-04   1.9365750e-04   1.5146958e-04   4.3258719e-04   2.0139928e-04
   2.0000000e+01   1.8894819e-04   1.5252668e-04   1.5465809e-04   1.4218494e-04   3.9489714e-04   1.6079859e-04
   2.9000000e+01   2.1237525e-04   1.4919319e-04   1.5136102e-04   1.4498390e-04   3.9950789e-04   1.5495642e-04
   3.9000000e+01   2.7000556e-04   1.4980785e-04   1.5201560e-04   1.4970492e-04   4.1939081e-04   1.5387538e-04
   4.8000000e+01   1.2882888e-03   1.5955677e-04   1.6112513e-04   1.6013698e-04   4.5572932e-04   1.6258335e-04
   5.8000000e+01   1.2811186e-02   1.7323655e-04   1.7461293e-04   1.7402517e-04   5.1293730e-04   1.7423707e-04
   6.8000000e+01   4.1746011e-02   1.8681670e-04   1.8815385e-04   1.8797573e-04   5.8074967e-04   1.8409712e-04
   7.7000000e+01   7.9027731e-02   2.0892000e-04   2.0827860e-04   2.0400533e-04   6.6867325e-04   2.0026337e-04
   8.7000000e+01   1.2431834e-01   3.6347124e-04   2.3550502e-04   2.2795540e-04   1.5789797e-03   2.2307086e-04
   9.6000000e+01   1.6449647e-01   3.4125113e-03   2.7156144e-04   2.6003690e-04   8.8781402e-03   2.5122826e-04
   1.0600000e+02   2.0804485e-01   2.2907777e-02   3.3163746e-04   3.1840725e-04   5.7380305e-02   2.9049213e-04
   1.1600000e+02   2.4621216e-01   8.6992802e-02   4.3566445e-04   4.7560126e-04   1.5532610e-01   3.4987629e-04
   1.2500000e+02   2.7947119e-01   1.8202593e-01   9.3873140e-04   9.1448592e-04   2.6980069e-01   4.4369478e-04
   1.3500000e+02   3.1192661e-01   2.9484890e-01   5.4161454e-03   4.8151002e-03   3.8327713e-01   1.2393626e-03
   1.4400000e+02   3.3719927e-01   3.7295590e-01   2.3011284e-02   1.4416679e-02   4.6552883e-01   6.2457804e-03
   1.5400000e+02   3.6554031e-01   4.6250719e-01   7.2727362e-02   4.1904880e-02   5.4826352e-01   3.1421045e-02
   1.6400000e+02   3.8685938e-01   5.5281107e-01   1.4562559e-01   9.1685899e-02   6.2650616e-01   9.2565885e-02
   1.7300000e+02   4.0852097e-01   6.1886260e-01   2.1969808e-01   1.6327016e-01   6.8679897e-01   1.6699297e-01
   1.8300000e+02   4.2826938e-01   6.8297905e-01   3.0579610e-01   3.0379151e-01   7.4764218e-01   2.5486321e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.8.dat <==
   1.1000000e+01   1.9344897e-04   1.8095757e-04   1.8266320e-04   1.4892218e-04   4.1267561e-04   1.9001975e-04
   2.1000000e+01   1.8571851e-04   1.5034364e-04   1.5224383e-04   1.4128859e-04   3.9042596e-04   1.5666582e-04
   3.1000000e+01   2.0837886e-04   1.4668177e-04   1.4853700e-04   1.4392317e-04   3.9684251e-04   1.5166106e-04
   4.1000000e+01   2.5687621e-04   1.4818713e-04   1.5019987e-04   1.4838206e-04   4.1880992e-04   1.5225189e-04
   5.2000000e+01   1.0176202e-03   1.5912591e-04   1.6090561e-04   1.6014381e-04   4.6507841e-04   1.6118337e-04
   6.2000000e+01   8.6517306e-03   1.7178309e-04   1.7283363e-04   1.7240669e-04   5.2288103e-04   1.7181299e-04
   7.2000000e+01   2.8682905e-02   1.8630965e-04   1.8658790e-04   1.8564658e-04   5.8260248e-04   1.8225288e-04
   8.2000000e+01   6.1284589e-02   2.0674483e-04   2.0548506e-04   2.0300419e-04   6.9356578e-04   1.9936159e-04
   9.3000000e+01   9.7502285e-02   2.9282403e-04   2.3247791e-04   2.2563864e-04   9.8375764e-04   2.1939368e-04
   1.0300000e+02   1.3163002e-01   6.2793937e-04   2.7097488e-04   2.5621538e-04   3.4673565e-03   2.4782677e-04
   1.1300000e+02   1.7029597e-01   5.7022564e-03   3.2199212e-04   3.0093187e-04   1.9235180e-02   2.8615624e-04
   1.2300000e+02   1.9654130e-01   2.8524852e-02   4.0864189e-04   3.8585619e-04   7.0217159e-02   3.3896771e-04
   1.3400000e+02   2.2766042e-01   9.6614999e-02   6.5012512e-04   6.8917997e-04   1.7144885e-01   4.4022564e-04
   1.4400000e+02   2.5513270e-01   1.8653252e-01   2.4067567e-03   2.2523003e-03   2.7181641e-01   7.3343870e-04
   1.5400000e+02   2.7796987e-01   2.7184897e-01   1.2137709e-02   8.2879605e-03   3.5710400e-01   2.5992947e-03
   1.6400000e+02   3.0088997e-01   3.5080762e-01   4.4250302e-02   2.3830531e-02   4.3411055e-01   1.5349946e-02
   1.7500000e+02   3.2251499e-01   4.3770054e-01   1.0940227e-01   6.3301906e-02   5.0784200e-01   6.2797080e-02
   1.8500000e+02   3.4039048e-01   5.0526066e-01   1.7951728e-01   1.2607794e-01   5.7342218e-01   1.3295559e-01
   1.9500000e+02   3.5862964e-01   5.6708664e-01   2.5925135e-01   2.4887061e-01   6.2845153e-01   2.1806589e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.85.dat <==
   1.1000000e+01   1.9444615e-04   1.8315361e-04   1.8431037e-04   1.4961773e-04   4.1951211e-04   1.9114627e-04
   2.2000000e+01   1.8304422e-04   1.4833213e-04   1.5024347e-04   1.3963745e-04   3.9050025e-04   1.5444066e-04
   3.3000000e+01   2.0878635e-04   1.4531058e-04   1.4710424e-04   1.4283544e-04   3.9839567e-04   1.4980833e-04
   4.4000000e+01   2.5859256e-04   1.4738031e-04   1.4913333e-04   1.4792411e-04   4.2395204e-04   1.5050836e-04
   5.5000000e+01   7.1205496e-04   1.5694638e-04   1.5839708e-04   1.5804451e-04   4.7138535e-04   1.5900574e-04
   6.6000000e+01   5.7781556e-03   1.6739023e-04   1.6846246e-04   1.6843495e-04   5.2610007e-04   1.6710838e-04
   7.7000000e+01   2.1807529e-02   1.8673316e-04   1.8697302e-04   1.8491904e-04   6.1050617e-04   1.8202847e-04
   8.8000000e+01   4.6392040e-02   2.0868293e-04   2.0687251e-04   2.0315035e-04   7.4269859e-04   1.9917937e-04
   9.8000000e+01   7.3583934e-02   2.3591304e-04   2.3123705e-04   2.2137895e-04   9.1719816e-04   2.1682737e-04
   1.0900000e+02   1.0133526e-01   3.1248347e-04   2.6713937e-04   2.5091453e-04   1.4058369e-03   2.4428435e-04
   1.2000000e+02   1.2957243e-01   7.6148029e-04   3.1391298e-04   2.8830225e-04   4.9624847e-03   2.8019930e-04
   1.3100000e+02   1.5588767e-01   5.2169207e-03   4.0682056e-04   3.4646218e-04   2.1894401e-02   3.3969474e-04
   1.4200000e+02   1.8010750e-01   3.1980489e-02   5.7460029e-04   5.2676975e-04   7.9895047e-02   4.3388119e-04
   1.5300000e+02   2.0249240e-01   8.9531822e-02   1.3755141e-03   1.1157884e-03   1.5771285e-01   6.0552188e-04
   1.6400000e+02   2.2422241e-01   1.6522107e-01   6.2694558e-03   4.0394264e-03   2.4452009e-01   1.4095815e-03
   1.7500000e+02   2.4611255e-01   2.4325376e-01   2.8881617e-02   1.4056967e-02   3.1933188e-01   8.4541646e-03
   1.8500000e+02   2.5829403e-01   3.1089474e-01   6.8182259e-02   3.6708385e-02   3.8342513e-01   3.3550293e-02
   1.9600000e+02   2.7660870e-01   3.8080065e-01   1.3705879e-01   8.2787755e-02   4.5000612e-01   9.1154546e-02
   2.0700000e+02   2.9192113e-01   4.4342753e-01   2.1359638e-01   1.9013467e-01   4.9948313e-01   1.8069348e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.9.dat <==
   1.2000000e+01   1.8449269e-04   1.7532447e-04   1.7579011e-04   1.4508262e-04   4.1050793e-04   1.8216012e-04
   2.4000000e+01   1.8230742e-04   1.4612024e-04   1.4823390e-04   1.3946400e-04   3.8376762e-04   1.5187596e-04
   3.5000000e+01   2.0654040e-04   1.4251309e-04   1.4493760e-04   1.4155125e-04   3.9829048e-04   1.4753864e-04
   4.7000000e+01   2.6389244e-04   1.4851013e-04   1.5042832e-04   1.5009581e-04   4.3405206e-04   1.5249031e-04
   5.8000000e+01   5.2036287e-04   1.5638022e-04   1.5804526e-04   1.5837132e-04   4.7281097e-04   1.5847716e-04
   7.0000000e+01   3.6709174e-03   1.6964357e-04   1.7046342e-04   1.7005220e-04   5.4385796e-04   1.6878666e-04
   8.1000000e+01   1.4744068e-02   1.8385295e-04   1.8359638e-04   1.8267645e-04   6.2779725e-04   1.7949840e-04
   9.3000000e+01   3.4523693e-02   2.0561115e-04   2.0468692e-04   2.0125818e-04   7.9148595e-04   1.9705146e-04
   1.0400000e+02   5.5327669e-02   2.3260570e-04   2.2875069e-04   2.2047231e-04   1.0383242e-03   2.1617022e-04
   1.1600000e+02   7.7572454e-02   2.7546516e-04   2.6749469e-04   2.5035656e-04   1.6961151e-03   2.4626393e-04
   1.2700000e+02   9.8978223e-02   3.6818894e-04   3.1809012e-04   2.8583986e-04   4.1816577e-03   2.8068006e-04
   1.3900000e+02   1.2118120e-01   9.1898527e-04   4.0151829e-04   3.4370314e-04   4.0004309e-03   3.4143571e-04
   1.5000000e+02   1.3997398e-01   7.1751411e-03   5.5427550e-04   4.4853865e-04   2.2439540e-02   4.2250047e-04
   1.6200000e+02   1.5624784e-01   3.0773028e-02   1.0273321e-03   7.9872020e-04   7.1610522e-02   5.9500474e-04
   1.7300000e+02   1.7441304e-01   7.3299009e-02   3.2847816e-03   1.9841039e-03   1.3369819e-01   9.7734900e-04
   1.8500000e+02   1.8800518e-01   1.3486523e-01   1.5176820e-02   7.0877374e-03   1.9695901e-01   4.1381834e-03
   1.9600000e+02   2.0487314e-01   1.9794627e-01   4.2968066e-02   2.0559821e-02   2.6012232e-01   1.8845545e-02
   2.0800000e+02   2.1760498e-01   2.5834817e-01   1.0071748e-01   5.6178431e-02   3.1895795e-01   6.5901374e-02
   2.1900000e+02   2.2681989e-01   3.1016869e-01   1.6329935e-01   1.2655698e-01   3.6439206e-01   1.3500329e-01


==> Data_Simu_5/deltap0/PP_dat/PP_rho0.95.dat <==
   1.3000000e+01   1.8490355e-04   1.7043290e-04   1.7196709e-04   1.4483438e-04   4.0803479e-04   1.7772538e-04
   2.5000000e+01   1.8090929e-04   1.4444359e-04   1.4660265e-04   1.3691169e-04   3.8460371e-04   1.5050651e-04
   3.7000000e+01   2.0715835e-04   1.4338828e-04   1.4562245e-04   1.4232655e-04   3.9907681e-04   1.4771438e-04
   4.9000000e+01   2.4825817e-04   1.4548642e-04   1.4682186e-04   1.4672450e-04   4.2459053e-04   1.4878279e-04
   6.1000000e+01   3.9403224e-04   1.5527449e-04   1.5649535e-04   1.5652587e-04   4.7637569e-04   1.5610142e-04
   7.3000000e+01   2.2366659e-03   1.6626163e-04   1.6672435e-04   1.6702849e-04   5.4432342e-04   1.6542043e-04
   8.6000000e+01   1.0781133e-02   1.8344369e-04   1.8307877e-04   1.8138177e-04   6.5325731e-04   1.7879251e-04
   9.8000000e+01   2.4736303e-02   2.0433757e-04   2.0299140e-04   1.9897878e-04   8.4814822e-04   1.9571634e-04
   1.1000000e+02   4.1316224e-02   2.3028124e-04   2.2718316e-04   2.1786182e-04   1.2235073e-03   2.1394872e-04
   1.2200000e+02   5.7926199e-02   2.7426254e-04   2.6593330e-04   2.4782637e-04   2.8566931e-03   2.4339419e-04
   1.3400000e+02   7.5171593e-02   3.3052347e-04   3.1040887e-04   2.7855443e-04   8.9447877e-04   2.7617565e-04
   1.4600000e+02   9.0397149e-02   4.5876527e-04   3.9063149e-04   3.3101183e-04   7.6556008e-04   3.3158005e-04
   1.5900000e+02   1.0639208e-01   1.1688637e-03   5.4505212e-04   4.0932505e-04   5.4369853e-03   4.1998955e-04
   1.7100000e+02   1.1880547e-01   6.8988063e-03   9.4110797e-04   6.0549273e-04   2.3917031e-02   5.8326688e-04
   1.8300000e+02   1.3098754e-01   2.5649730e-02   2.3334253e-03   1.2906533e-03   5.9029054e-02   9.3361875e-04
   1.9500000e+02   1.4297717e-01   5.7122714e-02   8.5755551e-03   3.5034048e-03   1.0162833e-01   2.3390101e-03
   2.0700000e+02   1.5463765e-01   9.9432625e-02   2.6904700e-02   1.0943610e-02   1.4626930e-01   1.1386572e-02
   2.1900000e+02   1.6366778e-01   1.4584278e-01   6.5253167e-02   2.9689773e-02   1.9084509e-01   3.9516374e-02
   2.3200000e+02   1.7467353e-01   1.9965576e-01   1.2446113e-01   8.0711524e-02   2.4148397e-01   1.0400322e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/CT_Pe_cw-2/BMP.dat <==
   5.0000000e-02   1.7828384e-01
   1.0000000e-01   1.5790829e-01
   1.5000000e-01   1.5986354e-01
   2.0000000e-01   1.6439022e-01
   2.5000000e-01   1.6839258e-01
   3.0000000e-01   1.7251596e-01
   3.5000000e-01   1.8309147e-01
   4.0000000e-01   1.8491028e-01
   4.5000000e-01   1.8766890e-01
   4.9016347e-01   2.0000000e-01
   5.0000000e-01   2.0246317e-01
   5.5000000e-01   2.0377623e-01
   6.0000000e-01   2.1170361e-01
   6.5000000e-01   2.1390457e-01
   7.0000000e-01   2.1948232e-01
   7.5000000e-01   2.2248884e-01
   8.0000000e-01   2.2432066e-01
   8.5000000e-01   2.2645560e-01
   9.0000000e-01   2.3039606e-01
   9.5000000e-01   2.4043095e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/CT_Pe_cw-2/BOMP.dat <==
   5.0000000e-02   1.8613299e-01
   1.0000000e-01   1.7931714e-01
   1.3551237e-01   2.0000000e-01
   1.5000000e-01   2.1136975e-01
   2.0000000e-01   2.3212941e-01
   2.2686219e-01   2.5000000e-01
   2.5000000e-01   2.5827395e-01
   3.0000000e-01   2.6888806e-01
   3.5000000e-01   2.9980727e-01
   3.5029240e-01   3.0000000e-01
   4.0000000e-01   3.2215132e-01
   4.5000000e-01   3.3128991e-01
   4.8606879e-01   3.5000000e-01
   5.0000000e-01   3.5556414e-01
   5.5000000e-01   3.6910489e-01
   6.0000000e-01   3.9938197e-01
   6.0155791e-01   4.0000000e-01
   6.5000000e-01   4.1427530e-01
   7.0000000e-01   4.2359703e-01
   7.5000000e-01   4.2365696e-01
   8.0000000e-01   4.1502006e-01
   8.4109855e-01   4.0000000e-01
   8.5000000e-01   3.9666198e-01
   9.0000000e-01   3.8800838e-01
   9.5000000e-01   3.7932290e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/CT_Pe_cw-2/BSP.dat <==
   5.0000000e-02   3.1673357e-01
   1.0000000e-01   3.4389111e-01
   1.1039807e-01   3.5000000e-01
   1.5000000e-01   3.6579902e-01
   2.0000000e-01   3.9761401e-01
   2.0618351e-01   4.0000000e-01
   2.5000000e-01   4.2398276e-01
   3.0000000e-01   4.3851622e-01
   3.2858157e-01   4.5000000e-01
   3.5000000e-01   4.5818270e-01
   4.0000000e-01   4.6855920e-01
   4.5000000e-01   4.7567198e-01
   5.0000000e-01   4.6201476e-01
   5.3903448e-01   4.5000000e-01
   5.5000000e-01   4.4649575e-01
   6.0000000e-01   4.2860525e-01
   6.5000000e-01   4.2164250e-01
   7.0000000e-01   4.0391255e-01
   7.0871737e-01   4.0000000e-01
   7.5000000e-01   3.7571429e-01
   8.0000000e-01   3.5912288e-01
   8.5000000e-01   3.5240385e-01
   8.5833661e-01   3.5000000e-01
   9.0000000e-01   3.3697811e-01
   9.5000000e-01   3.3034101e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/CT_Pe_cw-2/BStOMP.dat <==
   5.0000000e-02   2.1020920e-01
   7.5472464e-02   2.5000000e-01
   9.5477479e-02   3.0000000e-01
   1.0000000e-01   3.0511294e-01
   1.4655177e-01   3.5000000e-01
   1.5000000e-01   3.5201787e-01
   2.0000000e-01   3.9479334e-01
   2.1096293e-01   4.0000000e-01
   2.5000000e-01   4.2161111e-01
   3.0000000e-01   4.4794851e-01
   3.0450095e-01   4.5000000e-01
   3.5000000e-01   4.7247056e-01
   4.0000000e-01   4.8747749e-01
   4.2725712e-01   5.0000000e-01
   4.5000000e-01   5.0835989e-01
   5.0000000e-01   5.0719438e-01
   5.4225591e-01   5.0000000e-01
   5.5000000e-01   4.9692359e-01
   6.0000000e-01   4.7772712e-01
   6.5000000e-01   4.6086016e-01
   7.0000000e-01   4.5154144e-01
   7.0339588e-01   4.5000000e-01
   7.5000000e-01   4.2827212e-01
   8.0000000e-01   4.1765938e-01
   8.4208908e-01   4.0000000e-01
   8.5000000e-01   3.9678880e-01
   9.0000000e-01   3.8523093e-01
   9.5000000e-01   3.7897880e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/CT_Pe_cw-2/SBR.dat <==
   7.5663577e-01   5.0000000e-02
   7.5000000e-01   5.0838739e-02
   7.0000000e-01   5.9612607e-02
   6.5000000e-01   6.1519423e-02
   6.0000000e-01   7.0334692e-02
   5.5000000e-01   7.3645446e-02
   5.0000000e-01   8.7022665e-02
   4.5000000e-01   9.7657176e-02
   4.3714071e-01   1.0000000e-01
   4.0000000e-01   1.1256050e-01
   3.5000000e-01   1.3790756e-01
   3.2361980e-01   1.5000000e-01
   3.0000000e-01   1.6998741e-01
   2.6453561e-01   2.0000000e-01
   2.5000000e-01   2.0604725e-01
   2.1264738e-01   2.0000000e-01
   2.0000000e-01   1.9842945e-01
   1.7993951e-01   2.0000000e-01
   1.5000000e-01   2.0181088e-01
   1.4712488e-01   2.0000000e-01
   1.0000000e-01   1.8190332e-01
   5.0000000e-02   1.9430191e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/CT_Pe_cw-2/SOBAP.dat <==
   5.0000000e-02   1.5644766e-01
   1.0000000e-01   1.9867746e-01
   1.0089865e-01   2.0000000e-01
   1.2312771e-01   2.5000000e-01
   1.4834573e-01   3.0000000e-01
   1.5000000e-01   3.0217629e-01
   1.8304599e-01   3.5000000e-01
   2.0000000e-01   3.7195638e-01
   2.2915151e-01   4.0000000e-01
   2.5000000e-01   4.1900247e-01
   2.9310277e-01   4.5000000e-01
   3.0000000e-01   4.5447494e-01
   3.5000000e-01   4.9077437e-01
   3.6935896e-01   5.0000000e-01
   4.0000000e-01   5.1508216e-01
   4.5000000e-01   5.3778424e-01
   5.0000000e-01   5.4120001e-01
   5.5000000e-01   5.4598492e-01
   6.0000000e-01   5.2161215e-01
   6.5000000e-01   5.0069552e-01
   6.5471453e-01   5.0000000e-01
   7.0000000e-01   4.9362254e-01
   7.5000000e-01   4.6858348e-01
   8.0000000e-01   4.5412763e-01
   8.1749893e-01   4.5000000e-01
   8.5000000e-01   4.3857089e-01
   9.0000000e-01   4.2033978e-01
   9.5000000e-01   4.0648045e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.05.dat <==
   1.0000000e+00   1.2447917e-03   1.9739583e-03   2.1510417e-03   4.5833333e-04   5.1822917e-04   4.6966146e-03
   2.0000000e+00   5.0247396e-03   5.0742188e-03   4.5794271e-03   1.9791667e-03   3.9062500e-03   9.4427083e-03
   2.0000000e+00   5.0247396e-03   5.0742188e-03   4.5794271e-03   1.9791667e-03   3.9062500e-03   9.4427083e-03
   3.0000000e+00   1.6962240e-02   1.2973958e-02   8.9726563e-03   4.6145833e-03   1.1285156e-02   1.4730469e-02
   4.0000000e+00   3.0513021e-02   2.4110677e-02   1.5257812e-02   8.6510417e-03   2.2619792e-02   2.1389323e-02
   4.0000000e+00   3.0513021e-02   2.4110677e-02   1.5257812e-02   8.6510417e-03   2.2619792e-02   2.1389323e-02
   5.0000000e+00   4.0078125e-02   3.3730469e-02   2.2750000e-02   1.3338542e-02   3.4118490e-02   2.6315104e-02
   6.0000000e+00   4.6696615e-02   4.0697917e-02   2.8957031e-02   1.8299479e-02   4.2984375e-02   3.0582031e-02
   6.0000000e+00   4.6696615e-02   4.0697917e-02   2.8957031e-02   1.8299479e-02   4.2984375e-02   3.0582031e-02
   7.0000000e+00   5.2100260e-02   4.5997396e-02   3.5772135e-02   2.3468750e-02   4.9838542e-02   3.4207031e-02
   8.0000000e+00   5.6654948e-02   5.0178385e-02   4.0260417e-02   2.7872396e-02   5.5233073e-02   3.6869792e-02
   8.0000000e+00   5.6654948e-02   5.0178385e-02   4.0260417e-02   2.7872396e-02   5.5233073e-02   3.6869792e-02
   9.0000000e+00   6.0244792e-02   5.3328125e-02   4.4015625e-02   3.2484375e-02   5.9739583e-02   3.9255208e-02
   9.0000000e+00   6.0244792e-02   5.3328125e-02   4.4015625e-02   3.2484375e-02   5.9739583e-02   3.9255208e-02
   1.0000000e+01   6.4386719e-02   5.7361979e-02   4.6993490e-02   3.6359375e-02   6.4250000e-02   4.1121094e-02
   1.1000000e+01   6.8022135e-02   6.0398437e-02   4.9070312e-02   3.9591146e-02   6.8867188e-02   4.2427083e-02
   1.1000000e+01   6.8022135e-02   6.0398437e-02   4.9070312e-02   3.9591146e-02   6.8867188e-02   4.2427083e-02
   1.2000000e+01   7.1243490e-02   6.3615885e-02   5.1236979e-02   4.3023437e-02   7.2705729e-02   4.3951823e-02
   1.3000000e+01   7.4415365e-02   6.6632812e-02   5.2907552e-02   4.5427083e-02   7.6688802e-02   4.5424479e-02


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.1.dat <==
   2.0000000e+00   1.5195313e-03   2.3007813e-03   2.2565104e-03   2.8645833e-04   1.3255208e-03   2.8736979e-03
   3.0000000e+00   2.8072917e-03   2.8580729e-03   2.4479167e-03   5.8854167e-04   2.3033854e-03   3.8372396e-03
   4.0000000e+00   7.9609375e-03   4.9778646e-03   2.6718750e-03   1.0572917e-03   4.4882813e-03   5.6250000e-03
   6.0000000e+00   3.3660156e-02   1.6358073e-02   4.0950521e-03   2.6770833e-03   1.5752604e-02   1.0157552e-02
   7.0000000e+00   4.9544271e-02   2.8151042e-02   6.6575521e-03   4.6354167e-03   2.7755208e-02   1.4871094e-02
   8.0000000e+00   6.3098958e-02   4.0058594e-02   9.5885417e-03   6.8697917e-03   4.0611979e-02   1.8075521e-02
   9.0000000e+00   7.2955729e-02   5.1404948e-02   1.4460938e-02   1.0536458e-02   5.3878906e-02   2.3619792e-02
   1.1000000e+01   8.9000000e-02   6.9717448e-02   2.6214844e-02   1.9265625e-02   7.7472656e-02   3.4240885e-02
   1.2000000e+01   9.3859375e-02   7.5529948e-02   3.3063802e-02   2.4122396e-02   8.5252604e-02   3.9901042e-02
   1.3000000e+01   9.9381510e-02   8.0895833e-02   3.9817708e-02   2.9526042e-02   9.2125000e-02   4.5104167e-02
   1.5000000e+01   1.0844531e-01   8.9518229e-02   5.2329427e-02   3.9565104e-02   1.0339844e-01   5.3371094e-02
   1.6000000e+01   1.1290625e-01   9.3518229e-02   5.8305990e-02   4.4348958e-02   1.0848047e-01   5.7529948e-02
   1.7000000e+01   1.1627214e-01   9.6496094e-02   6.1816406e-02   4.8294271e-02   1.1231771e-01   5.9680990e-02
   1.8000000e+01   1.1984375e-01   9.9967448e-02   6.5697917e-02   5.2473958e-02   1.1678776e-01   6.2376302e-02
   2.0000000e+01   1.2691927e-01   1.0628255e-01   7.1528646e-02   5.9346354e-02   1.2522005e-01   6.5779948e-02
   2.1000000e+01   1.3056380e-01   1.0956641e-01   7.3958333e-02   6.2447917e-02   1.2952344e-01   6.7160156e-02
   2.2000000e+01   1.3262240e-01   1.1208854e-01   7.6096354e-02   6.5471354e-02   1.3310677e-01   6.8705729e-02
   2.4000000e+01   1.3896224e-01   1.1837109e-01   8.0427083e-02   7.0281250e-02   1.4076693e-01   7.1281250e-02
   2.5000000e+01   1.4265104e-01   1.2131120e-01   8.1923177e-02   7.1460938e-02   1.4503516e-01   7.2160156e-02


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.15.dat <==
   2.0000000e+00   1.6770833e-03   2.5416667e-03   2.5598958e-03   3.2552083e-04   1.5494792e-03   2.8489583e-03
   4.0000000e+00   2.1250000e-03   2.4283854e-03   2.5377604e-03   5.5989583e-04   2.9218750e-03   2.9140625e-03
   6.0000000e+00   7.7447917e-03   3.4453125e-03   2.6028646e-03   9.5312500e-04   4.5625000e-03   3.3932292e-03
   8.0000000e+00   2.8290365e-02   8.1809896e-03   3.0247396e-03   1.6536458e-03   9.7265625e-03   4.2565104e-03
   1.0000000e+01   6.1165365e-02   1.9781250e-02   3.3697917e-03   2.5104167e-03   2.0912760e-02   6.3059896e-03
   1.2000000e+01   9.1751302e-02   4.4389323e-02   5.7890625e-03   4.5729167e-03   4.6787760e-02   9.7994792e-03
   1.4000000e+01   1.1257813e-01   7.0957031e-02   9.7304688e-03   8.1953125e-03   7.6920573e-02   1.5606771e-02
   1.6000000e+01   1.2754948e-01   9.0628906e-02   1.9149740e-02   1.5385417e-02   1.0381380e-01   2.4330729e-02
   1.8000000e+01   1.3987630e-01   1.0607161e-01   3.0199219e-02   2.4114583e-02   1.2396354e-01   3.6151042e-02
   2.0000000e+01   1.4987500e-01   1.1686849e-01   4.4651042e-02   3.4166667e-02   1.3746354e-01   4.7483073e-02
   2.2000000e+01   1.5732031e-01   1.2368229e-01   5.9878906e-02   4.4325521e-02   1.4753906e-01   5.8872396e-02
   2.4000000e+01   1.6474479e-01   1.3087109e-01   7.1773437e-02   5.3830729e-02   1.5658854e-01   6.7316406e-02
   2.5000000e+01   1.6909505e-01   1.3485156e-01   7.7885417e-02   5.8700521e-02   1.6185547e-01   7.2230469e-02
   2.7000000e+01   1.7548568e-01   1.4085156e-01   8.4791667e-02   6.6348958e-02   1.6938932e-01   7.7582031e-02
   2.9000000e+01   1.8149349e-01   1.4717057e-01   9.1714844e-02   7.3601562e-02   1.7762370e-01   8.2694010e-02
   3.1000000e+01   1.8753125e-01   1.5290104e-01   9.6868490e-02   7.8833333e-02   1.8507943e-01   8.5432292e-02
   3.3000000e+01   1.9242578e-01   1.5808724e-01   1.0102474e-01   8.4398438e-02   1.9269401e-01   8.8563802e-02
   3.5000000e+01   1.9871875e-01   1.6345443e-01   1.0503906e-01   8.8367187e-02   1.9974740e-01   9.1002604e-02
   3.7000000e+01   2.0366797e-01   1.6920964e-01   1.0880990e-01   9.2229167e-02   2.0657943e-01   9.3980469e-02


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.2.dat <==
   3.0000000e+00   1.7747396e-03   2.7161458e-03   2.7382812e-03   3.7500000e-04   2.3580729e-03   3.0052083e-03
   6.0000000e+00   2.2200521e-03   2.4752604e-03   2.6588542e-03   7.9427083e-04   4.1783854e-03   3.0950521e-03
   8.0000000e+00   6.0963542e-03   2.7447917e-03   2.7604167e-03   1.2734375e-03   5.6393229e-03   3.1562500e-03
   1.1000000e+01   3.4029948e-02   6.0442708e-03   3.0195313e-03   1.8437500e-03   1.0187500e-02   3.7708333e-03
   1.3000000e+01   6.7332031e-02   1.3231771e-02   3.2343750e-03   2.2343750e-03   1.7101563e-02   3.9713542e-03
   1.6000000e+01   1.1633594e-01   4.0243490e-02   3.9479167e-03   3.5338542e-03   4.5243490e-02   5.2486979e-03
   1.8000000e+01   1.3900260e-01   6.3838542e-02   5.6914062e-03   5.1458333e-03   7.1848958e-02   7.9583333e-03
   2.1000000e+01   1.6384896e-01   1.0538021e-01   1.0677083e-02   1.0338542e-02   1.2133333e-01   1.3386719e-02
   2.4000000e+01   1.8130078e-01   1.3010807e-01   2.3207031e-02   2.0260417e-02   1.5563021e-01   2.5296875e-02
   2.6000000e+01   1.9040755e-01   1.4181380e-01   3.5239583e-02   2.8744792e-02   1.7064453e-01   3.5494792e-02
   2.9000000e+01   2.0265885e-01   1.5482552e-01   5.8709635e-02   4.3161458e-02   1.8831250e-01   5.1238281e-02
   3.1000000e+01   2.1018750e-01   1.6182292e-01   7.4680990e-02   5.4807292e-02   1.9748307e-01   6.6545573e-02
   3.4000000e+01   2.1938932e-01   1.7110286e-01   9.2186198e-02   6.7927083e-02   2.0923177e-01   8.0986979e-02
   3.6000000e+01   2.2564193e-01   1.7735547e-01   1.0057682e-01   7.6588542e-02   2.1797135e-01   8.8919271e-02
   3.9000000e+01   2.3370443e-01   1.8548177e-01   1.1073698e-01   8.5526042e-02   2.2944922e-01   9.5751302e-02
   4.1000000e+01   2.3795182e-01   1.9116016e-01   1.1609635e-01   9.2218750e-02   2.3537370e-01   1.0056380e-01
   4.4000000e+01   2.4656120e-01   1.9942187e-01   1.2222786e-01   9.9411458e-02   2.4602214e-01   1.0467578e-01
   4.7000000e+01   2.5352734e-01   2.0675260e-01   1.2791276e-01   1.0416927e-01   2.5575651e-01   1.0830078e-01
   4.9000000e+01   2.5776042e-01   2.1167188e-01   1.3216276e-01   1.0744010e-01   2.6267057e-01   1.1110026e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.25.dat <==
   4.0000000e+00   1.9075521e-03   2.7317708e-03   2.7708333e-03   5.8854167e-04   3.2760417e-03   3.1471354e-03
   7.0000000e+00   2.0312500e-03   2.6705729e-03   2.8463542e-03   9.1927083e-04   5.2708333e-03   3.2096354e-03
   1.0000000e+01   5.7343750e-03   2.7942708e-03   3.0507813e-03   1.4218750e-03   7.3007812e-03   3.4010417e-03
   1.3000000e+01   2.6003906e-02   3.6835938e-03   3.1914062e-03   1.9270833e-03   9.4661458e-03   3.6901042e-03
   1.6000000e+01   7.1493490e-02   7.8567708e-03   3.4687500e-03   2.6718750e-03   1.4899740e-02   3.9440104e-03
   2.0000000e+01   1.3825391e-01   3.3751302e-02   3.7447917e-03   3.4661458e-03   4.1361979e-02   4.6080729e-03
   2.3000000e+01   1.7174740e-01   6.8976563e-02   5.0533854e-03   5.0989583e-03   8.2953125e-02   5.9270833e-03
   2.6000000e+01   1.9549219e-01   1.0961328e-01   7.9192708e-03   7.8984375e-03   1.3172917e-01   8.1171875e-03
   2.9000000e+01   2.1355599e-01   1.4355599e-01   1.3585938e-02   1.2916667e-02   1.7543880e-01   1.4053385e-02
   3.2000000e+01   2.2693490e-01   1.6547526e-01   2.5027344e-02   2.2562500e-02   2.0230208e-01   2.3514323e-02
   3.6000000e+01   2.4119401e-01   1.8173307e-01   5.4613281e-02   4.3059896e-02   2.2416276e-01   4.4220052e-02
   3.9000000e+01   2.5131120e-01   1.9087370e-01   7.8783854e-02   5.7567708e-02   2.3710807e-01   6.3684896e-02
   4.2000000e+01   2.6009505e-01   2.0127344e-01   9.9921875e-02   7.3192708e-02   2.4949089e-01   8.4824219e-02
   4.5000000e+01   2.6769661e-01   2.0815495e-01   1.1355208e-01   8.3348958e-02   2.5868620e-01   9.5792969e-02
   4.8000000e+01   2.7521875e-01   2.1641797e-01   1.2401042e-01   9.3713542e-02   2.7003906e-01   1.0517448e-01
   5.2000000e+01   2.8367578e-01   2.2646484e-01   1.3498698e-01   1.0575521e-01   2.8238281e-01   1.1409115e-01
   5.5000000e+01   2.9040885e-01   2.3337891e-01   1.4032943e-01   1.1053906e-01   2.9240885e-01   1.1752083e-01
   5.8000000e+01   2.9719661e-01   2.4161589e-01   1.4663542e-01   1.1644010e-01   3.0154557e-01   1.2176693e-01
   6.1000000e+01   3.0057943e-01   2.4721094e-01   1.5198307e-01   1.1854687e-01   3.0943880e-01   1.2491667e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.3.dat <==
   4.0000000e+00   1.8723958e-03   2.7304688e-03   2.7669271e-03   5.1041667e-04   3.3619792e-03   3.1888021e-03
   8.0000000e+00   2.1184896e-03   2.7187500e-03   2.9140625e-03   1.0572917e-03   6.3216146e-03   3.3007812e-03
   1.2000000e+01   4.5950521e-03   2.8059896e-03   3.1171875e-03   1.7343750e-03   9.1471354e-03   3.5742188e-03
   1.6000000e+01   2.5835937e-02   3.2252604e-03   3.3854167e-03   2.3046875e-03   1.1432292e-02   3.7877604e-03
   2.0000000e+01   8.7906250e-02   6.0911458e-03   3.7070312e-03   3.0598958e-03   1.5552083e-02   4.0455729e-03
   2.4000000e+01   1.5417318e-01   2.2627604e-02   4.0468750e-03   3.6510417e-03   3.3891927e-02   4.2434896e-03
   2.7000000e+01   1.9030339e-01   4.9337240e-02   4.6432292e-03   4.6562500e-03   6.4165365e-02   4.8437500e-03
   3.1000000e+01   2.2308333e-01   1.0403385e-01   6.1575521e-03   6.8958333e-03   1.2882682e-01   5.7630208e-03
   3.5000000e+01   2.4674089e-01   1.5495573e-01   1.0209635e-02   1.1171875e-02   1.9362500e-01   9.4700521e-03
   3.9000000e+01   2.6327604e-01   1.8588281e-01   2.1268229e-02   2.0604167e-02   2.3372266e-01   1.7401042e-02
   4.3000000e+01   2.7740104e-01   2.0461849e-01   4.2864583e-02   3.5546875e-02   2.5602995e-01   3.1384115e-02
   4.7000000e+01   2.8776953e-01   2.1655990e-01   7.3891927e-02   5.5531250e-02   2.7259245e-01   5.5020833e-02
   5.0000000e+01   2.9559245e-01   2.2555208e-01   9.6243490e-02   6.9622396e-02   2.8386979e-01   7.4496094e-02
   5.4000000e+01   3.0550521e-01   2.3666146e-01   1.2039974e-01   8.6393229e-02   2.9730339e-01   9.6062500e-02
   5.8000000e+01   3.1357812e-01   2.4596615e-01   1.3680990e-01   1.0008594e-01   3.0930339e-01   1.1219531e-01
   6.2000000e+01   3.2135156e-01   2.5551563e-01   1.4842057e-01   1.1167448e-01   3.2194531e-01   1.2253646e-01
   6.6000000e+01   3.2634766e-01   2.6418880e-01   1.5569010e-01   1.1921354e-01   3.3297656e-01   1.2835807e-01
   7.0000000e+01   3.3285286e-01   2.7364193e-01   1.6359115e-01   1.2544271e-01   3.4398698e-01   1.3368229e-01
   7.3000000e+01   3.3725000e-01   2.8014974e-01   1.6875000e-01   1.2847396e-01   3.5107813e-01   1.3753255e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.35.dat <==
   5.0000000e+00   1.8580729e-03   2.7708333e-03   2.8164063e-03   6.5104167e-04   4.2773437e-03   3.1731771e-03
   9.0000000e+00   2.1093750e-03   2.7929687e-03   2.9388021e-03   1.1536458e-03   7.3190104e-03   3.3385417e-03
   1.4000000e+01   3.9687500e-03   2.9557292e-03   3.2330729e-03   1.9010417e-03   1.1046875e-02   3.6184896e-03
   1.8000000e+01   1.6035156e-02   3.2460937e-03   3.5859375e-03   2.6093750e-03   1.3770833e-02   4.0507812e-03
   2.3000000e+01   8.2540365e-02   4.3177083e-03   4.0052083e-03   3.5000000e-03   1.6869792e-02   4.3007812e-03
   2.7000000e+01   1.5318750e-01   1.0032552e-02   4.3437500e-03   4.0937500e-03   2.5046875e-02   4.5338542e-03
   3.2000000e+01   2.1510677e-01   3.8423177e-02   4.9049479e-03   5.0807292e-03   5.7858073e-02   4.9414062e-03
   3.6000000e+01   2.4660417e-01   8.3561198e-02   5.7239583e-03   6.2916667e-03   1.1090625e-01   5.5546875e-03
   4.1000000e+01   2.7460677e-01   1.5469401e-01   8.1080729e-03   9.2031250e-03   1.9967448e-01   6.8333333e-03
   4.5000000e+01   2.9009115e-01   1.9356901e-01   1.2929688e-02   1.5286458e-02   2.4957161e-01   1.0899740e-02
   5.0000000e+01   3.0692057e-01   2.2175391e-01   3.0044271e-02   2.8502604e-02   2.8343490e-01   1.9300781e-02
   5.4000000e+01   3.1738542e-01   2.3561589e-01   5.6622396e-02   4.6351562e-02   2.9945052e-01   3.6566406e-02
   5.9000000e+01   3.2788411e-01   2.4943750e-01   9.6259115e-02   6.9791667e-02   3.1735026e-01   6.6503906e-02
   6.3000000e+01   3.3593229e-01   2.5951823e-01   1.2377083e-01   8.7489583e-02   3.2990234e-01   9.1755208e-02
   6.8000000e+01   3.4212760e-01   2.7067578e-01   1.4390755e-01   1.0353385e-01   3.4368750e-01   1.1473437e-01
   7.2000000e+01   3.4818490e-01   2.7918750e-01   1.5634896e-01   1.1555469e-01   3.5452865e-01   1.2734766e-01
   7.7000000e+01   3.5509115e-01   2.9020443e-01   1.6766146e-01   1.2575260e-01   3.6628516e-01   1.3718229e-01
   8.1000000e+01   3.5847786e-01   2.9735807e-01   1.7484505e-01   1.3111979e-01   3.7653906e-01   1.4144792e-01
   8.6000000e+01   3.6368099e-01   3.0656641e-01   1.8301563e-01   1.3522917e-01   3.8784245e-01   1.4881120e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.4.dat <==
   6.0000000e+00   1.9817708e-03   2.8750000e-03   2.9830729e-03   8.3593750e-04   5.2643229e-03   3.3385417e-03
   1.1000000e+01   2.4257812e-03   3.0039062e-03   3.1757812e-03   1.4635417e-03   9.1796875e-03   3.6080729e-03
   1.6000000e+01   3.4596354e-03   3.1119792e-03   3.4231771e-03   2.2369792e-03   1.2906250e-02   3.8489583e-03
   2.1000000e+01   1.5821615e-02   3.2812500e-03   3.6653646e-03   2.9192708e-03   1.6578125e-02   4.1510417e-03
   2.6000000e+01   7.3277344e-02   3.6080729e-03   3.9765625e-03   3.6458333e-03   1.9825521e-02   4.3216146e-03
   3.1000000e+01   1.5737109e-01   5.7552083e-03   4.5690104e-03   4.5390625e-03   2.4595052e-02   4.7591146e-03
   3.6000000e+01   2.2254688e-01   2.0028646e-02   5.2317708e-03   5.5520833e-03   4.2126302e-02   5.2695312e-03
   4.1000000e+01   2.6472526e-01   6.1201823e-02   6.0195312e-03   6.7005208e-03   9.5283854e-02   5.6197917e-03
   4.7000000e+01   2.9972917e-01   1.4493359e-01   7.4127604e-03   8.6328125e-03   1.9629557e-01   6.6041667e-03
   5.2000000e+01   3.1800391e-01   2.0152865e-01   1.1052083e-02   1.2828125e-02   2.6673177e-01   8.7252604e-03
   5.7000000e+01   3.3056380e-01   2.3423047e-01   2.0475260e-02   2.2398437e-02   3.0316536e-01   1.3712240e-02
   6.2000000e+01   3.4181250e-01   2.5162630e-01   4.5748698e-02   3.9640625e-02   3.2676172e-01   2.6546875e-02
   6.7000000e+01   3.5196094e-01   2.6667708e-01   8.3622396e-02   6.1088542e-02   3.4265234e-01   4.9638021e-02
   7.2000000e+01   3.5993359e-01   2.7865365e-01   1.2017448e-01   8.4471354e-02   3.5828125e-01   8.1578125e-02
   7.7000000e+01   3.6358984e-01   2.8859635e-01   1.4628906e-01   1.0275000e-01   3.7093229e-01   1.1045443e-01
   8.2000000e+01   3.7076693e-01   2.9904036e-01   1.6299479e-01   1.1718750e-01   3.8102214e-01   1.3016146e-01
   8.8000000e+01   3.7430729e-01   3.0947396e-01   1.7621354e-01   1.2808333e-01   3.9425000e-01   1.4213151e-01
   9.3000000e+01   3.7627604e-01   3.1744661e-01   1.8583854e-01   1.3652083e-01   4.0443490e-01   1.4979427e-01
   9.8000000e+01   3.8026953e-01   3.2602344e-01   1.9431380e-01   1.3957552e-01   4.1275521e-01   1.5705729e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.45.dat <==
   6.0000000e+00   1.9960938e-03   2.9062500e-03   2.9401042e-03   8.4635417e-04   5.4726562e-03   3.2942708e-03
   1.2000000e+01   2.3424479e-03   2.9544271e-03   3.1796875e-03   1.6770833e-03   1.0300781e-02   3.5117188e-03
   1.8000000e+01   3.2486979e-03   3.2669271e-03   3.5664063e-03   2.4453125e-03   1.5233073e-02   3.9869792e-03
   2.4000000e+01   1.4449219e-02   3.4427083e-03   3.8372396e-03   3.1197917e-03   1.9102865e-02   4.2174479e-03
   2.9000000e+01   6.4617187e-02   3.8072917e-03   4.3177083e-03   3.9817708e-03   2.2731771e-02   4.5729167e-03
   3.5000000e+01   1.6085156e-01   5.2773437e-03   5.0039063e-03   5.0885417e-03   2.7028646e-02   5.0833333e-03
   4.1000000e+01   2.3615885e-01   1.4654948e-02   5.6106771e-03   6.1432292e-03   3.9537760e-02   5.5078125e-03
   4.7000000e+01   2.8649870e-01   4.7932292e-02   6.5703125e-03   7.4244792e-03   8.4479167e-02   6.2591146e-03
   5.2000000e+01   3.1334375e-01   1.0620052e-01   7.4010417e-03   8.6432292e-03   1.6022396e-01   6.6484375e-03
   5.8000000e+01   3.3409766e-01   1.8804818e-01   9.1992187e-03   1.1481771e-02   2.6248698e-01   8.0286458e-03
   6.4000000e+01   3.5085026e-01   2.3835417e-01   1.5154948e-02   1.7778646e-02   3.1810417e-01   1.0735677e-02
   7.0000000e+01   3.6134896e-01   2.6509635e-01   3.4194010e-02   3.2507812e-02   3.4635807e-01   1.7524740e-02
   7.5000000e+01   3.6854687e-01   2.7942187e-01   6.3859375e-02   5.3002604e-02   3.6278776e-01   3.4957031e-02
   8.1000000e+01   3.7422656e-01   2.9092578e-01   1.1186719e-01   7.8906250e-02   3.7828516e-01   6.8683594e-02
   8.7000000e+01   3.7868620e-01   3.0432292e-01   1.4836719e-01   1.0403906e-01   3.9283594e-01   1.0753646e-01
   9.3000000e+01   3.8296615e-01   3.1417187e-01   1.6769531e-01   1.1801823e-01   4.0464583e-01   1.3101302e-01
   9.8000000e+01   3.8494661e-01   3.2304687e-01   1.8100260e-01   1.2952865e-01   4.1247526e-01   1.4519271e-01
   1.0400000e+02   3.8597266e-01   3.3138151e-01   1.9338021e-01   1.3812500e-01   4.2288932e-01   1.5492708e-01
   1.1000000e+02   3.8593099e-01   3.4043750e-01   2.0233203e-01   1.4236979e-01   4.3295443e-01   1.6279818e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.5.dat <==
   7.0000000e+00   2.1484375e-03   3.0664062e-03   3.1393229e-03   9.8958333e-04   6.5559896e-03   3.4648437e-03
   1.3000000e+01   2.4791667e-03   3.0273437e-03   3.2578125e-03   1.7968750e-03   1.1595052e-02   3.6783854e-03
   2.0000000e+01   3.4010417e-03   3.3645833e-03   3.6653646e-03   2.6015625e-03   1.7270833e-02   4.0416667e-03
   2.6000000e+01   9.1380208e-03   3.6914063e-03   4.0299479e-03   3.6093750e-03   2.1993490e-02   4.4414063e-03
   3.2000000e+01   5.6953125e-02   4.0546875e-03   4.4687500e-03   4.4192708e-03   2.6197917e-02   4.7786458e-03
   3.9000000e+01   1.6240234e-01   5.0937500e-03   5.1692708e-03   5.4244792e-03   3.1365885e-02   5.3164062e-03
   4.5000000e+01   2.4077995e-01   8.6276042e-03   5.8815104e-03   6.5130208e-03   3.9250000e-02   5.7148438e-03
   5.2000000e+01   2.9846094e-01   3.2507812e-02   6.9765625e-03   7.8151042e-03   7.3105469e-02   6.4101563e-03
   5.8000000e+01   3.2718750e-01   9.0406250e-02   8.1106771e-03   9.5937500e-03   1.4423047e-01   7.3242188e-03
   6.4000000e+01   3.4779036e-01   1.6961849e-01   9.4635417e-03   1.1401042e-02   2.4874219e-01   8.1263021e-03
   7.1000000e+01   3.6329818e-01   2.4114193e-01   1.3882813e-02   1.6914063e-02   3.2926302e-01   1.0453125e-02
   7.7000000e+01   3.7286458e-01   2.7002214e-01   2.5990885e-02   2.6968750e-02   3.6081641e-01   1.5796875e-02
   8.4000000e+01   3.8001302e-01   2.9034766e-01   6.2243490e-02   4.9432292e-02   3.8169531e-01   2.9694010e-02
   9.0000000e+01   3.8497266e-01   3.0254297e-01   1.0614714e-01   7.4473958e-02   3.9463542e-01   5.6833333e-02
   9.6000000e+01   3.8682813e-01   3.1370573e-01   1.4416406e-01   9.8122396e-02   4.0605208e-01   9.7785156e-02
   1.0300000e+02   3.8849479e-01   3.2405599e-01   1.7253776e-01   1.1947917e-01   4.1958203e-01   1.3198047e-01
   1.0900000e+02   3.8664062e-01   3.3217188e-01   1.8665234e-01   1.3066146e-01   4.2648047e-01   1.4803125e-01
   1.1600000e+02   3.8614844e-01   3.4108333e-01   1.9965625e-01   1.3994271e-01   4.3675781e-01   1.6008984e-01
   1.2200000e+02   3.8441406e-01   3.4950781e-01   2.0845833e-01   1.4228646e-01   4.4347005e-01   1.6865495e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.55.dat <==
   8.0000000e+00   2.0885417e-03   2.9856771e-03   3.0533854e-03   1.0520833e-03   7.4791667e-03   3.4075521e-03
   1.5000000e+01   2.6328125e-03   3.1588542e-03   3.3450521e-03   2.0546875e-03   1.3822917e-02   3.7330729e-03
   2.2000000e+01   3.3619792e-03   3.3867187e-03   3.7044271e-03   2.8411458e-03   1.9834635e-02   4.1549479e-03
   2.9000000e+01   8.6744792e-03   3.8515625e-03   4.2057292e-03   3.9088542e-03   2.5506510e-02   4.4700521e-03
   3.6000000e+01   5.7009115e-02   4.3541667e-03   4.7604167e-03   4.8359375e-03   3.1252604e-02   5.0338542e-03
   4.3000000e+01   1.5918099e-01   5.1822917e-03   5.6796875e-03   6.2760417e-03   3.6671875e-02   5.7721354e-03
   5.0000000e+01   2.4700000e-01   6.9544271e-03   6.4661458e-03   7.3541667e-03   4.3365885e-02   6.3138021e-03
   5.7000000e+01   3.0324479e-01   1.7992187e-02   7.4401042e-03   8.5677083e-03   6.0897135e-02   6.9023437e-03
   6.4000000e+01   3.3761458e-01   5.9070312e-02   8.5716146e-03   1.0117187e-02   1.2304297e-01   7.6028646e-03
   7.1000000e+01   3.5995182e-01   1.4309375e-01   1.0101563e-02   1.1971354e-02   2.3625651e-01   8.7122396e-03
   7.8000000e+01   3.7177995e-01   2.2345052e-01   1.2636719e-02   1.5208333e-02   3.2692318e-01   1.0121094e-02
   8.5000000e+01   3.8061198e-01   2.6906771e-01   2.0432292e-02   2.3195312e-02   3.6786198e-01   1.3044271e-02
   9.2000000e+01   3.8505469e-01   2.9261589e-01   4.4173177e-02   4.0125000e-02   3.9089323e-01   2.1246094e-02
   9.9000000e+01   3.8856250e-01   3.0740365e-01   9.0641927e-02   6.5276042e-02   4.0602474e-01   4.4252604e-02
   1.0600000e+02   3.8766406e-01   3.1832422e-01   1.3804687e-01   9.3638021e-02   4.1734115e-01   8.8003906e-02
   1.1300000e+02   3.8601953e-01   3.2886849e-01   1.6776432e-01   1.1447396e-01   4.2556380e-01   1.2510807e-01
   1.2000000e+02   3.8224870e-01   3.3720182e-01   1.8741146e-01   1.2839583e-01   4.3315885e-01   1.4753646e-01
   1.2700000e+02   3.7737370e-01   3.4422526e-01   2.0146615e-01   1.3711458e-01   4.4144010e-01   1.6063281e-01
   1.3400000e+02   3.7228906e-01   3.5404557e-01   2.1216406e-01   1.4059635e-01   4.4221094e-01   1.7001823e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.6.dat <==
   8.0000000e+00   2.1458333e-03   3.0260417e-03   3.1119792e-03   9.1406250e-04   7.5703125e-03   3.4414062e-03
   1.6000000e+01   2.6953125e-03   3.2942708e-03   3.5377604e-03   2.1536458e-03   1.5009115e-02   3.8671875e-03
   2.4000000e+01   3.7005208e-03   3.7486979e-03   4.1236979e-03   3.2473958e-03   2.2178385e-02   4.4283854e-03
   3.1000000e+01   6.3320312e-03   4.0546875e-03   4.4466146e-03   4.2447917e-03   2.8506510e-02   4.7434896e-03
   3.9000000e+01   4.4605469e-02   4.4921875e-03   4.9140625e-03   5.0729167e-03   3.5052083e-02   5.0703125e-03
   4.7000000e+01   1.5418750e-01   5.2447917e-03   5.7460938e-03   6.3229167e-03   4.1903646e-02   5.7304688e-03
   5.4000000e+01   2.4171354e-01   6.4010417e-03   6.6757813e-03   7.5598958e-03   4.8679687e-02   6.4427083e-03
   6.2000000e+01   3.0695052e-01   1.0055990e-02   7.7695313e-03   9.0989583e-03   5.9109375e-02   7.1601562e-03
   7.0000000e+01   3.4237891e-01   3.3963542e-02   9.1666667e-03   1.0731771e-02   1.0001823e-01   8.1575521e-03
   7.7000000e+01   3.6435547e-01   9.2962240e-02   1.0723958e-02   1.2463542e-02   1.9221615e-01   9.2617187e-03
   8.5000000e+01   3.7540234e-01   1.8998568e-01   1.3101563e-02   1.5531250e-02   3.0778906e-01   1.1059896e-02
   9.3000000e+01   3.8390234e-01   2.5796745e-01   1.8031250e-02   2.0953125e-02   3.7183333e-01   1.3059896e-02
   1.0000000e+02   3.8529167e-01   2.8724609e-01   3.2385417e-02   3.1494792e-02   3.9439062e-01   1.7240885e-02
   1.0800000e+02   3.8534375e-01   3.0580469e-01   7.3575521e-02   5.6026042e-02   4.1096615e-01   3.3488281e-02
   1.1600000e+02   3.8253646e-01   3.1902995e-01   1.2745182e-01   8.5677083e-02   4.2032422e-01   7.2600260e-02
   1.2300000e+02   3.7809896e-01   3.2696615e-01   1.6182161e-01   1.0846875e-01   4.2763021e-01   1.1429427e-01
   1.3100000e+02   3.7067708e-01   3.3518229e-01   1.8675000e-01   1.2480469e-01   4.2707943e-01   1.4415755e-01
   1.3900000e+02   3.6262891e-01   3.4285026e-01   2.0259505e-01   1.3507031e-01   4.3225391e-01   1.6079948e-01
   1.4600000e+02   3.5658333e-01   3.4933984e-01   2.1322917e-01   1.3868490e-01   4.3663802e-01   1.7171875e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.65.dat <==
   9.0000000e+00   2.1471354e-03   2.9947917e-03   3.0768229e-03   1.1718750e-03   8.6289063e-03   3.4309896e-03
   1.7000000e+01   2.8268229e-03   3.3815104e-03   3.5859375e-03   2.2187500e-03   1.6365885e-02   3.9570312e-03
   2.5000000e+01   3.5299479e-03   3.6341146e-03   3.9414062e-03   3.2343750e-03   2.3841146e-02   4.3085937e-03
   3.4000000e+01   6.2591146e-03   4.2630208e-03   4.6640625e-03   4.5468750e-03   3.1937500e-02   5.0052083e-03
   4.2000000e+01   3.3747396e-02   4.7825521e-03   5.1796875e-03   5.4973958e-03   3.9519531e-02   5.3893229e-03
   5.0000000e+01   1.2985156e-01   5.4921875e-03   5.8763021e-03   6.5989583e-03   4.7348958e-02   6.0052083e-03
   5.9000000e+01   2.3698307e-01   6.8072917e-03   7.1197917e-03   8.2552083e-03   5.4980469e-02   6.8867187e-03
   6.7000000e+01   3.0007943e-01   8.4062500e-03   8.0312500e-03   9.2317708e-03   6.4222656e-02   7.4179688e-03
   7.5000000e+01   3.4017188e-01   1.5441406e-02   9.6054688e-03   1.1104167e-02   8.5638021e-02   8.5872396e-03
   8.4000000e+01   3.6420964e-01   5.7757812e-02   1.1561198e-02   1.3369792e-02   1.6172917e-01   9.9830729e-03
   9.2000000e+01   3.7624219e-01   1.4653255e-01   1.3381510e-02   1.5388021e-02   2.7736328e-01   1.1276042e-02
   1.0000000e+02   3.8026563e-01   2.2837760e-01   1.6975260e-02   1.9338542e-02   3.5944141e-01   1.3216146e-02
   1.0900000e+02   3.7843490e-01   2.7771354e-01   2.8552083e-02   2.8929688e-02   3.9460547e-01   1.7317708e-02
   1.1700000e+02   3.7822266e-01   3.0033594e-01   6.0686198e-02   4.8020833e-02   4.0817448e-01   2.7882812e-02
   1.2500000e+02   3.7139453e-01   3.1149219e-01   1.0784245e-01   7.3098958e-02   4.1832813e-01   5.2110677e-02
   1.3400000e+02   3.6347266e-01   3.2148958e-01   1.5362240e-01   1.0017448e-01   4.1405599e-01   1.0188411e-01
   1.4200000e+02   3.5367448e-01   3.2849089e-01   1.7948047e-01   1.1752865e-01   4.1660286e-01   1.3747917e-01
   1.5000000e+02   3.4383854e-01   3.3397266e-01   1.9699609e-01   1.2845573e-01   4.2158073e-01   1.5720964e-01
   1.5900000e+02   3.3080339e-01   3.4081771e-01   2.1224740e-01   1.3245573e-01   4.2707292e-01   1.7109896e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.7.dat <==
   9.0000000e+00   2.2773437e-03   3.2148437e-03   3.2994792e-03   1.2135417e-03   8.7330729e-03   3.5651042e-03
   1.8000000e+01   2.8385417e-03   3.4414063e-03   3.6536458e-03   2.3932292e-03   1.7667969e-02   3.9414062e-03
   2.7000000e+01   3.6744792e-03   3.8528646e-03   4.2174479e-03   3.6197917e-03   2.6371094e-02   4.5065104e-03
   3.6000000e+01   5.5559896e-03   4.2981771e-03   4.6940104e-03   4.6302083e-03   3.5196615e-02   4.9869792e-03
   4.5000000e+01   2.5108073e-02   5.0846354e-03   5.5130208e-03   6.0078125e-03   4.4101562e-02   5.7031250e-03
   5.4000000e+01   1.1760417e-01   5.8346354e-03   6.2356771e-03   7.0546875e-03   5.3009115e-02   6.1927083e-03
   6.3000000e+01   2.2650260e-01   6.9427083e-03   7.3307292e-03   8.4088542e-03   6.2846354e-02   6.9791667e-03
   7.2000000e+01   2.9801953e-01   8.3033854e-03   8.4596354e-03   9.8671875e-03   7.3580729e-02   7.8684896e-03
   8.1000000e+01   3.3664323e-01   1.2312500e-02   9.9505208e-03   1.1705729e-02   8.8523437e-02   8.9466146e-03
   9.0000000e+01   3.5885026e-01   2.7087240e-02   1.1687500e-02   1.3328125e-02   1.3008203e-01   1.0164063e-02
   9.9000000e+01   3.6894922e-01   8.7511719e-02   1.4312500e-02   1.5815104e-02   2.3252474e-01   1.2009115e-02
   1.0800000e+02   3.7276693e-01   1.8546484e-01   1.7298177e-02   1.9028646e-02   3.3709505e-01   1.3990885e-02
   1.1700000e+02   3.7046484e-01   2.5395443e-01   2.4210938e-02   2.5322917e-02   3.8547135e-01   1.7020833e-02
   1.2600000e+02   3.6498958e-01   2.8443750e-01   4.8152344e-02   3.9416667e-02   4.0399609e-01   2.4315104e-02
   1.3500000e+02   3.5551823e-01   3.0041276e-01   9.3265625e-02   6.2554687e-02   3.9600391e-01   4.4946615e-02
   1.4400000e+02   3.4426693e-01   3.0914844e-01   1.4010417e-01   9.0809896e-02   3.9913802e-01   8.6824219e-02
   1.5300000e+02   3.3203776e-01   3.1649479e-01   1.7223698e-01   1.0995312e-01   4.0232682e-01   1.2803646e-01
   1.6200000e+02   3.1785937e-01   3.2120052e-01   1.9358073e-01   1.2281250e-01   4.0640625e-01   1.5286198e-01
   1.7100000e+02   3.0213411e-01   3.2529297e-01   2.0719010e-01   1.2543750e-01   4.1029948e-01   1.6723958e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.75.dat <==
   1.0000000e+01   2.2721354e-03   3.1718750e-03   3.2460938e-03   1.2734375e-03   9.8828125e-03   3.5442708e-03
   2.0000000e+01   3.0273438e-03   3.5364583e-03   3.7734375e-03   2.6223958e-03   1.9955729e-02   4.1432292e-03
   2.9000000e+01   3.7565104e-03   3.9427083e-03   4.2408854e-03   3.5963542e-03   2.8839844e-02   4.5794271e-03
   3.9000000e+01   5.6263021e-03   4.4453125e-03   4.8085937e-03   4.8307292e-03   3.9272135e-02   5.0247396e-03
   4.8000000e+01   2.0209635e-02   5.3997396e-03   5.7447917e-03   6.2369792e-03   4.8683594e-02   5.9440104e-03
   5.8000000e+01   1.0985286e-01   6.2356771e-03   6.5690104e-03   7.5312500e-03   5.9916667e-02   6.5664063e-03
   6.8000000e+01   2.1956771e-01   7.5638021e-03   7.9127604e-03   9.3515625e-03   7.2303385e-02   7.5169271e-03
   7.7000000e+01   2.8770052e-01   9.0338542e-03   9.1523437e-03   1.0653646e-02   8.3868490e-02   8.3984375e-03
   8.7000000e+01   3.3042188e-01   1.1197917e-02   1.0704427e-02   1.2226562e-02   9.9971354e-02   9.5065104e-03
   9.6000000e+01   3.5109115e-01   1.7680990e-02   1.2454427e-02   1.4166667e-02   1.2657292e-01   1.0893229e-02
   1.0600000e+02   3.6010547e-01   4.9398438e-02   1.4919271e-02   1.6226562e-02   2.0682422e-01   1.2490885e-02
   1.1600000e+02   3.6107161e-01   1.3527604e-01   1.8544271e-02   1.9559896e-02   3.1545703e-01   1.4962240e-02
   1.2500000e+02   3.5784766e-01   2.2065885e-01   2.3911458e-02   2.3752604e-02   3.7557552e-01   1.7618490e-02
   1.3500000e+02   3.4824089e-01   2.6770313e-01   4.3485677e-02   3.5390625e-02   3.7340234e-01   2.3833333e-02
   1.4400000e+02   3.3774609e-01   2.8315234e-01   8.0970052e-02   5.5322917e-02   3.7813151e-01   3.8300781e-02
   1.5400000e+02   3.2341797e-01   2.9411589e-01   1.2973958e-01   8.2588542e-02   3.8213411e-01   7.8212240e-02
   1.6400000e+02   3.0663021e-01   3.0117708e-01   1.6404557e-01   1.0356250e-01   3.8385807e-01   1.2184375e-01
   1.7300000e+02   2.9043099e-01   3.0309375e-01   1.8441927e-01   1.1326042e-01   3.8519010e-01   1.4585807e-01
   1.8300000e+02   2.7038021e-01   3.0598958e-01   2.0125260e-01   1.1654948e-01   3.8653776e-01   1.6351823e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.8.dat <==
   1.1000000e+01   2.2005208e-03   3.0195313e-03   3.1236979e-03   1.3281250e-03   1.0800781e-02   3.3984375e-03
   2.1000000e+01   3.1080729e-03   3.6419271e-03   3.8750000e-03   2.8593750e-03   2.1324219e-02   4.1835937e-03
   3.1000000e+01   3.9244792e-03   4.1054688e-03   4.3750000e-03   4.0703125e-03   3.1622396e-02   4.6901042e-03
   4.1000000e+01   5.4687500e-03   4.6093750e-03   4.9583333e-03   5.0442708e-03   4.2480469e-02   5.2291667e-03
   5.2000000e+01   1.8912760e-02   5.7213542e-03   6.1093750e-03   6.7031250e-03   5.5135417e-02   6.1901042e-03
   6.2000000e+01   9.4928385e-02   6.4947917e-03   6.8372396e-03   7.9739583e-03   6.7743490e-02   6.7421875e-03
   7.2000000e+01   1.9955339e-01   7.9388021e-03   8.1979167e-03   9.7838542e-03   8.0753906e-02   7.7343750e-03
   8.2000000e+01   2.7588021e-01   9.4257813e-03   9.4830729e-03   1.1028646e-02   9.6697917e-02   8.8502604e-03
   9.3000000e+01   3.2030729e-01   1.1476562e-02   1.1020833e-02   1.2841146e-02   1.1651953e-01   9.8828125e-03
   1.0300000e+02   3.3894922e-01   1.4708333e-02   1.3114583e-02   1.4789063e-02   1.4474349e-01   1.1399740e-02
   1.1300000e+02   3.4991536e-01   2.8123698e-02   1.5825521e-02   1.7148437e-02   1.9477214e-01   1.3460937e-02
   1.2300000e+02   3.4695443e-01   7.0972656e-02   1.8809896e-02   1.9580729e-02   2.8309896e-01   1.5463542e-02
   1.3400000e+02   3.3955599e-01   1.6643229e-01   2.4402344e-02   2.3815104e-02   3.1392839e-01   1.9058594e-02
   1.4400000e+02   3.2824609e-01   2.3113932e-01   3.7635417e-02   3.1601562e-02   3.4070573e-01   2.3673177e-02
   1.5400000e+02   3.1423568e-01   2.5915104e-01   6.8126302e-02   4.6830729e-02   3.5236458e-01   3.4179688e-02
   1.6400000e+02   2.9660677e-01   2.7044922e-01   1.1141016e-01   6.8903646e-02   3.5542578e-01   6.2578125e-02
   1.7500000e+02   2.7684375e-01   2.7700911e-01   1.5060026e-01   9.1247396e-02   3.5645443e-01   1.0760417e-01
   1.8500000e+02   2.5642318e-01   2.7879687e-01   1.7333594e-01   1.0253646e-01   3.5560807e-01   1.3670573e-01
   1.9500000e+02   2.3564193e-01   2.7857943e-01   1.9040755e-01   1.0572135e-01   3.5412891e-01   1.5584766e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.85.dat <==
   1.1000000e+01   2.3138021e-03   3.2500000e-03   3.3333333e-03   1.3854167e-03   1.1088542e-02   3.6015625e-03
   2.2000000e+01   3.0611979e-03   3.5781250e-03   3.7968750e-03   2.8046875e-03   2.2695313e-02   4.1015625e-03
   3.3000000e+01   4.2434896e-03   4.2968750e-03   4.5611979e-03   4.2760417e-03   3.4613281e-02   4.8619792e-03
   4.4000000e+01   5.8971354e-03   4.9036458e-03   5.2473958e-03   5.5963542e-03   4.7364583e-02   5.4270833e-03
   5.5000000e+01   1.6000000e-02   5.8763021e-03   6.2369792e-03   6.8958333e-03   6.1304687e-02   6.3437500e-03
   6.6000000e+01   8.1915365e-02   6.9609375e-03   7.2916667e-03   8.5260417e-03   7.6361979e-02   7.1250000e-03
   7.7000000e+01   1.8695052e-01   8.3606771e-03   8.6471354e-03   9.9166667e-03   9.2768229e-02   8.0156250e-03
   8.8000000e+01   2.6341406e-01   1.0128906e-02   1.0100260e-02   1.1802083e-02   1.1321875e-01   9.2877604e-03
   9.8000000e+01   3.0428776e-01   1.1916667e-02   1.1575521e-02   1.3127604e-02   1.3651042e-01   1.0221354e-02
   1.0900000e+02   3.2353906e-01   1.4416667e-02   1.3509115e-02   1.4807292e-02   1.7092578e-01   1.1630208e-02
   1.2000000e+02   3.3098568e-01   1.9697917e-02   1.6091146e-02   1.7210938e-02   2.2591667e-01   1.3734375e-02
   1.3100000e+02   3.2841406e-01   3.8031250e-02   1.9990885e-02   2.0018229e-02   2.0300130e-01   1.6503906e-02
   1.4200000e+02   3.1953516e-01   9.7708333e-02   2.4843750e-02   2.3458333e-02   2.4342969e-01   1.9861979e-02
   1.5300000e+02   3.0535807e-01   1.7596745e-01   3.5214844e-02   2.9166667e-02   2.9765495e-01   2.4441406e-02
   1.6400000e+02   2.8762760e-01   2.2176562e-01   5.9235677e-02   4.0296875e-02   3.1726302e-01   3.2781250e-02
   1.7500000e+02   2.6784766e-01   2.4020964e-01   9.8895833e-02   5.9140625e-02   3.2234375e-01   5.6187500e-02
   1.8500000e+02   2.4701172e-01   2.4649609e-01   1.3068880e-01   7.6984375e-02   3.2240625e-01   8.9149740e-02
   1.9600000e+02   2.2361328e-01   2.4891536e-01   1.5910026e-01   8.8604167e-02   3.2019531e-01   1.2285026e-01
   2.0700000e+02   1.9857292e-01   2.4771875e-01   1.7760286e-01   9.1960938e-02   3.1542187e-01   1.4581120e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.9.dat <==
   1.2000000e+01   2.4166667e-03   3.3098958e-03   3.3841146e-03   1.5494792e-03   1.2395833e-02   3.6588542e-03
   2.4000000e+01   3.1458333e-03   3.7265625e-03   3.9687500e-03   3.0598958e-03   2.4864583e-02   4.2786458e-03
   3.5000000e+01   4.3802083e-03   4.3854167e-03   4.7591146e-03   4.4583333e-03   3.8071615e-02   5.0208333e-03
   4.7000000e+01   6.1510417e-03   5.1367187e-03   5.4921875e-03   5.9427083e-03   5.2459635e-02   5.7044271e-03
   5.8000000e+01   1.3680990e-02   6.1106771e-03   6.4843750e-03   7.3125000e-03   6.7303385e-02   6.4713542e-03
   7.0000000e+01   6.5182292e-02   7.2955729e-03   7.5677083e-03   8.8802083e-03   8.5721354e-02   7.3138021e-03
   8.1000000e+01   1.6668229e-01   8.7239583e-03   8.8697917e-03   1.0427083e-02   1.0508984e-01   8.3776042e-03
   9.3000000e+01   2.4711458e-01   1.0440104e-02   1.0515625e-02   1.2234375e-02   1.3263281e-01   9.6276042e-03
   1.0400000e+02   2.8681510e-01   1.2156250e-02   1.1863281e-02   1.3216146e-02   1.6552604e-01   1.0569010e-02
   1.1600000e+02   3.0672786e-01   1.5240885e-02   1.4460937e-02   1.5895833e-02   2.2195052e-01   1.2630208e-02
   1.2700000e+02   3.1241927e-01   1.9457031e-02   1.7160156e-02   1.7653646e-02   3.3366667e-01   1.4507812e-02
   1.3900000e+02   3.0665104e-01   2.7307292e-02   2.0858073e-02   2.0479167e-02   1.2189583e-01   1.7381510e-02
   1.5000000e+02   2.9694271e-01   5.5111979e-02   2.5742188e-02   2.3346354e-02   1.7627344e-01   2.0486979e-02
   1.6200000e+02   2.7912891e-01   1.1655729e-01   3.4648438e-02   2.7875000e-02   2.4046484e-01   2.5212240e-02
   1.7300000e+02   2.6111626e-01   1.6912209e-01   5.1958422e-02   3.5203919e-02   2.7199682e-01   3.1978284e-02
   1.8500000e+02   2.3742969e-01   2.0055469e-01   8.4299479e-02   4.8809896e-02   2.8056120e-01   4.8994792e-02
   1.9600000e+02   2.1437891e-01   2.1151562e-01   1.1507031e-01   6.3304687e-02   2.8124609e-01   7.7447917e-02
   2.0800000e+02   1.8678776e-01   2.1322005e-01   1.4351823e-01   7.4937500e-02   2.7697526e-01   1.1096875e-01
   2.1900000e+02   1.5972266e-01   2.0955469e-01   1.6019531e-01   7.4557292e-02   2.6996615e-01   1.3257552e-01


==> Data_Simu_5/deltap0/Pe_cw_dat/Pe_cw_rho_0.95.dat <==
   1.3000000e+01   2.4843750e-03   3.3502604e-03   3.4635417e-03   1.7265625e-03   1.3486979e-02   3.7005208e-03
   2.5000000e+01   3.2760417e-03   3.7890625e-03   4.0690104e-03   3.0390625e-03   2.6794271e-02   4.4062500e-03
   3.7000000e+01   4.3658854e-03   4.3945312e-03   4.7656250e-03   4.6223958e-03   4.0705729e-02   5.0286458e-03
   4.9000000e+01   6.0351562e-03   5.1718750e-03   5.4570313e-03   5.9114583e-03   5.6141927e-02   5.6966146e-03
   6.1000000e+01   1.1269531e-02   6.2330729e-03   6.5325521e-03   7.6328125e-03   7.3787760e-02   6.5078125e-03
   7.3000000e+01   4.8841146e-02   7.3059896e-03   7.5351562e-03   8.8906250e-03   9.3485677e-02   7.3528646e-03
   8.6000000e+01   1.5077995e-01   8.9804688e-03   9.1210937e-03   1.0791667e-02   1.1996745e-01   8.5703125e-03
   9.8000000e+01   2.2674219e-01   1.0787760e-02   1.0690104e-02   1.2346354e-02   1.5454557e-01   9.8346354e-03
   1.1000000e+02   2.6844661e-01   1.2924479e-02   1.2602865e-02   1.4114583e-02   2.0478125e-01   1.1184896e-02
   1.2200000e+02   2.8717448e-01   1.6053385e-02   1.5122396e-02   1.6151042e-02   3.0164062e-01   1.3084635e-02
   1.3400000e+02   2.9149870e-01   1.9457031e-02   1.7617187e-02   1.7986979e-02   1.5232682e-01   1.4964844e-02
   1.4600000e+02   2.8547135e-01   2.5476563e-02   2.1403646e-02   2.0572917e-02   9.0574219e-02   1.7945313e-02
   1.5900000e+02   2.7115234e-01   3.8115885e-02   2.6527344e-02   2.2895833e-02   1.3953125e-01   2.1365885e-02
   1.7100000e+02   2.5309766e-01   7.1572917e-02   3.5253906e-02   2.6705729e-02   1.8860417e-01   2.6447917e-02
   1.8300000e+02   2.3061068e-01   1.1767057e-01   4.9570312e-02   3.1882812e-02   2.2114583e-01   3.3019531e-02
   1.9500000e+02   2.0688151e-01   1.5353516e-01   7.3522135e-02   4.0606771e-02   2.3440625e-01   4.5671875e-02
   2.0700000e+02   1.8027865e-01   1.6985026e-01   1.0103646e-01   5.1416667e-02   2.3604427e-01   6.9156250e-02
   2.1900000e+02   1.5157161e-01   1.7419531e-01   1.2627344e-01   5.8500000e-02   2.3118359e-01   9.6882812e-02
   2.3200000e+02   1.1950391e-01   1.7194531e-01   1.4383594e-01   5.5119792e-02   2.2338802e-01   1.2086458e-01


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.05.dat <==
   1.0000000e+00   2.6833333e-01   4.1200000e-01   4.1266667e-01   5.8666667e-02   1.0033333e-01   3.7633333e-01
   2.0000000e+00   3.5366667e-01   4.3633333e-01   4.3066667e-01   2.0033333e-01   2.5866667e-01   4.5000000e-01
   2.0000000e+00   3.5366667e-01   4.3633333e-01   4.3066667e-01   2.0033333e-01   2.5866667e-01   4.5000000e-01
   3.0000000e+00   6.6533333e-01   5.7233333e-01   4.7733333e-01   3.8166667e-01   4.5866667e-01   5.5566667e-01
   4.0000000e+00   9.0600000e-01   7.8366667e-01   5.9233333e-01   5.9233333e-01   6.9966667e-01   6.8033333e-01
   4.0000000e+00   9.0600000e-01   7.8366667e-01   5.9233333e-01   5.9233333e-01   6.9966667e-01   6.8033333e-01
   5.0000000e+00   9.8400000e-01   9.2466667e-01   6.9366667e-01   7.6033333e-01   8.9666667e-01   7.8100000e-01
   6.0000000e+00   9.9633333e-01   9.8100000e-01   8.0566667e-01   8.8566667e-01   9.7200000e-01   8.6633333e-01
   6.0000000e+00   9.9633333e-01   9.8100000e-01   8.0566667e-01   8.8566667e-01   9.7200000e-01   8.6633333e-01
   7.0000000e+00   9.9933333e-01   9.9633333e-01   9.1466667e-01   9.5366667e-01   9.9600000e-01   9.2666667e-01
   8.0000000e+00   1.0000000e+00   1.0000000e+00   9.5433333e-01   9.7866667e-01   1.0000000e+00   9.5366667e-01
   8.0000000e+00   1.0000000e+00   1.0000000e+00   9.5433333e-01   9.7866667e-01   1.0000000e+00   9.5366667e-01
   9.0000000e+00   1.0000000e+00   1.0000000e+00   9.8600000e-01   9.9433333e-01   1.0000000e+00   9.8233333e-01
   9.0000000e+00   1.0000000e+00   1.0000000e+00   9.8600000e-01   9.9433333e-01   1.0000000e+00   9.8233333e-01
   1.0000000e+01   1.0000000e+00   1.0000000e+00   9.9600000e-01   9.9633333e-01   1.0000000e+00   9.9366667e-01
   1.1000000e+01   1.0000000e+00   1.0000000e+00   9.9766667e-01   9.9900000e-01   1.0000000e+00   9.9733333e-01
   1.1000000e+01   1.0000000e+00   1.0000000e+00   9.9766667e-01   9.9900000e-01   1.0000000e+00   9.9733333e-01
   1.2000000e+01   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00   9.9800000e-01
   1.3000000e+01   1.0000000e+00   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.0000000e+00   9.9933333e-01


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.1.dat <==
   2.0000000e+00   2.9200000e-01   4.2800000e-01   4.2166667e-01   3.6333333e-02   2.5000000e-01   3.9233333e-01
   3.0000000e+00   3.1233333e-01   4.1266667e-01   4.2466667e-01   6.7000000e-02   3.5733333e-01   4.0000000e-01
   4.0000000e+00   4.1966667e-01   4.2400000e-01   4.1533333e-01   1.0866667e-01   4.3300000e-01   3.9400000e-01
   6.0000000e+00   7.6666667e-01   5.0533333e-01   4.1033333e-01   2.0333333e-01   6.2066667e-01   4.3000000e-01
   7.0000000e+00   8.9666667e-01   6.2566667e-01   4.3266667e-01   2.9500000e-01   7.2400000e-01   4.8133333e-01
   8.0000000e+00   9.7066667e-01   7.3566667e-01   4.5033333e-01   3.8400000e-01   8.1033333e-01   5.0266667e-01
   9.0000000e+00   9.9100000e-01   8.4466667e-01   5.1533333e-01   5.0766667e-01   8.9033333e-01   5.7700000e-01
   1.1000000e+01   9.9900000e-01   9.6733333e-01   6.5600000e-01   7.3866667e-01   9.8266667e-01   7.0966667e-01
   1.2000000e+01   1.0000000e+00   9.9100000e-01   7.3433333e-01   8.3233333e-01   9.9100000e-01   7.7733333e-01
   1.3000000e+01   1.0000000e+00   9.9533333e-01   7.9900000e-01   8.9233333e-01   9.9833333e-01   8.3100000e-01
   1.5000000e+01   1.0000000e+00   1.0000000e+00   9.2600000e-01   9.7400000e-01   1.0000000e+00   9.3233333e-01
   1.6000000e+01   1.0000000e+00   1.0000000e+00   9.6166667e-01   9.8700000e-01   1.0000000e+00   9.6133333e-01
   1.7000000e+01   1.0000000e+00   1.0000000e+00   9.7900000e-01   9.9600000e-01   1.0000000e+00   9.7366667e-01
   1.8000000e+01   1.0000000e+00   1.0000000e+00   9.9233333e-01   9.9933333e-01   1.0000000e+00   9.9100000e-01
   2.0000000e+01   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.9700000e-01
   2.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   9.9866667e-01
   2.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   2.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.15.dat <==
   2.0000000e+00   3.1733333e-01   4.5933333e-01   4.5600000e-01   4.1666667e-02   2.9233333e-01   4.7900000e-01
   4.0000000e+00   3.2433333e-01   4.3800000e-01   4.5133333e-01   7.0333333e-02   4.9966667e-01   4.8400000e-01
   6.0000000e+00   4.0266667e-01   3.9800000e-01   4.1400000e-01   1.1333333e-01   6.2166667e-01   4.4500000e-01
   8.0000000e+00   6.5500000e-01   4.0666667e-01   4.1700000e-01   1.6566667e-01   7.1033333e-01   4.1933333e-01
   1.0000000e+01   8.9300000e-01   4.7633333e-01   4.0400000e-01   2.1866667e-01   7.9266667e-01   4.1500000e-01
   1.2000000e+01   9.8400000e-01   6.5433333e-01   4.2800000e-01   3.0966667e-01   8.8400000e-01   4.2733333e-01
   1.4000000e+01   9.9766667e-01   8.3133333e-01   4.4500000e-01   4.2500000e-01   9.4766667e-01   4.6233333e-01
   1.6000000e+01   9.9966667e-01   9.3600000e-01   5.2133333e-01   5.9000000e-01   9.8400000e-01   5.3000000e-01
   1.8000000e+01   1.0000000e+00   9.8700000e-01   6.2666667e-01   7.5166667e-01   9.9766667e-01   6.3833333e-01
   2.0000000e+01   1.0000000e+00   9.9900000e-01   7.5333333e-01   8.8133333e-01   9.9933333e-01   7.3233333e-01
   2.2000000e+01   1.0000000e+00   1.0000000e+00   8.7200000e-01   9.4766667e-01   1.0000000e+00   8.5200000e-01
   2.4000000e+01   1.0000000e+00   1.0000000e+00   9.4366667e-01   9.8366667e-01   1.0000000e+00   9.2100000e-01
   2.5000000e+01   1.0000000e+00   1.0000000e+00   9.7300000e-01   9.8966667e-01   1.0000000e+00   9.5100000e-01
   2.7000000e+01   1.0000000e+00   1.0000000e+00   9.9033333e-01   9.9866667e-01   1.0000000e+00   9.7600000e-01
   2.9000000e+01   1.0000000e+00   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.0000000e+00   9.9466667e-01
   3.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01
   3.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   3.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   3.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.2.dat <==
   3.0000000e+00   3.3666667e-01   4.8833333e-01   4.8766667e-01   4.7666667e-02   4.2400000e-01   5.0933333e-01
   6.0000000e+00   3.2333333e-01   4.1933333e-01   4.3966667e-01   1.0000000e-01   6.2266667e-01   4.9366667e-01
   8.0000000e+00   3.8066667e-01   3.8233333e-01   4.1566667e-01   1.5266667e-01   7.3033333e-01   4.6666667e-01
   1.1000000e+01   6.8066667e-01   3.8033333e-01   4.0800000e-01   2.1233333e-01   8.2833333e-01   4.6866667e-01
   1.3000000e+01   8.6633333e-01   4.2000000e-01   4.1433333e-01   2.3800000e-01   8.8266667e-01   4.6800000e-01
   1.6000000e+01   9.8466667e-01   5.4433333e-01   4.0266667e-01   3.1200000e-01   9.2766667e-01   4.4433333e-01
   1.8000000e+01   9.9933333e-01   6.8166667e-01   4.1933333e-01   3.8233333e-01   9.5900000e-01   4.4100000e-01
   2.1000000e+01   1.0000000e+00   9.0066667e-01   4.4033333e-01   5.0200000e-01   9.8966667e-01   4.3133333e-01
   2.4000000e+01   1.0000000e+00   9.7766667e-01   5.5066667e-01   6.9200000e-01   9.9800000e-01   5.1733333e-01
   2.6000000e+01   1.0000000e+00   9.9400000e-01   6.2933333e-01   7.9666667e-01   9.9866667e-01   5.8433333e-01
   2.9000000e+01   1.0000000e+00   9.9966667e-01   7.9933333e-01   9.1300000e-01   1.0000000e+00   7.0500000e-01
   3.1000000e+01   1.0000000e+00   1.0000000e+00   8.9533333e-01   9.5866667e-01   1.0000000e+00   8.3300000e-01
   3.4000000e+01   1.0000000e+00   1.0000000e+00   9.7200000e-01   9.9733333e-01   1.0000000e+00   9.3666667e-01
   3.6000000e+01   1.0000000e+00   1.0000000e+00   9.8700000e-01   9.9900000e-01   1.0000000e+00   9.6866667e-01
   3.9000000e+01   1.0000000e+00   1.0000000e+00   9.9800000e-01   1.0000000e+00   1.0000000e+00   9.9300000e-01
   4.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9766667e-01
   4.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.25.dat <==
   4.0000000e+00   3.3866667e-01   4.7466667e-01   4.7433333e-01   7.4000000e-02   5.3766667e-01   5.1633333e-01
   7.0000000e+00   3.2500000e-01   4.3600000e-01   4.5666667e-01   1.1466667e-01   7.2200000e-01   5.0700000e-01
   1.0000000e+01   3.9133333e-01   4.0766667e-01   4.5333333e-01   1.6933333e-01   8.3866667e-01   4.9866667e-01
   1.3000000e+01   6.1400000e-01   3.8300000e-01   4.3000000e-01   2.2500000e-01   8.8566667e-01   4.9266667e-01
   1.6000000e+01   8.7400000e-01   3.7300000e-01   4.1133333e-01   2.9933333e-01   9.2766667e-01   4.6766667e-01
   2.0000000e+01   9.8966667e-01   4.6266667e-01   3.8566667e-01   3.4200000e-01   9.6300000e-01   4.4400000e-01
   2.3000000e+01   9.9933333e-01   6.3833333e-01   4.0766667e-01   4.2766667e-01   9.8166667e-01   4.5133333e-01
   2.6000000e+01   1.0000000e+00   8.2900000e-01   4.2900000e-01   5.2233333e-01   9.9433333e-01   4.3633333e-01
   2.9000000e+01   1.0000000e+00   9.5366667e-01   4.5633333e-01   6.2000000e-01   9.9900000e-01   4.4566667e-01
   3.2000000e+01   1.0000000e+00   9.9366667e-01   5.4133333e-01   7.4066667e-01   1.0000000e+00   4.8166667e-01
   3.6000000e+01   1.0000000e+00   1.0000000e+00   7.4633333e-01   9.1266667e-01   1.0000000e+00   6.1800000e-01
   3.9000000e+01   1.0000000e+00   1.0000000e+00   8.8066667e-01   9.7333333e-01   1.0000000e+00   7.5966667e-01
   4.2000000e+01   1.0000000e+00   1.0000000e+00   9.5766667e-01   9.9500000e-01   1.0000000e+00   8.9900000e-01
   4.5000000e+01   1.0000000e+00   1.0000000e+00   9.9366667e-01   9.9900000e-01   1.0000000e+00   9.6233333e-01
   4.8000000e+01   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.8866667e-01
   5.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01
   5.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.3.dat <==
   4.0000000e+00   3.4533333e-01   4.8200000e-01   4.8200000e-01   6.4666667e-02   5.5166667e-01   5.2733333e-01
   8.0000000e+00   3.2500000e-01   4.2900000e-01   4.5000000e-01   1.3000000e-01   7.8266667e-01   5.0366667e-01
   1.2000000e+01   3.7266667e-01   3.8700000e-01   4.3000000e-01   2.0900000e-01   9.0066667e-01   4.9000000e-01
   1.6000000e+01   6.0066667e-01   3.6900000e-01   4.1800000e-01   2.5800000e-01   9.4500000e-01   4.7800000e-01
   2.0000000e+01   9.0000000e-01   3.3866667e-01   4.1000000e-01   3.3433333e-01   9.6433333e-01   4.6866667e-01
   2.4000000e+01   9.9300000e-01   3.9233333e-01   4.0700000e-01   3.8900000e-01   9.8366667e-01   4.4600000e-01
   2.7000000e+01   9.9966667e-01   5.1200000e-01   4.1366667e-01   4.4966667e-01   9.9066667e-01   4.5133333e-01
   3.1000000e+01   1.0000000e+00   7.4333333e-01   3.9166667e-01   5.3666667e-01   9.9866667e-01   4.1500000e-01
   3.5000000e+01   1.0000000e+00   9.1566667e-01   4.2433333e-01   6.4000000e-01   9.9900000e-01   3.9600000e-01
   3.9000000e+01   1.0000000e+00   9.8766667e-01   5.0000000e-01   7.5500000e-01   1.0000000e+00   4.3166667e-01
   4.3000000e+01   1.0000000e+00   9.9966667e-01   6.3000000e-01   8.8166667e-01   1.0000000e+00   4.9633333e-01
   4.7000000e+01   1.0000000e+00   1.0000000e+00   8.3200000e-01   9.6833333e-01   1.0000000e+00   6.7400000e-01
   5.0000000e+01   1.0000000e+00   1.0000000e+00   9.2400000e-01   9.9000000e-01   1.0000000e+00   7.9400000e-01
   5.4000000e+01   1.0000000e+00   1.0000000e+00   9.8300000e-01   9.9900000e-01   1.0000000e+00   9.3733333e-01
   5.8000000e+01   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00   9.8933333e-01
   6.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01
   6.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.35.dat <==
   5.0000000e+00   3.1933333e-01   4.6966667e-01   4.7266667e-01   8.0333333e-02   6.3966667e-01   5.1500000e-01
   9.0000000e+00   3.0833333e-01   4.3233333e-01   4.4600000e-01   1.3900000e-01   8.3700000e-01   5.0266667e-01
   1.4000000e+01   3.6366667e-01   3.9666667e-01   4.3366667e-01   2.2166667e-01   9.4033333e-01   4.8666667e-01
   1.8000000e+01   5.4700000e-01   3.6233333e-01   4.2366667e-01   2.8966667e-01   9.7566667e-01   4.9866667e-01
   2.3000000e+01   8.7600000e-01   3.3333333e-01   4.1166667e-01   3.8300000e-01   9.8466667e-01   4.6666667e-01
   2.7000000e+01   9.8466667e-01   3.4300000e-01   4.0900000e-01   4.3200000e-01   9.9400000e-01   4.5800000e-01
   3.2000000e+01   9.9966667e-01   4.2366667e-01   3.8166667e-01   5.0200000e-01   9.9633333e-01   4.3000000e-01
   3.6000000e+01   1.0000000e+00   6.0833333e-01   3.9233333e-01   5.7766667e-01   9.9766667e-01   4.3233333e-01
   4.1000000e+01   1.0000000e+00   8.7466667e-01   4.2300000e-01   6.5466667e-01   9.9966667e-01   4.0933333e-01
   4.5000000e+01   1.0000000e+00   9.7233333e-01   4.3566667e-01   7.5733333e-01   1.0000000e+00   3.9166667e-01
   5.0000000e+01   1.0000000e+00   9.9866667e-01   5.5633333e-01   8.6633333e-01   1.0000000e+00   4.3066667e-01
   5.4000000e+01   1.0000000e+00   9.9966667e-01   7.1466667e-01   9.4300000e-01   1.0000000e+00   5.3700000e-01
   5.9000000e+01   1.0000000e+00   1.0000000e+00   8.9100000e-01   9.8600000e-01   1.0000000e+00   7.1566667e-01
   6.3000000e+01   1.0000000e+00   1.0000000e+00   9.7700000e-01   9.9633333e-01   1.0000000e+00   8.7266667e-01
   6.8000000e+01   1.0000000e+00   1.0000000e+00   9.9833333e-01   9.9966667e-01   1.0000000e+00   9.7533333e-01
   7.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9700000e-01
   7.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.4.dat <==
   6.0000000e+00   3.2633333e-01   4.7133333e-01   4.7800000e-01   1.0366667e-01   7.1066667e-01   5.1833333e-01
   1.1000000e+01   3.3666667e-01   4.4466667e-01   4.6500000e-01   1.7500000e-01   9.0566667e-01   5.2966667e-01
   1.6000000e+01   3.6333333e-01   3.9333333e-01   4.3700000e-01   2.6000000e-01   9.6033333e-01   4.9866667e-01
   2.1000000e+01   5.4033333e-01   3.5633333e-01   4.1966667e-01   3.2933333e-01   9.8333333e-01   5.0733333e-01
   2.6000000e+01   8.4800000e-01   3.1433333e-01   3.9333333e-01   3.9866667e-01   9.9633333e-01   4.7000000e-01
   3.1000000e+01   9.8300000e-01   3.0233333e-01   4.0200000e-01   4.6733333e-01   9.9766667e-01   4.5966667e-01
   3.6000000e+01   9.9933333e-01   3.4200000e-01   3.9000000e-01   5.4000000e-01   9.9966667e-01   4.3333333e-01
   4.1000000e+01   1.0000000e+00   5.0666667e-01   4.1133333e-01   6.0600000e-01   9.9966667e-01   4.1633333e-01
   4.7000000e+01   1.0000000e+00   8.0866667e-01   4.2633333e-01   6.8266667e-01   1.0000000e+00   4.0133333e-01
   5.2000000e+01   1.0000000e+00   9.5266667e-01   4.2400000e-01   7.6133333e-01   1.0000000e+00   3.7033333e-01
   5.7000000e+01   1.0000000e+00   9.9400000e-01   4.9600000e-01   8.5933333e-01   1.0000000e+00   3.8266667e-01
   6.2000000e+01   1.0000000e+00   9.9966667e-01   6.5200000e-01   9.3766667e-01   1.0000000e+00   4.6133333e-01
   6.7000000e+01   1.0000000e+00   1.0000000e+00   8.4466667e-01   9.8066667e-01   1.0000000e+00   5.9833333e-01
   7.2000000e+01   1.0000000e+00   1.0000000e+00   9.6966667e-01   9.9733333e-01   1.0000000e+00   8.0100000e-01
   7.7000000e+01   1.0000000e+00   1.0000000e+00   9.9766667e-01   1.0000000e+00   1.0000000e+00   9.5133333e-01
   8.2000000e+01   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.9600000e-01
   8.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01
   9.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.45.dat <==
   6.0000000e+00   3.2733333e-01   4.7933333e-01   4.7900000e-01   1.0533333e-01   7.2966667e-01   5.2066667e-01
   1.2000000e+01   3.0533333e-01   4.1833333e-01   4.4900000e-01   1.9833333e-01   9.0900000e-01   4.9500000e-01
   1.8000000e+01   3.5333333e-01   3.9400000e-01   4.3700000e-01   2.8266667e-01   9.7800000e-01   5.0133333e-01
   2.4000000e+01   5.3700000e-01   3.5300000e-01   4.2566667e-01   3.4933333e-01   9.9366667e-01   4.8833333e-01
   2.9000000e+01   8.1100000e-01   3.0866667e-01   4.0533333e-01   4.2633333e-01   9.9633333e-01   4.6333333e-01
   3.5000000e+01   9.8700000e-01   2.9466667e-01   3.9800000e-01   5.0700000e-01   9.9966667e-01   4.4066667e-01
   4.1000000e+01   9.9933333e-01   3.0333333e-01   3.8800000e-01   5.8666667e-01   9.9966667e-01   4.3133333e-01
   4.7000000e+01   1.0000000e+00   4.4266667e-01   3.8966667e-01   6.6000000e-01   1.0000000e+00   4.0933333e-01
   5.2000000e+01   1.0000000e+00   6.4000000e-01   3.8266667e-01   7.1500000e-01   1.0000000e+00   3.7266667e-01
   5.8000000e+01   1.0000000e+00   8.9500000e-01   4.2033333e-01   7.8866667e-01   1.0000000e+00   3.6533333e-01
   6.4000000e+01   1.0000000e+00   9.8800000e-01   4.4100000e-01   8.6066667e-01   1.0000000e+00   3.5166667e-01
   7.0000000e+01   1.0000000e+00   9.9900000e-01   5.8400000e-01   9.3933333e-01   1.0000000e+00   3.8133333e-01
   7.5000000e+01   1.0000000e+00   1.0000000e+00   7.6766667e-01   9.8000000e-01   1.0000000e+00   4.8633333e-01
   8.1000000e+01   1.0000000e+00   1.0000000e+00   9.4233333e-01   9.9733333e-01   1.0000000e+00   7.1900000e-01
   8.7000000e+01   1.0000000e+00   1.0000000e+00   9.9500000e-01   9.9933333e-01   1.0000000e+00   9.2800000e-01
   9.3000000e+01   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   9.9133333e-01
   9.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01
   1.0400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.5.dat <==
   7.0000000e+00   3.4633333e-01   4.8933333e-01   4.9700000e-01   1.2133333e-01   7.8800000e-01   5.3733333e-01
   1.3000000e+01   3.1200000e-01   4.2400000e-01   4.5333333e-01   2.0633333e-01   9.4033333e-01   5.0433333e-01
   2.0000000e+01   3.6066667e-01   3.9366667e-01   4.4200000e-01   2.9733333e-01   9.8633333e-01   4.9466667e-01
   2.6000000e+01   4.9466667e-01   3.4900000e-01   4.1266667e-01   3.8600000e-01   9.9633333e-01   4.8100000e-01
   3.2000000e+01   7.9566667e-01   3.0766667e-01   3.9100000e-01   4.6333333e-01   9.9866667e-01   4.6066667e-01
   3.9000000e+01   9.8166667e-01   2.8066667e-01   3.8600000e-01   5.3566667e-01   1.0000000e+00   4.4900000e-01
   4.5000000e+01   9.9866667e-01   2.8366667e-01   3.8500000e-01   6.0466667e-01   1.0000000e+00   4.1566667e-01
   5.2000000e+01   1.0000000e+00   3.7900000e-01   4.0000000e-01   6.8133333e-01   1.0000000e+00   3.9800000e-01
   5.8000000e+01   1.0000000e+00   5.8566667e-01   3.9500000e-01   7.6233333e-01   1.0000000e+00   3.8266667e-01
   6.4000000e+01   1.0000000e+00   8.4300000e-01   4.0000000e-01   8.0966667e-01   1.0000000e+00   3.4233333e-01
   7.1000000e+01   1.0000000e+00   9.8066667e-01   4.3766667e-01   8.9000000e-01   1.0000000e+00   3.5133333e-01
   7.7000000e+01   1.0000000e+00   9.9833333e-01   5.4966667e-01   9.3766667e-01   1.0000000e+00   3.6000000e-01
   8.4000000e+01   1.0000000e+00   1.0000000e+00   7.6266667e-01   9.8200000e-01   1.0000000e+00   4.4166667e-01
   9.0000000e+01   1.0000000e+00   1.0000000e+00   9.2300000e-01   9.9666667e-01   1.0000000e+00   6.5400000e-01
   9.6000000e+01   1.0000000e+00   1.0000000e+00   9.9000000e-01   1.0000000e+00   1.0000000e+00   8.9233333e-01
   1.0300000e+02   1.0000000e+00   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.0000000e+00   9.8900000e-01
   1.0900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2200000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.55.dat <==
   8.0000000e+00   3.1900000e-01   4.7166667e-01   4.7633333e-01   1.2800000e-01   8.3200000e-01   5.1566667e-01
   1.5000000e+01   3.2166667e-01   4.2433333e-01   4.5133333e-01   2.4000000e-01   9.6033333e-01   4.9900000e-01
   2.2000000e+01   3.4033333e-01   3.7333333e-01   4.2300000e-01   3.2466667e-01   9.9233333e-01   4.9500000e-01
   2.9000000e+01   4.7933333e-01   3.4000000e-01   4.0566667e-01   4.1866667e-01   9.9900000e-01   4.6733333e-01
   3.6000000e+01   8.1600000e-01   3.0733333e-01   3.9833333e-01   4.9366667e-01   9.9966667e-01   4.6333333e-01
   4.3000000e+01   9.7966667e-01   2.9100000e-01   3.9366667e-01   5.8300000e-01   1.0000000e+00   4.5433333e-01
   5.0000000e+01   9.9933333e-01   2.6166667e-01   3.7700000e-01   6.5833333e-01   1.0000000e+00   4.1733333e-01
   5.7000000e+01   1.0000000e+00   3.1266667e-01   3.8400000e-01   7.2600000e-01   1.0000000e+00   3.9366667e-01
   6.4000000e+01   1.0000000e+00   4.7366667e-01   3.8800000e-01   7.9000000e-01   1.0000000e+00   3.7900000e-01
   7.1000000e+01   1.0000000e+00   7.5566667e-01   4.1400000e-01   8.4600000e-01   1.0000000e+00   3.6100000e-01
   7.8000000e+01   1.0000000e+00   9.4166667e-01   4.0600000e-01   8.9000000e-01   1.0000000e+00   3.2900000e-01
   8.5000000e+01   1.0000000e+00   9.9633333e-01   4.9833333e-01   9.4433333e-01   1.0000000e+00   3.3833333e-01
   9.2000000e+01   1.0000000e+00   1.0000000e+00   6.8033333e-01   9.7666667e-01   1.0000000e+00   3.9600000e-01
   9.9000000e+01   1.0000000e+00   1.0000000e+00   8.9000000e-01   9.9400000e-01   1.0000000e+00   5.4566667e-01
   1.0600000e+02   1.0000000e+00   1.0000000e+00   9.8733333e-01   9.9933333e-01   1.0000000e+00   8.5200000e-01
   1.1300000e+02   1.0000000e+00   1.0000000e+00   9.9866667e-01   1.0000000e+00   1.0000000e+00   9.7200000e-01
   1.2000000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9866667e-01
   1.2700000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.6.dat <==
   8.0000000e+00   3.4100000e-01   4.8400000e-01   4.9266667e-01   1.1066667e-01   8.4366667e-01   5.2433333e-01
   1.6000000e+01   3.1700000e-01   4.3333333e-01   4.6933333e-01   2.5100000e-01   9.7033333e-01   5.1000000e-01
   2.4000000e+01   3.5800000e-01   4.0000000e-01   4.5900000e-01   3.5566667e-01   9.9733333e-01   5.0500000e-01
   3.1000000e+01   4.5500000e-01   3.3866667e-01   4.1700000e-01   4.4666667e-01   9.9966667e-01   4.7900000e-01
   3.9000000e+01   7.8133333e-01   3.0600000e-01   3.9266667e-01   5.1033333e-01   9.9966667e-01   4.4366667e-01
   4.7000000e+01   9.7833333e-01   2.7000000e-01   3.8200000e-01   5.9600000e-01   1.0000000e+00   4.2233333e-01
   5.4000000e+01   9.9933333e-01   2.6100000e-01   3.8333333e-01   6.7333333e-01   1.0000000e+00   4.1600000e-01
   6.2000000e+01   1.0000000e+00   2.6000000e-01   3.7000000e-01   7.4533333e-01   1.0000000e+00   3.7933333e-01
   7.0000000e+01   1.0000000e+00   3.9833333e-01   3.7100000e-01   8.0066667e-01   1.0000000e+00   3.6433333e-01
   7.7000000e+01   1.0000000e+00   6.2633333e-01   4.0133333e-01   8.5766667e-01   1.0000000e+00   3.5333333e-01
   8.5000000e+01   1.0000000e+00   8.9333333e-01   4.0066667e-01   9.0400000e-01   1.0000000e+00   3.4300000e-01
   9.3000000e+01   1.0000000e+00   9.8800000e-01   4.7200000e-01   9.4900000e-01   1.0000000e+00   3.2666667e-01
   1.0000000e+02   1.0000000e+00   9.9966667e-01   6.0066667e-01   9.7666667e-01   1.0000000e+00   3.5066667e-01
   1.0800000e+02   1.0000000e+00   1.0000000e+00   8.4900000e-01   9.9500000e-01   1.0000000e+00   4.8433333e-01
   1.1600000e+02   1.0000000e+00   1.0000000e+00   9.7500000e-01   9.9900000e-01   1.0000000e+00   7.8366667e-01
   1.2300000e+02   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00   9.5266667e-01
   1.3100000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9766667e-01
   1.3900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   1.4600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.65.dat <==
   9.0000000e+00   3.2066667e-01   4.6533333e-01   4.7666667e-01   1.4433333e-01   8.7500000e-01   5.2300000e-01
   1.7000000e+01   3.2100000e-01   4.2566667e-01   4.5400000e-01   2.6100000e-01   9.8666667e-01   5.0700000e-01
   2.5000000e+01   3.2766667e-01   3.7666667e-01   4.3300000e-01   3.5700000e-01   9.9800000e-01   4.9466667e-01
   3.4000000e+01   4.6733333e-01   3.3866667e-01   4.1466667e-01   4.7200000e-01   9.9933333e-01   4.7633333e-01
   4.2000000e+01   7.5133333e-01   2.9833333e-01   3.9333333e-01   5.4700000e-01   1.0000000e+00   4.5066667e-01
   5.0000000e+01   9.6266667e-01   2.6266667e-01   3.6700000e-01   6.1366667e-01   1.0000000e+00   4.2700000e-01
   5.9000000e+01   9.9933333e-01   2.6500000e-01   3.7800000e-01   7.0366667e-01   1.0000000e+00   4.2233333e-01
   6.7000000e+01   1.0000000e+00   2.5766667e-01   3.6333333e-01   7.4533333e-01   1.0000000e+00   3.7566667e-01
   7.5000000e+01   1.0000000e+00   3.2800000e-01   3.7600000e-01   8.1933333e-01   1.0000000e+00   3.6900000e-01
   8.4000000e+01   1.0000000e+00   5.4600000e-01   3.8433333e-01   8.7466667e-01   1.0000000e+00   3.4333333e-01
   9.2000000e+01   1.0000000e+00   8.0566667e-01   3.8233333e-01   9.1700000e-01   1.0000000e+00   3.1733333e-01
   1.0000000e+02   1.0000000e+00   9.6866667e-01   4.2633333e-01   9.5433333e-01   1.0000000e+00   2.9533333e-01
   1.0900000e+02   1.0000000e+00   9.9833333e-01   5.5866667e-01   9.7933333e-01   1.0000000e+00   3.1233333e-01
   1.1700000e+02   1.0000000e+00   1.0000000e+00   7.9466667e-01   9.9300000e-01   1.0000000e+00   4.0700000e-01
   1.2500000e+02   1.0000000e+00   1.0000000e+00   9.5300000e-01   9.9966667e-01   1.0000000e+00   6.5766667e-01
   1.3400000e+02   1.0000000e+00   1.0000000e+00   9.9800000e-01   1.0000000e+00   1.0000000e+00   9.3300000e-01
   1.4200000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.9433333e-01
   1.5000000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.7.dat <==
   9.0000000e+00   3.3933333e-01   4.9166667e-01   4.9800000e-01   1.4466667e-01   8.8166667e-01   5.3033333e-01
   1.8000000e+01   3.2066667e-01   4.3400000e-01   4.6600000e-01   2.6833333e-01   9.8366667e-01   5.1033333e-01
   2.7000000e+01   3.2666667e-01   3.8300000e-01   4.4000000e-01   3.9266667e-01   9.9833333e-01   4.9266667e-01
   3.6000000e+01   4.3433333e-01   3.3866667e-01   4.2000000e-01   4.7600000e-01   1.0000000e+00   4.7100000e-01
   4.5000000e+01   7.2233333e-01   2.9966667e-01   3.8800000e-01   5.8600000e-01   1.0000000e+00   4.5300000e-01
   5.4000000e+01   9.5766667e-01   2.6800000e-01   3.7466667e-01   6.4933333e-01   1.0000000e+00   4.3133333e-01
   6.3000000e+01   9.9933333e-01   2.4766667e-01   3.6766667e-01   7.1066667e-01   1.0000000e+00   4.0466667e-01
   7.2000000e+01   1.0000000e+00   2.4566667e-01   3.5466667e-01   7.6933333e-01   1.0000000e+00   3.8200000e-01
   8.1000000e+01   1.0000000e+00   2.7600000e-01   3.5266667e-01   8.4033333e-01   1.0000000e+00   3.4166667e-01
   9.0000000e+01   1.0000000e+00   4.2500000e-01   3.5466667e-01   8.9033333e-01   1.0000000e+00   3.2933333e-01
   9.9000000e+01   1.0000000e+00   6.9066667e-01   3.8233333e-01   9.2500000e-01   1.0000000e+00   3.0000000e-01
   1.0800000e+02   1.0000000e+00   9.2000000e-01   4.0733333e-01   9.5666667e-01   1.0000000e+00   2.9133333e-01
   1.1700000e+02   1.0000000e+00   9.9033333e-01   4.9133333e-01   9.7633333e-01   1.0000000e+00   2.9000000e-01
   1.2600000e+02   1.0000000e+00   1.0000000e+00   7.3066667e-01   9.9300000e-01   1.0000000e+00   3.3866667e-01
   1.3500000e+02   1.0000000e+00   1.0000000e+00   9.3833333e-01   9.9900000e-01   1.0000000e+00   5.9133333e-01
   1.4400000e+02   1.0000000e+00   1.0000000e+00   9.9366667e-01   1.0000000e+00   1.0000000e+00   9.0133333e-01
   1.5300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9033333e-01
   1.6200000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   1.7100000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.75.dat <==
   1.0000000e+01   3.2733333e-01   4.7066667e-01   4.7733333e-01   1.5500000e-01   9.0333333e-01   5.1866667e-01
   2.0000000e+01   3.1833333e-01   4.2100000e-01   4.5233333e-01   2.9566667e-01   9.9400000e-01   5.0833333e-01
   2.9000000e+01   3.3566667e-01   3.8966667e-01   4.4700000e-01   3.8933333e-01   9.9900000e-01   4.9700000e-01
   3.9000000e+01   4.4066667e-01   3.2366667e-01   3.9400000e-01   4.9500000e-01   1.0000000e+00   4.5400000e-01
   4.8000000e+01   6.9000000e-01   3.1066667e-01   4.0300000e-01   5.9466667e-01   1.0000000e+00   4.5733333e-01
   5.8000000e+01   9.5733333e-01   2.6366667e-01   3.6333333e-01   6.6100000e-01   1.0000000e+00   4.1900000e-01
   6.8000000e+01   9.9900000e-01   2.4433333e-01   3.7100000e-01   7.6333333e-01   1.0000000e+00   3.9633333e-01
   7.7000000e+01   1.0000000e+00   2.4566667e-01   3.6066667e-01   8.0633333e-01   1.0000000e+00   3.7366667e-01
   8.7000000e+01   1.0000000e+00   2.7633333e-01   3.5266667e-01   8.5766667e-01   1.0000000e+00   3.3800000e-01
   9.6000000e+01   1.0000000e+00   3.8766667e-01   3.5933333e-01   8.9500000e-01   1.0000000e+00   3.2700000e-01
   1.0600000e+02   1.0000000e+00   6.1033333e-01   3.7600000e-01   9.3366667e-01   1.0000000e+00   3.0166667e-01
   1.1600000e+02   1.0000000e+00   8.6200000e-01   4.1300000e-01   9.6666667e-01   1.0000000e+00   2.8966667e-01
   1.2500000e+02   1.0000000e+00   9.8000000e-01   4.6600000e-01   9.8200000e-01   1.0000000e+00   2.8066667e-01
   1.3500000e+02   1.0000000e+00   9.9966667e-01   7.1166667e-01   9.9500000e-01   1.0000000e+00   3.3933333e-01
   1.4400000e+02   1.0000000e+00   1.0000000e+00   9.1400000e-01   9.9833333e-01   1.0000000e+00   5.2833333e-01
   1.5400000e+02   1.0000000e+00   1.0000000e+00   9.9466667e-01   9.9966667e-01   1.0000000e+00   8.7500000e-01
   1.6400000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.8900000e-01
   1.7300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9866667e-01
   1.8300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.8.dat <==
   1.1000000e+01   3.1033333e-01   4.5666667e-01   4.6633333e-01   1.5733333e-01   9.2466667e-01   5.0333333e-01
   2.1000000e+01   3.1666667e-01   4.3233333e-01   4.6666667e-01   3.1900000e-01   9.9433333e-01   5.1066667e-01
   3.1000000e+01   3.2100000e-01   3.8300000e-01   4.2766667e-01   4.3133333e-01   9.9966667e-01   4.8266667e-01
   4.1000000e+01   4.0866667e-01   3.3166667e-01   4.0533333e-01   5.1133333e-01   1.0000000e+00   4.6800000e-01
   5.2000000e+01   7.0966667e-01   3.0366667e-01   4.0133333e-01   6.1800000e-01   1.0000000e+00   4.5800000e-01
   6.2000000e+01   9.4433333e-01   2.6366667e-01   3.7333333e-01   6.9966667e-01   1.0000000e+00   4.2266667e-01
   7.2000000e+01   9.9733333e-01   2.3233333e-01   3.6433333e-01   7.7300000e-01   1.0000000e+00   3.8766667e-01
   8.2000000e+01   1.0000000e+00   2.3233333e-01   3.4700000e-01   8.1200000e-01   1.0000000e+00   3.7333333e-01
   9.3000000e+01   1.0000000e+00   2.6366667e-01   3.3166667e-01   8.7300000e-01   1.0000000e+00   3.2733333e-01
   1.0300000e+02   1.0000000e+00   3.5300000e-01   3.4700000e-01   9.0500000e-01   1.0000000e+00   3.1300000e-01
   1.1300000e+02   1.0000000e+00   5.4466667e-01   3.6366667e-01   9.4400000e-01   1.0000000e+00   2.8833333e-01
   1.2300000e+02   1.0000000e+00   7.6333333e-01   3.7266667e-01   9.7200000e-01   1.0000000e+00   2.7100000e-01
   1.3400000e+02   1.0000000e+00   9.5033333e-01   4.4200000e-01   9.8366667e-01   1.0000000e+00   2.6966667e-01
   1.4400000e+02   1.0000000e+00   9.9633333e-01   6.4133333e-01   9.9366667e-01   1.0000000e+00   2.9900000e-01
   1.5400000e+02   1.0000000e+00   1.0000000e+00   8.8666667e-01   9.9833333e-01   1.0000000e+00   4.5300000e-01
   1.6400000e+02   1.0000000e+00   1.0000000e+00   9.8200000e-01   1.0000000e+00   1.0000000e+00   7.9200000e-01
   1.7500000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.7166667e-01
   1.8500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9766667e-01
   1.9500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.85.dat <==
   1.1000000e+01   3.2933333e-01   4.7900000e-01   4.8600000e-01   1.6900000e-01   9.3533333e-01   5.2766667e-01
   2.2000000e+01   3.0300000e-01   4.0866667e-01   4.4100000e-01   3.1766667e-01   9.9566667e-01   4.8700000e-01
   3.3000000e+01   3.4133333e-01   3.8566667e-01   4.3933333e-01   4.4633333e-01   9.9966667e-01   4.8433333e-01
   4.4000000e+01   4.2100000e-01   3.2100000e-01   3.9733333e-01   5.4633333e-01   1.0000000e+00   4.4700000e-01
   5.5000000e+01   6.9633333e-01   2.9400000e-01   3.9233333e-01   6.3566667e-01   1.0000000e+00   4.4500000e-01
   6.6000000e+01   9.2866667e-01   2.5433333e-01   3.6300000e-01   7.2100000e-01   1.0000000e+00   4.1366667e-01
   7.7000000e+01   9.9666667e-01   2.3933333e-01   3.5800000e-01   7.8566667e-01   1.0000000e+00   3.8133333e-01
   8.8000000e+01   1.0000000e+00   2.2166667e-01   3.4133333e-01   8.5166667e-01   1.0000000e+00   3.5266667e-01
   9.8000000e+01   1.0000000e+00   2.5400000e-01   3.4033333e-01   8.7933333e-01   1.0000000e+00   3.2000000e-01
   1.0900000e+02   1.0000000e+00   3.0933333e-01   3.2766667e-01   9.1466667e-01   1.0000000e+00   2.9500000e-01
   1.2000000e+02   1.0000000e+00   4.7900000e-01   3.2500000e-01   9.4533333e-01   1.0000000e+00   2.6466667e-01
   1.3100000e+02   1.0000000e+00   6.9133333e-01   3.6800000e-01   9.6866667e-01   1.0000000e+00   2.5500000e-01
   1.4200000e+02   1.0000000e+00   8.8633333e-01   4.1266667e-01   9.8333333e-01   1.0000000e+00   2.5100000e-01
   1.5300000e+02   1.0000000e+00   9.8300000e-01   5.6533333e-01   9.9333333e-01   1.0000000e+00   2.7300000e-01
   1.6400000e+02   1.0000000e+00   9.9966667e-01   8.4900000e-01   9.9933333e-01   1.0000000e+00   4.1700000e-01
   1.7500000e+02   1.0000000e+00   1.0000000e+00   9.7233333e-01   9.9966667e-01   1.0000000e+00   7.5100000e-01
   1.8500000e+02   1.0000000e+00   1.0000000e+00   9.9633333e-01   1.0000000e+00   1.0000000e+00   9.4733333e-01
   1.9600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9600000e-01
   2.0700000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.9.dat <==
   1.2000000e+01   3.3000000e-01   4.8633333e-01   4.9533333e-01   1.8533333e-01   9.4666667e-01   5.2533333e-01
   2.4000000e+01   3.0266667e-01   4.1033333e-01   4.4200000e-01   3.4000000e-01   9.9633333e-01   4.9000000e-01
   3.5000000e+01   3.4766667e-01   3.8400000e-01   4.4566667e-01   4.6366667e-01   9.9966667e-01   4.9833333e-01
   4.7000000e+01   4.2666667e-01   3.1766667e-01   3.9866667e-01   5.7566667e-01   1.0000000e+00   4.6266667e-01
   5.8000000e+01   6.6766667e-01   2.8500000e-01   3.8466667e-01   6.5266667e-01   1.0000000e+00   4.3533333e-01
   7.0000000e+01   9.1633333e-01   2.3233333e-01   3.4833333e-01   7.3566667e-01   1.0000000e+00   3.8400000e-01
   8.1000000e+01   9.9433333e-01   2.2333333e-01   3.4000000e-01   7.9333333e-01   1.0000000e+00   3.6566667e-01
   9.3000000e+01   1.0000000e+00   2.1200000e-01   3.3900000e-01   8.6300000e-01   1.0000000e+00   3.4666667e-01
   1.0400000e+02   1.0000000e+00   2.4500000e-01   3.3500000e-01   8.8233333e-01   1.0000000e+00   3.3166667e-01
   1.1600000e+02   1.0000000e+00   2.9200000e-01   3.1733333e-01   9.3333333e-01   1.0000000e+00   2.8766667e-01
   1.2700000e+02   1.0000000e+00   4.3900000e-01   3.2266667e-01   9.5200000e-01   1.0000000e+00   2.5700000e-01
   1.3900000e+02   1.0000000e+00   6.3533333e-01   3.5033333e-01   9.7333333e-01   1.0000000e+00   2.4700000e-01
   1.5000000e+02   1.0000000e+00   8.2366667e-01   4.0466667e-01   9.8533333e-01   1.0000000e+00   2.4433333e-01
   1.6200000e+02   1.0000000e+00   9.6433333e-01   5.3966667e-01   9.9400000e-01   1.0000000e+00   2.6400000e-01
   1.7300000e+02   1.0000000e+00   9.9728814e-01   7.7355932e-01   9.9762712e-01   1.0000000e+00   3.2983051e-01
   1.8500000e+02   1.0000000e+00   1.0000000e+00   9.4566667e-01   9.9966667e-01   1.0000000e+00   6.5066667e-01
   1.9600000e+02   1.0000000e+00   1.0000000e+00   9.9400000e-01   1.0000000e+00   1.0000000e+00   9.0800000e-01
   2.0800000e+02   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00   9.8433333e-01
   2.1900000e+02   1.0000000e+00   1.0000000e+00   9.9900000e-01   1.0000000e+00   1.0000000e+00   9.9566667e-01


==> Data_Simu_5/deltap0/Rate_fd_dat/Rate_fd_rho0.95.dat <==
   1.3000000e+01   3.2366667e-01   4.7000000e-01   4.8133333e-01   2.0000000e-01   9.6300000e-01   5.1500000e-01
   2.5000000e+01   3.2400000e-01   4.2600000e-01   4.6833333e-01   3.3866667e-01   9.9833333e-01   5.1200000e-01
   3.7000000e+01   3.1800000e-01   3.5900000e-01   4.2100000e-01   4.7633333e-01   1.0000000e+00   4.6800000e-01
   4.9000000e+01   4.1100000e-01   3.1633333e-01   3.9033333e-01   5.7200000e-01   1.0000000e+00   4.5300000e-01
   6.1000000e+01   6.3466667e-01   2.7966667e-01   3.7133333e-01   6.7400000e-01   1.0000000e+00   4.1866667e-01
   7.3000000e+01   8.9833333e-01   2.4666667e-01   3.5200000e-01   7.4633333e-01   1.0000000e+00   4.0266667e-01
   8.6000000e+01   9.9133333e-01   2.1133333e-01   3.2966667e-01   8.2133333e-01   1.0000000e+00   3.6033333e-01
   9.8000000e+01   1.0000000e+00   2.1966667e-01   3.3566667e-01   8.6700000e-01   1.0000000e+00   3.4166667e-01
   1.1000000e+02   1.0000000e+00   2.1933333e-01   3.2233333e-01   9.0200000e-01   1.0000000e+00   3.0866667e-01
   1.2200000e+02   1.0000000e+00   3.0000000e-01   3.1833333e-01   9.4100000e-01   1.0000000e+00   2.9233333e-01
   1.3400000e+02   1.0000000e+00   3.8666667e-01   3.1066667e-01   9.6100000e-01   1.0000000e+00   2.3833333e-01
   1.4600000e+02   1.0000000e+00   5.6866667e-01   3.3533333e-01   9.7800000e-01   1.0000000e+00   2.3866667e-01
   1.5900000e+02   1.0000000e+00   7.6766667e-01   3.6533333e-01   9.8433333e-01   1.0000000e+00   2.1233333e-01
   1.7100000e+02   1.0000000e+00   9.1466667e-01   4.7700000e-01   9.9366667e-01   1.0000000e+00   2.2733333e-01
   1.8300000e+02   1.0000000e+00   9.8500000e-01   7.0166667e-01   9.9633333e-01   1.0000000e+00   2.9433333e-01
   1.9500000e+02   1.0000000e+00   9.9866667e-01   9.1200000e-01   9.9900000e-01   1.0000000e+00   5.5533333e-01
   2.0700000e+02   1.0000000e+00   1.0000000e+00   9.7666667e-01   9.9966667e-01   1.0000000e+00   8.4333333e-01
   2.1900000e+02   1.0000000e+00   1.0000000e+00   9.9500000e-01   1.0000000e+00   1.0000000e+00   9.6266667e-01
   2.3200000e+02   1.0000000e+00   1.0000000e+00   9.9700000e-01   1.0000000e+00   1.0000000e+00   9.8333333e-01


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.05.dat <==
   1.0000000e+00   2.1000000e-02   2.0666667e-02   2.5333333e-02   5.8666667e-02   3.1333333e-02   1.1166667e-01
   2.0000000e+00   1.3966667e-01   1.4166667e-01   9.9333333e-02   2.0033333e-01   1.5466667e-01   2.6066667e-01
   2.0000000e+00   1.3966667e-01   1.4166667e-01   9.9333333e-02   2.0033333e-01   1.5466667e-01   2.6066667e-01
   3.0000000e+00   4.8600000e-01   4.0800000e-01   2.2733333e-01   3.8166667e-01   3.8466667e-01   4.2166667e-01
   4.0000000e+00   8.3433333e-01   7.2633333e-01   4.3333333e-01   5.9233333e-01   6.8500000e-01   6.1533333e-01
   4.0000000e+00   8.3433333e-01   7.2633333e-01   4.3333333e-01   5.9233333e-01   6.8500000e-01   6.1533333e-01
   5.0000000e+00   9.6533333e-01   9.1766667e-01   6.1666667e-01   7.6033333e-01   9.0466667e-01   7.4966667e-01
   6.0000000e+00   9.9566667e-01   9.8666667e-01   7.9300000e-01   8.8566667e-01   9.8033333e-01   8.6700000e-01
   6.0000000e+00   9.9566667e-01   9.8666667e-01   7.9300000e-01   8.8566667e-01   9.8033333e-01   8.6700000e-01
   7.0000000e+00   9.9933333e-01   9.9900000e-01   9.1366667e-01   9.5366667e-01   9.9933333e-01   9.3066667e-01
   8.0000000e+00   1.0000000e+00   1.0000000e+00   9.6100000e-01   9.7866667e-01   1.0000000e+00   9.6500000e-01
   8.0000000e+00   1.0000000e+00   1.0000000e+00   9.6100000e-01   9.7866667e-01   1.0000000e+00   9.6500000e-01
   9.0000000e+00   1.0000000e+00   1.0000000e+00   9.9166667e-01   9.9433333e-01   1.0000000e+00   9.8766667e-01
   9.0000000e+00   1.0000000e+00   1.0000000e+00   9.9166667e-01   9.9433333e-01   1.0000000e+00   9.8766667e-01
   1.0000000e+01   1.0000000e+00   1.0000000e+00   9.9833333e-01   9.9633333e-01   1.0000000e+00   9.9533333e-01
   1.1000000e+01   1.0000000e+00   1.0000000e+00   9.9866667e-01   9.9900000e-01   1.0000000e+00   9.9900000e-01
   1.1000000e+01   1.0000000e+00   1.0000000e+00   9.9866667e-01   9.9900000e-01   1.0000000e+00   9.9900000e-01
   1.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.1.dat <==
   2.0000000e+00   3.4666667e-02   3.2000000e-02   2.8333333e-02   3.6333333e-02   5.3000000e-02   4.5000000e-02
   3.0000000e+00   7.5333333e-02   6.9000000e-02   5.8000000e-02   6.7000000e-02   9.4333333e-02   8.7000000e-02
   4.0000000e+00   1.7200000e-01   1.3666667e-01   9.2333333e-02   1.0866667e-01   1.5733333e-01   1.3900000e-01
   6.0000000e+00   5.9200000e-01   3.5966667e-01   1.5933333e-01   2.0333333e-01   3.6200000e-01   2.5333333e-01
   7.0000000e+00   8.0200000e-01   5.5200000e-01   2.2733333e-01   2.9500000e-01   5.3433333e-01   3.4166667e-01
   8.0000000e+00   9.2666667e-01   7.1500000e-01   3.0200000e-01   3.8400000e-01   6.9033333e-01   4.1266667e-01
   9.0000000e+00   9.7366667e-01   8.5066667e-01   4.1100000e-01   5.0766667e-01   8.3866667e-01   5.1133333e-01
   1.1000000e+01   9.9733333e-01   9.7800000e-01   6.3733333e-01   7.3866667e-01   9.7766667e-01   7.0500000e-01
   1.2000000e+01   1.0000000e+00   9.9533333e-01   7.5233333e-01   8.3233333e-01   9.9466667e-01   7.9166667e-01
   1.3000000e+01   1.0000000e+00   9.9833333e-01   8.3266667e-01   8.9233333e-01   9.9933333e-01   8.6166667e-01
   1.5000000e+01   1.0000000e+00   1.0000000e+00   9.5200000e-01   9.7400000e-01   1.0000000e+00   9.5200000e-01
   1.6000000e+01   1.0000000e+00   1.0000000e+00   9.8333333e-01   9.8700000e-01   1.0000000e+00   9.8066667e-01
   1.7000000e+01   1.0000000e+00   1.0000000e+00   9.9533333e-01   9.9600000e-01   1.0000000e+00   9.8800000e-01
   1.8000000e+01   1.0000000e+00   1.0000000e+00   9.9666667e-01   9.9933333e-01   1.0000000e+00   9.9666667e-01
   2.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01
   2.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   9.9966667e-01
   2.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.15.dat <==
   2.0000000e+00   4.4000000e-02   4.1333333e-02   4.1666667e-02   4.1666667e-02   6.0666667e-02   4.2000000e-02
   4.0000000e+00   7.8333333e-02   6.8000000e-02   6.9333333e-02   7.0333333e-02   1.0666667e-01   6.9333333e-02
   6.0000000e+00   1.7000000e-01   1.2366667e-01   1.1333333e-01   1.1333333e-01   1.6200000e-01   1.1533333e-01
   8.0000000e+00   4.1900000e-01   2.2166667e-01   1.6266667e-01   1.6566667e-01   2.6300000e-01   1.6900000e-01
   1.0000000e+01   7.7666667e-01   3.8600000e-01   2.0900000e-01   2.1866667e-01   4.0466667e-01   2.3433333e-01
   1.2000000e+01   9.5400000e-01   6.4466667e-01   2.8433333e-01   3.0966667e-01   6.3500000e-01   3.1333333e-01
   1.4000000e+01   9.9433333e-01   8.5700000e-01   3.7800000e-01   4.2500000e-01   8.4666667e-01   4.2033333e-01
   1.6000000e+01   9.9933333e-01   9.5833333e-01   5.2566667e-01   5.9000000e-01   9.5766667e-01   5.4633333e-01
   1.8000000e+01   1.0000000e+00   9.9500000e-01   6.8633333e-01   7.5166667e-01   9.9433333e-01   6.8233333e-01
   2.0000000e+01   1.0000000e+00   9.9933333e-01   8.3933333e-01   8.8133333e-01   9.9966667e-01   8.1533333e-01
   2.2000000e+01   1.0000000e+00   1.0000000e+00   9.3433333e-01   9.4766667e-01   1.0000000e+00   9.1166667e-01
   2.4000000e+01   1.0000000e+00   1.0000000e+00   9.7633333e-01   9.8366667e-01   1.0000000e+00   9.6066667e-01
   2.5000000e+01   1.0000000e+00   1.0000000e+00   9.9333333e-01   9.8966667e-01   1.0000000e+00   9.7866667e-01
   2.7000000e+01   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.9866667e-01   1.0000000e+00   9.9366667e-01
   2.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01
   3.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.2.dat <==
   3.0000000e+00   5.1666667e-02   4.8000000e-02   4.7000000e-02   4.7666667e-02   7.6000000e-02   4.7000000e-02
   6.0000000e+00   1.1100000e-01   1.0033333e-01   1.0100000e-01   1.0000000e-01   1.4266667e-01   9.9666667e-02
   8.0000000e+00   1.9100000e-01   1.5566667e-01   1.5300000e-01   1.5266667e-01   2.1333333e-01   1.5166667e-01
   1.1000000e+01   4.6200000e-01   2.4166667e-01   2.1166667e-01   2.1233333e-01   3.0333333e-01   2.0833333e-01
   1.3000000e+01   7.2233333e-01   3.2966667e-01   2.4500000e-01   2.3800000e-01   3.8366667e-01   2.3966667e-01
   1.6000000e+01   9.5866667e-01   5.5833333e-01   3.0366667e-01   3.1200000e-01   5.7966667e-01   2.9466667e-01
   1.8000000e+01   9.8833333e-01   7.4200000e-01   3.7333333e-01   3.8233333e-01   7.5000000e-01   3.6600000e-01
   2.1000000e+01   9.9966667e-01   9.2700000e-01   4.7600000e-01   5.0200000e-01   9.2933333e-01   4.5833333e-01
   2.4000000e+01   1.0000000e+00   9.9000000e-01   6.4400000e-01   6.9200000e-01   9.9233333e-01   6.1400000e-01
   2.6000000e+01   1.0000000e+00   9.9866667e-01   7.5533333e-01   7.9666667e-01   9.9833333e-01   7.1833333e-01
   2.9000000e+01   1.0000000e+00   1.0000000e+00   9.0600000e-01   9.1300000e-01   1.0000000e+00   8.4433333e-01
   3.1000000e+01   1.0000000e+00   1.0000000e+00   9.6466667e-01   9.5866667e-01   1.0000000e+00   9.2333333e-01
   3.4000000e+01   1.0000000e+00   1.0000000e+00   9.9566667e-01   9.9733333e-01   1.0000000e+00   9.8433333e-01
   3.6000000e+01   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.9900000e-01   1.0000000e+00   9.9633333e-01
   3.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   4.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.25.dat <==
   4.0000000e+00   7.5333333e-02   6.8333333e-02   6.9000000e-02   7.4000000e-02   1.0133333e-01   6.7333333e-02
   7.0000000e+00   1.2333333e-01   1.1700000e-01   1.1666667e-01   1.1466667e-01   1.5733333e-01   1.1600000e-01
   1.0000000e+01   2.0733333e-01   1.7266667e-01   1.7433333e-01   1.6933333e-01   2.2733333e-01   1.6333333e-01
   1.3000000e+01   4.0033333e-01   2.3766667e-01   2.2800000e-01   2.2500000e-01   2.8800000e-01   2.1833333e-01
   1.6000000e+01   7.1766667e-01   3.4000000e-01   3.0533333e-01   2.9933333e-01   3.9166667e-01   2.9533333e-01
   2.0000000e+01   9.6733333e-01   5.2766667e-01   3.5533333e-01   3.4200000e-01   5.5366667e-01   3.3933333e-01
   2.3000000e+01   9.9666667e-01   7.3866667e-01   4.3100000e-01   4.2766667e-01   7.4733333e-01   4.0100000e-01
   2.6000000e+01   1.0000000e+00   9.0833333e-01   5.3233333e-01   5.2233333e-01   9.1566667e-01   4.9500000e-01
   2.9000000e+01   1.0000000e+00   9.8233333e-01   6.1666667e-01   6.2000000e-01   9.8000000e-01   5.6633333e-01
   3.2000000e+01   1.0000000e+00   9.9833333e-01   7.3566667e-01   7.4066667e-01   9.9933333e-01   6.6700000e-01
   3.6000000e+01   1.0000000e+00   1.0000000e+00   9.0633333e-01   9.1266667e-01   1.0000000e+00   8.3433333e-01
   3.9000000e+01   1.0000000e+00   1.0000000e+00   9.7100000e-01   9.7333333e-01   1.0000000e+00   9.2166667e-01
   4.2000000e+01   1.0000000e+00   1.0000000e+00   9.9500000e-01   9.9500000e-01   1.0000000e+00   9.7566667e-01
   4.5000000e+01   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9900000e-01   1.0000000e+00   9.9533333e-01
   4.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   5.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.3.dat <==
   4.0000000e+00   6.8000000e-02   6.1666667e-02   6.1666667e-02   6.4666667e-02   9.2333333e-02   6.2000000e-02
   8.0000000e+00   1.4166667e-01   1.3166667e-01   1.3133333e-01   1.3000000e-01   1.7666667e-01   1.2833333e-01
   1.2000000e+01   2.3733333e-01   2.1200000e-01   2.0933333e-01   2.0900000e-01   2.7100000e-01   2.0366667e-01
   1.6000000e+01   4.1133333e-01   2.8366667e-01   2.7500000e-01   2.5800000e-01   3.4966667e-01   2.5900000e-01
   2.0000000e+01   7.7766667e-01   3.6400000e-01   3.4133333e-01   3.3433333e-01   4.2566667e-01   3.2300000e-01
   2.4000000e+01   9.6433333e-01   5.1033333e-01   4.0633333e-01   3.8900000e-01   5.4733333e-01   3.8066667e-01
   2.7000000e+01   9.9400000e-01   6.6233333e-01   4.7333333e-01   4.4966667e-01   6.7366667e-01   4.3966667e-01
   3.1000000e+01   9.9966667e-01   8.6600000e-01   5.6233333e-01   5.3666667e-01   8.8266667e-01   5.1833333e-01
   3.5000000e+01   1.0000000e+00   9.7366667e-01   6.5066667e-01   6.4000000e-01   9.8100000e-01   6.0100000e-01
   3.9000000e+01   1.0000000e+00   9.9866667e-01   7.5200000e-01   7.5500000e-01   9.9766667e-01   6.8733333e-01
   4.3000000e+01   1.0000000e+00   1.0000000e+00   8.8633333e-01   8.8166667e-01   1.0000000e+00   8.0300000e-01
   4.7000000e+01   1.0000000e+00   1.0000000e+00   9.6966667e-01   9.6833333e-01   1.0000000e+00   9.1800000e-01
   5.0000000e+01   1.0000000e+00   1.0000000e+00   9.9533333e-01   9.9000000e-01   1.0000000e+00   9.6666667e-01
   5.4000000e+01   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9900000e-01   1.0000000e+00   9.9366667e-01
   5.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.35.dat <==
   5.0000000e+00   8.6333333e-02   7.8666667e-02   7.7666667e-02   8.0333333e-02   1.1466667e-01   7.8000000e-02
   9.0000000e+00   1.5133333e-01   1.4100000e-01   1.3933333e-01   1.3900000e-01   1.9000000e-01   1.3466667e-01
   1.4000000e+01   2.4700000e-01   2.2800000e-01   2.2466667e-01   2.2166667e-01   2.7966667e-01   2.1600000e-01
   1.8000000e+01   3.8966667e-01   3.1066667e-01   3.0266667e-01   2.8966667e-01   3.6766667e-01   2.9466667e-01
   2.3000000e+01   7.5166667e-01   4.1066667e-01   4.0133333e-01   3.8300000e-01   4.7400000e-01   3.7733333e-01
   2.7000000e+01   9.4433333e-01   4.8900000e-01   4.5533333e-01   4.3200000e-01   5.2800000e-01   4.2466667e-01
   3.2000000e+01   9.9766667e-01   6.4933333e-01   5.3166667e-01   5.0200000e-01   6.8233333e-01   4.9866667e-01
   3.6000000e+01   1.0000000e+00   8.2633333e-01   6.1233333e-01   5.7766667e-01   8.4433333e-01   5.6800000e-01
   4.1000000e+01   1.0000000e+00   9.5500000e-01   6.8300000e-01   6.5466667e-01   9.6933333e-01   6.2466667e-01
   4.5000000e+01   1.0000000e+00   9.9500000e-01   7.7466667e-01   7.5733333e-01   9.9666667e-01   7.2000000e-01
   5.0000000e+01   1.0000000e+00   1.0000000e+00   8.7933333e-01   8.6633333e-01   1.0000000e+00   8.0066667e-01
   5.4000000e+01   1.0000000e+00   1.0000000e+00   9.5033333e-01   9.4300000e-01   1.0000000e+00   8.8933333e-01
   5.9000000e+01   1.0000000e+00   1.0000000e+00   9.9000000e-01   9.8600000e-01   1.0000000e+00   9.5733333e-01
   6.3000000e+01   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9633333e-01   1.0000000e+00   9.9200000e-01
   6.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   9.9833333e-01
   7.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.4.dat <==
   6.0000000e+00   1.0700000e-01   9.9333333e-02   1.0066667e-01   1.0366667e-01   1.3766667e-01   9.9333333e-02
   1.1000000e+01   1.9133333e-01   1.7633333e-01   1.7466667e-01   1.7500000e-01   2.2766667e-01   1.7200000e-01
   1.6000000e+01   2.9033333e-01   2.6800000e-01   2.6133333e-01   2.6000000e-01   3.2766667e-01   2.5366667e-01
   2.1000000e+01   4.1700000e-01   3.4100000e-01   3.2833333e-01   3.2933333e-01   4.0433333e-01   3.1933333e-01
   2.6000000e+01   6.9000000e-01   4.2233333e-01   4.1233333e-01   3.9866667e-01   4.6833333e-01   3.9166667e-01
   3.1000000e+01   9.3800000e-01   5.0133333e-01   4.8066667e-01   4.6733333e-01   5.4566667e-01   4.5766667e-01
   3.6000000e+01   9.9266667e-01   6.2500000e-01   5.6466667e-01   5.4000000e-01   6.5033333e-01   5.2966667e-01
   4.1000000e+01   9.9966667e-01   7.7733333e-01   6.4000000e-01   6.0600000e-01   7.9100000e-01   5.8966667e-01
   4.7000000e+01   1.0000000e+00   9.4000000e-01   7.2333333e-01   6.8266667e-01   9.4733333e-01   6.6833333e-01
   5.2000000e+01   1.0000000e+00   9.9233333e-01   8.0166667e-01   7.6133333e-01   9.9433333e-01   7.4433333e-01
   5.7000000e+01   1.0000000e+00   9.9933333e-01   8.8133333e-01   8.5933333e-01   9.9966667e-01   8.1833333e-01
   6.2000000e+01   1.0000000e+00   1.0000000e+00   9.5033333e-01   9.3766667e-01   1.0000000e+00   8.9000000e-01
   6.7000000e+01   1.0000000e+00   1.0000000e+00   9.9100000e-01   9.8066667e-01   1.0000000e+00   9.5100000e-01
   7.2000000e+01   1.0000000e+00   1.0000000e+00   9.9933333e-01   9.9733333e-01   1.0000000e+00   9.8866667e-01
   7.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01
   8.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.45.dat <==
   6.0000000e+00   1.1166667e-01   1.0300000e-01   1.0200000e-01   1.0533333e-01   1.4066667e-01   1.0033333e-01
   1.2000000e+01   2.1433333e-01   1.9833333e-01   1.9633333e-01   1.9833333e-01   2.5100000e-01   1.8933333e-01
   1.8000000e+01   3.1700000e-01   2.9333333e-01   2.8666667e-01   2.8266667e-01   3.5066667e-01   2.7700000e-01
   2.4000000e+01   4.2166667e-01   3.7500000e-01   3.6333333e-01   3.4933333e-01   4.1966667e-01   3.5066667e-01
   2.9000000e+01   6.6133333e-01   4.6133333e-01   4.4700000e-01   4.2633333e-01   5.0033333e-01   4.2600000e-01
   3.5000000e+01   9.3866667e-01   5.5300000e-01   5.3600000e-01   5.0700000e-01   5.9166667e-01   5.0300000e-01
   4.1000000e+01   9.9566667e-01   6.5933333e-01   6.2300000e-01   5.8666667e-01   6.5933333e-01   5.8333333e-01
   4.7000000e+01   1.0000000e+00   7.9033333e-01   7.0266667e-01   6.6000000e-01   8.0300000e-01   6.5566667e-01
   5.2000000e+01   1.0000000e+00   9.0400000e-01   7.5933333e-01   7.1500000e-01   9.1200000e-01   7.0800000e-01
   5.8000000e+01   1.0000000e+00   9.8066667e-01   8.1766667e-01   7.8866667e-01   9.8633333e-01   7.7133333e-01
   6.4000000e+01   1.0000000e+00   9.9900000e-01   8.8733333e-01   8.6066667e-01   1.0000000e+00   8.3166667e-01
   7.0000000e+01   1.0000000e+00   1.0000000e+00   9.5733333e-01   9.3933333e-01   1.0000000e+00   8.9933333e-01
   7.5000000e+01   1.0000000e+00   1.0000000e+00   9.8666667e-01   9.8000000e-01   1.0000000e+00   9.4666667e-01
   8.1000000e+01   1.0000000e+00   1.0000000e+00   9.9866667e-01   9.9733333e-01   1.0000000e+00   9.9166667e-01
   8.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00
   9.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.5.dat <==
   7.0000000e+00   1.3000000e-01   1.2066667e-01   1.2066667e-01   1.2133333e-01   1.6533333e-01   1.2000000e-01
   1.3000000e+01   2.2500000e-01   2.0766667e-01   2.0333333e-01   2.0633333e-01   2.5733333e-01   2.0266667e-01
   2.0000000e+01   3.3100000e-01   3.0966667e-01   3.0466667e-01   2.9733333e-01   3.6866667e-01   2.9366667e-01
   2.6000000e+01   4.4166667e-01   4.0400000e-01   3.9333333e-01   3.8600000e-01   4.5600000e-01   3.7933333e-01
   3.2000000e+01   6.5933333e-01   4.9333333e-01   4.8200000e-01   4.6333333e-01   5.2966667e-01   4.5933333e-01
   3.9000000e+01   9.2700000e-01   5.9133333e-01   5.6833333e-01   5.3566667e-01   6.1700000e-01   5.3900000e-01
   4.5000000e+01   9.9166667e-01   6.6600000e-01   6.3900000e-01   6.0466667e-01   6.8000000e-01   6.0000000e-01
   5.2000000e+01   9.9933333e-01   7.7933333e-01   7.2166667e-01   6.8133333e-01   7.8466667e-01   6.7233333e-01
   5.8000000e+01   1.0000000e+00   9.0300000e-01   7.9933333e-01   7.6233333e-01   9.0400000e-01   7.5033333e-01
   6.4000000e+01   1.0000000e+00   9.8100000e-01   8.5666667e-01   8.0966667e-01   9.7666667e-01   8.0933333e-01
   7.1000000e+01   1.0000000e+00   9.9933333e-01   9.1766667e-01   8.9000000e-01   9.9966667e-01   8.7000000e-01
   7.7000000e+01   1.0000000e+00   1.0000000e+00   9.6200000e-01   9.3766667e-01   1.0000000e+00   9.2200000e-01
   8.4000000e+01   1.0000000e+00   1.0000000e+00   9.9333333e-01   9.8200000e-01   1.0000000e+00   9.6433333e-01
   9.0000000e+01   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.9666667e-01   1.0000000e+00   9.8700000e-01
   9.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01
   1.0300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2200000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.55.dat <==
   8.0000000e+00   1.4000000e-01   1.2966667e-01   1.2900000e-01   1.2800000e-01   1.7500000e-01   1.2833333e-01
   1.5000000e+01   2.5766667e-01   2.3766667e-01   2.3533333e-01   2.4000000e-01   2.8933333e-01   2.2966667e-01
   2.2000000e+01   3.6100000e-01   3.3833333e-01   3.3100000e-01   3.2466667e-01   3.9866667e-01   3.2266667e-01
   2.9000000e+01   4.7133333e-01   4.4300000e-01   4.3400000e-01   4.1866667e-01   4.8766667e-01   4.1100000e-01
   3.6000000e+01   6.8100000e-01   5.3666667e-01   5.1966667e-01   4.9366667e-01   5.6866667e-01   4.8933333e-01
   4.3000000e+01   9.2433333e-01   6.2933333e-01   6.1166667e-01   5.8300000e-01   6.5900000e-01   5.7800000e-01
   5.0000000e+01   9.9000000e-01   7.1500000e-01   6.9733333e-01   6.5833333e-01   7.2833333e-01   6.5800000e-01
   5.7000000e+01   9.9933333e-01   8.0366667e-01   7.6766667e-01   7.2600000e-01   7.8866667e-01   7.2633333e-01
   6.4000000e+01   1.0000000e+00   8.9066667e-01   8.2766667e-01   7.9000000e-01   8.9333333e-01   7.7366667e-01
   7.1000000e+01   1.0000000e+00   9.6600000e-01   8.8600000e-01   8.4600000e-01   9.7266667e-01   8.4133333e-01
   7.8000000e+01   1.0000000e+00   9.9500000e-01   9.2333333e-01   8.9000000e-01   9.9666667e-01   8.7833333e-01
   8.5000000e+01   1.0000000e+00   1.0000000e+00   9.6133333e-01   9.4433333e-01   1.0000000e+00   9.2933333e-01
   9.2000000e+01   1.0000000e+00   1.0000000e+00   9.9066667e-01   9.7666667e-01   1.0000000e+00   9.6600000e-01
   9.9000000e+01   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9400000e-01   1.0000000e+00   9.8833333e-01
   1.0600000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9933333e-01   1.0000000e+00   9.9933333e-01
   1.1300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2700000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.6.dat <==
   8.0000000e+00   1.1833333e-01   1.0666667e-01   1.0766667e-01   1.1066667e-01   1.5400000e-01   1.0466667e-01
   1.6000000e+01   2.7333333e-01   2.5166667e-01   2.4833333e-01   2.5100000e-01   3.0300000e-01   2.4100000e-01
   2.4000000e+01   3.9133333e-01   3.6833333e-01   3.6433333e-01   3.5566667e-01   4.1433333e-01   3.5000000e-01
   3.1000000e+01   5.0100000e-01   4.7166667e-01   4.5800000e-01   4.4666667e-01   5.1600000e-01   4.3900000e-01
   3.9000000e+01   6.5700000e-01   5.5100000e-01   5.3666667e-01   5.1033333e-01   5.8066667e-01   5.1200000e-01
   4.7000000e+01   9.1300000e-01   6.4166667e-01   6.2533333e-01   5.9600000e-01   6.5466667e-01   5.9600000e-01
   5.4000000e+01   9.8866667e-01   7.3366667e-01   7.0966667e-01   6.7333333e-01   7.2133333e-01   6.7166667e-01
   6.2000000e+01   1.0000000e+00   8.1733333e-01   7.9566667e-01   7.4533333e-01   7.8766667e-01   7.5666667e-01
   7.0000000e+01   1.0000000e+00   8.9400000e-01   8.4633333e-01   8.0066667e-01   8.8300000e-01   8.0733333e-01
   7.7000000e+01   1.0000000e+00   9.5433333e-01   8.9866667e-01   8.5766667e-01   9.5066667e-01   8.5366667e-01
   8.5000000e+01   1.0000000e+00   9.9500000e-01   9.3633333e-01   9.0400000e-01   9.9633333e-01   9.0866667e-01
   9.3000000e+01   1.0000000e+00   9.9966667e-01   9.6800000e-01   9.4900000e-01   9.9966667e-01   9.3700000e-01
   1.0000000e+02   1.0000000e+00   1.0000000e+00   9.9133333e-01   9.7666667e-01   1.0000000e+00   9.7400000e-01
   1.0800000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9500000e-01   1.0000000e+00   9.9166667e-01
   1.1600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01   1.0000000e+00   9.9800000e-01
   1.2300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3100000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.65.dat <==
   9.0000000e+00   1.4966667e-01   1.3733333e-01   1.3700000e-01   1.4433333e-01   1.7933333e-01   1.3466667e-01
   1.7000000e+01   2.9266667e-01   2.6900000e-01   2.6566667e-01   2.6100000e-01   3.2200000e-01   2.5866667e-01
   2.5000000e+01   3.9300000e-01   3.7100000e-01   3.6233333e-01   3.5700000e-01   4.1233333e-01   3.5166667e-01
   3.4000000e+01   5.1600000e-01   4.9833333e-01   4.8800000e-01   4.7200000e-01   5.2500000e-01   4.6833333e-01
   4.2000000e+01   6.6100000e-01   5.9500000e-01   5.7566667e-01   5.4700000e-01   6.0933333e-01   5.4900000e-01
   5.0000000e+01   8.7833333e-01   6.7200000e-01   6.5366667e-01   6.1366667e-01   6.6766667e-01   6.2200000e-01
   5.9000000e+01   9.8600000e-01   7.7233333e-01   7.4466667e-01   7.0366667e-01   7.3500000e-01   7.0900000e-01
   6.7000000e+01   9.9600000e-01   8.2066667e-01   8.0166667e-01   7.4533333e-01   7.8966667e-01   7.6000000e-01
   7.5000000e+01   9.9900000e-01   8.8533333e-01   8.6233333e-01   8.1933333e-01   8.6133333e-01   8.1800000e-01
   8.4000000e+01   1.0000000e+00   9.5333333e-01   9.1533333e-01   8.7466667e-01   9.4300000e-01   8.8166667e-01
   9.2000000e+01   1.0000000e+00   9.8766667e-01   9.5166667e-01   9.1700000e-01   9.8833333e-01   9.1433333e-01
   1.0000000e+02   1.0000000e+00   9.9800000e-01   9.7600000e-01   9.5433333e-01   1.0000000e+00   9.5200000e-01
   1.0900000e+02   1.0000000e+00   1.0000000e+00   9.9566667e-01   9.7933333e-01   1.0000000e+00   9.8233333e-01
   1.1700000e+02   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.9300000e-01   1.0000000e+00   9.9300000e-01
   1.2500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   9.9966667e-01
   1.3400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4200000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.7.dat <==
   9.0000000e+00   1.4900000e-01   1.4066667e-01   1.4100000e-01   1.4466667e-01   1.7200000e-01   1.4066667e-01
   1.8000000e+01   2.9266667e-01   2.7366667e-01   2.7100000e-01   2.6833333e-01   3.1966667e-01   2.6366667e-01
   2.7000000e+01   4.2666667e-01   4.0733333e-01   3.9933333e-01   3.9266667e-01   4.5000000e-01   3.8533333e-01
   3.6000000e+01   5.3200000e-01   5.0966667e-01   4.9400000e-01   4.7600000e-01   5.4800000e-01   4.8066667e-01
   4.5000000e+01   6.6866667e-01   6.2433333e-01   6.1133333e-01   5.8600000e-01   6.2033333e-01   5.8066667e-01
   5.4000000e+01   8.7233333e-01   7.0800000e-01   6.8400000e-01   6.4933333e-01   6.8333333e-01   6.4733333e-01
   6.3000000e+01   9.7633333e-01   7.7833333e-01   7.6000000e-01   7.1066667e-01   7.4566667e-01   7.2300000e-01
   7.2000000e+01   9.9633333e-01   8.3700000e-01   8.1633333e-01   7.6933333e-01   8.1266667e-01   7.8000000e-01
   8.1000000e+01   1.0000000e+00   9.0166667e-01   8.8033333e-01   8.4033333e-01   8.5366667e-01   8.4100000e-01
   9.0000000e+01   1.0000000e+00   9.4400000e-01   9.3100000e-01   8.9033333e-01   9.2233333e-01   8.9800000e-01
   9.9000000e+01   1.0000000e+00   9.8033333e-01   9.5800000e-01   9.2500000e-01   9.7633333e-01   9.3433333e-01
   1.0800000e+02   1.0000000e+00   9.9933333e-01   9.7900000e-01   9.5666667e-01   9.9800000e-01   9.5600000e-01
   1.1700000e+02   1.0000000e+00   1.0000000e+00   9.9733333e-01   9.7633333e-01   1.0000000e+00   9.8666667e-01
   1.2600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9300000e-01   1.0000000e+00   9.9200000e-01
   1.3500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01   1.0000000e+00   9.9900000e-01
   1.4400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6200000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7100000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.75.dat <==
   1.0000000e+01   1.6733333e-01   1.5233333e-01   1.5000000e-01   1.5500000e-01   2.0166667e-01   1.4966667e-01
   2.0000000e+01   3.2466667e-01   3.0233333e-01   2.9933333e-01   2.9566667e-01   3.4433333e-01   2.8900000e-01
   2.9000000e+01   4.2800000e-01   4.0766667e-01   3.9466667e-01   3.8933333e-01   4.5366667e-01   3.8666667e-01
   3.9000000e+01   5.5033333e-01   5.3166667e-01   5.2066667e-01   4.9500000e-01   5.3500000e-01   4.9566667e-01
   4.8000000e+01   6.8066667e-01   6.4600000e-01   6.2700000e-01   5.9466667e-01   6.4966667e-01   6.0300000e-01
   5.8000000e+01   8.6166667e-01   7.1833333e-01   7.0066667e-01   6.6100000e-01   6.8866667e-01   6.6733333e-01
   6.8000000e+01   9.7033333e-01   8.2166667e-01   8.0300000e-01   7.6333333e-01   7.8133333e-01   7.6266667e-01
   7.7000000e+01   9.9600000e-01   8.6233333e-01   8.4600000e-01   8.0633333e-01   8.1600000e-01   8.0700000e-01
   8.7000000e+01   1.0000000e+00   9.1700000e-01   8.9833333e-01   8.5766667e-01   8.6700000e-01   8.6266667e-01
   9.6000000e+01   9.9966667e-01   9.4966667e-01   9.3733333e-01   8.9500000e-01   9.0900000e-01   9.0600000e-01
   1.0600000e+02   1.0000000e+00   9.8133333e-01   9.6933333e-01   9.3366667e-01   9.6666667e-01   9.3900000e-01
   1.1600000e+02   1.0000000e+00   9.9666667e-01   9.8366667e-01   9.6666667e-01   9.9266667e-01   9.7166667e-01
   1.2500000e+02   1.0000000e+00   1.0000000e+00   9.9666667e-01   9.8200000e-01   9.9933333e-01   9.8466667e-01
   1.3500000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9500000e-01   1.0000000e+00   9.9633333e-01
   1.4400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   9.9966667e-01
   1.5400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   1.6400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.8.dat <==
   1.1000000e+01   1.7133333e-01   1.5766667e-01   1.5700000e-01   1.5733333e-01   2.0900000e-01   1.5366667e-01
   2.1000000e+01   3.4666667e-01   3.2033333e-01   3.1666667e-01   3.1900000e-01   3.7233333e-01   3.0866667e-01
   3.1000000e+01   4.7200000e-01   4.4966667e-01   4.3800000e-01   4.3133333e-01   4.7200000e-01   4.2333333e-01
   4.1000000e+01   5.5900000e-01   5.4100000e-01   5.3333333e-01   5.1133333e-01   5.6133333e-01   5.1266667e-01
   5.2000000e+01   6.9466667e-01   6.6533333e-01   6.4866667e-01   6.1800000e-01   6.4966667e-01   6.1900000e-01
   6.2000000e+01   8.4733333e-01   7.5700000e-01   7.3833333e-01   6.9966667e-01   7.2200000e-01   7.0433333e-01
   7.2000000e+01   9.6100000e-01   8.3300000e-01   8.1566667e-01   7.7300000e-01   7.7500000e-01   7.7866667e-01
   8.2000000e+01   9.9233333e-01   8.8233333e-01   8.6133333e-01   8.1200000e-01   8.1533333e-01   8.2500000e-01
   9.3000000e+01   9.9866667e-01   9.2833333e-01   9.1666667e-01   8.7300000e-01   8.6000000e-01   8.8733333e-01
   1.0300000e+02   9.9833333e-01   9.6000000e-01   9.5166667e-01   9.0500000e-01   9.1166667e-01   9.1800000e-01
   1.1300000e+02   1.0000000e+00   9.7900000e-01   9.7233333e-01   9.4400000e-01   9.4300000e-01   9.5566667e-01
   1.2300000e+02   1.0000000e+00   9.9466667e-01   9.9300000e-01   9.7200000e-01   9.8366667e-01   9.7966667e-01
   1.3400000e+02   1.0000000e+00   9.9966667e-01   9.9633333e-01   9.8366667e-01   9.9933333e-01   9.9000000e-01
   1.4400000e+02   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9366667e-01   1.0000000e+00   9.9766667e-01
   1.5400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9833333e-01   1.0000000e+00   1.0000000e+00
   1.6400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.85.dat <==
   1.1000000e+01   1.7700000e-01   1.6433333e-01   1.6200000e-01   1.6900000e-01   2.1900000e-01   1.6033333e-01
   2.2000000e+01   3.5033333e-01   3.2666667e-01   3.2133333e-01   3.1766667e-01   3.6666667e-01   3.1366667e-01
   3.3000000e+01   4.8333333e-01   4.5733333e-01   4.4733333e-01   4.4633333e-01   4.8366667e-01   4.3666667e-01
   4.4000000e+01   6.0000000e-01   5.8133333e-01   5.7033333e-01   5.4633333e-01   5.9766667e-01   5.5266667e-01
   5.5000000e+01   7.1300000e-01   6.9633333e-01   6.7633333e-01   6.3566667e-01   6.6366667e-01   6.4933333e-01
   6.6000000e+01   8.6066667e-01   7.7833333e-01   7.5833333e-01   7.2100000e-01   7.3766667e-01   7.2833333e-01
   7.7000000e+01   9.5733333e-01   8.4966667e-01   8.3500000e-01   7.8566667e-01   7.7633333e-01   7.9066667e-01
   8.8000000e+01   9.9033333e-01   9.1066667e-01   8.9166667e-01   8.5166667e-01   8.2866667e-01   8.6333333e-01
   9.8000000e+01   9.9800000e-01   9.4000000e-01   9.2400000e-01   8.7933333e-01   8.4966667e-01   8.9466667e-01
   1.0900000e+02   9.9866667e-01   9.6566667e-01   9.5333333e-01   9.1466667e-01   8.8833333e-01   9.3166667e-01
   1.2000000e+02   9.9933333e-01   9.8600000e-01   9.7700000e-01   9.4533333e-01   9.0833333e-01   9.6000000e-01
   1.3100000e+02   1.0000000e+00   9.9400000e-01   9.9233333e-01   9.6866667e-01   9.6966667e-01   9.8066667e-01
   1.4200000e+02   1.0000000e+00   9.9866667e-01   9.9733333e-01   9.8333333e-01   1.0000000e+00   9.9366667e-01
   1.5300000e+02   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.9333333e-01   1.0000000e+00   9.9800000e-01
   1.6400000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   9.9966667e-01
   1.7500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   1.8500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0700000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.9.dat <==
   1.2000000e+01   1.9600000e-01   1.7966667e-01   1.7933333e-01   1.8533333e-01   2.2633333e-01   1.7400000e-01
   2.4000000e+01   3.6100000e-01   3.4333333e-01   3.3733333e-01   3.4000000e-01   3.8133333e-01   3.3066667e-01
   3.5000000e+01   5.0533333e-01   4.7500000e-01   4.6466667e-01   4.6366667e-01   5.2133333e-01   4.5266667e-01
   4.7000000e+01   6.2600000e-01   6.0500000e-01   5.9033333e-01   5.7566667e-01   6.0500000e-01   5.7166667e-01
   5.8000000e+01   7.2500000e-01   6.9833333e-01   6.7833333e-01   6.5266667e-01   6.5833333e-01   6.5666667e-01
   7.0000000e+01   8.4766667e-01   7.9866667e-01   7.8300000e-01   7.3566667e-01   7.4733333e-01   7.5100000e-01
   8.1000000e+01   9.4833333e-01   8.5866667e-01   8.3866667e-01   7.9333333e-01   7.9333333e-01   8.0800000e-01
   9.3000000e+01   9.8866667e-01   9.1966667e-01   9.0966667e-01   8.6300000e-01   8.3766667e-01   8.7300000e-01
   1.0400000e+02   9.9566667e-01   9.4100000e-01   9.2566667e-01   8.8233333e-01   8.6066667e-01   8.9633333e-01
   1.1600000e+02   9.9800000e-01   9.7133333e-01   9.6500000e-01   9.3333333e-01   8.7200000e-01   9.4700000e-01
   1.2700000e+02   9.9933333e-01   9.8433333e-01   9.7700000e-01   9.5200000e-01   8.0033333e-01   9.6300000e-01
   1.3900000e+02   9.9933333e-01   9.9400000e-01   9.9366667e-01   9.7333333e-01   9.8833333e-01   9.8400000e-01
   1.5000000e+02   1.0000000e+00   9.9766667e-01   9.9933333e-01   9.8533333e-01   1.0000000e+00   9.9666667e-01
   1.6200000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9400000e-01   1.0000000e+00   9.9866667e-01
   1.7300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9762712e-01   1.0000000e+00   1.0000000e+00
   1.8500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   1.9600000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0800000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Rate_md_dat/Rate_md_rho0.95.dat <==
   1.3000000e+01   2.1533333e-01   2.0066667e-01   2.0066667e-01   2.0000000e-01   2.4233333e-01   1.9666667e-01
   2.5000000e+01   3.6566667e-01   3.4500000e-01   3.4033333e-01   3.3866667e-01   3.9266667e-01   3.3200000e-01
   3.7000000e+01   5.2533333e-01   4.9833333e-01   4.9133333e-01   4.7633333e-01   5.2766667e-01   4.7866667e-01
   4.9000000e+01   6.3700000e-01   6.1866667e-01   5.9800000e-01   5.7200000e-01   6.0033333e-01   5.7966667e-01
   6.1000000e+01   7.4000000e-01   7.2466667e-01   7.0566667e-01   6.7400000e-01   6.8666667e-01   6.7900000e-01
   7.3000000e+01   8.3233333e-01   8.0933333e-01   7.9233333e-01   7.4633333e-01   7.4366667e-01   7.5733333e-01
   8.6000000e+01   9.3866667e-01   8.7766667e-01   8.6000000e-01   8.2133333e-01   7.8733333e-01   8.3033333e-01
   9.8000000e+01   9.8400000e-01   9.2700000e-01   9.1033333e-01   8.6700000e-01   8.2666667e-01   8.8166667e-01
   1.1000000e+02   9.9333333e-01   9.5200000e-01   9.4266667e-01   9.0200000e-01   8.4366667e-01   9.1600000e-01
   1.2200000e+02   9.9866667e-01   9.7733333e-01   9.7333333e-01   9.4100000e-01   8.2033333e-01   9.5466667e-01
   1.3400000e+02   9.9900000e-01   9.9033333e-01   9.8733333e-01   9.6100000e-01   9.1000000e-01   9.7466667e-01
   1.4600000e+02   9.9900000e-01   9.9633333e-01   9.9600000e-01   9.7800000e-01   9.9933333e-01   9.8900000e-01
   1.5900000e+02   1.0000000e+00   9.9900000e-01   9.9933333e-01   9.8433333e-01   1.0000000e+00   9.9733333e-01
   1.7100000e+02   1.0000000e+00   9.9966667e-01   9.9966667e-01   9.9366667e-01   1.0000000e+00   9.9966667e-01
   1.8300000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9633333e-01   1.0000000e+00   9.9966667e-01
   1.9500000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01   1.0000000e+00   1.0000000e+00
   2.0700000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00
   2.1900000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3200000e+02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_5/deltap0/Readme.txt <==
These data come from the directory 
'/Users/cherzet/Documents/Matlab_Data/Results/Critical_Sparsity/Phase_transitions/Processed_data/PhaseTransition_varp_dims256_vara1_var_n0.0001_alpha0.4_beta0.4_deltap0_gaussian_random_3000'

The dat-files have been generated with the functions make_datfile_contour_PT.m and make_datfile_PT.m in the directory /Users/cherzet/Documents/sparcomp_rev/branches/BGlab/Main/Igrida



==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.05.dat <==
   1.0000000e+00   5.8509733e-04   7.8932300e-04   1.4774700e-03   3.2513863e-03   1.3526263e-02   3.3420872e-01
   2.0000000e+00   1.0034253e-03   1.0562323e-03   3.8033017e-03   4.4779337e-03   1.2749592e-02   4.0601242e-01
   2.0000000e+00   1.0405370e-03   1.0642093e-03   3.9925003e-03   4.4622090e-03   1.2352837e-02   4.0823163e-01
   3.0000000e+00   1.6136423e-03   1.8888093e-03   7.7016927e-03   5.7423093e-03   1.4709187e-02   4.4837678e-01
   4.0000000e+00   2.0584437e-03   2.6490823e-03   1.4936380e-02   6.2818647e-03   1.4791950e-02   4.8502773e-01
   4.0000000e+00   2.0094410e-03   2.4211293e-03   1.4507429e-02   6.3946333e-03   1.3938016e-02   4.8029145e-01
   5.0000000e+00   2.2868120e-03   2.8928763e-03   2.0673849e-02   7.4247273e-03   1.4282097e-02   4.8844945e-01
   6.0000000e+00   2.5015730e-03   3.5558440e-03   2.5241966e-02   7.8585190e-03   1.4188640e-02   5.0674479e-01
   6.0000000e+00   2.4276103e-03   3.5141070e-03   2.7224413e-02   8.3013267e-03   1.4623679e-02   5.0176231e-01
   7.0000000e+00   2.8120363e-03   3.8273963e-03   3.3023789e-02   8.7501053e-03   1.4700093e-02   5.3178043e-01
   8.0000000e+00   3.0441537e-03   4.3382617e-03   3.7624980e-02   9.5447497e-03   1.6197370e-02   5.3416933e-01
   8.0000000e+00   2.7298683e-03   3.9938260e-03   3.4032352e-02   8.7482947e-03   1.4604590e-02   5.1021131e-01
   9.0000000e+00   2.9810677e-03   4.4898673e-03   3.8789637e-02   9.3898317e-03   1.5532036e-02   5.1417194e-01
   9.0000000e+00   2.9266777e-03   4.1956277e-03   3.7598257e-02   9.2216587e-03   1.4923625e-02   5.2419579e-01
   1.0000000e+01   3.1909200e-03   4.4018630e-03   4.0616115e-02   9.2538287e-03   1.5725356e-02   5.0892735e-01
   1.1000000e+01   3.2558007e-03   4.7046090e-03   4.1841052e-02   9.3011360e-03   1.5686372e-02   5.1333939e-01
   1.1000000e+01   3.2102383e-03   4.8023617e-03   4.1905719e-02   9.3288873e-03   1.5897727e-02   5.2062704e-01
   1.2000000e+01   3.2278303e-03   4.5961747e-03   3.8352278e-02   7.7402513e-03   1.5176218e-02   4.9790287e-01
   1.3000000e+01   3.3410150e-03   4.6070210e-03   3.9178016e-02   6.2180677e-03   1.5808219e-02   4.8227757e-01


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.1.dat <==
   2.0000000e+00   9.2698200e-04   9.3713067e-04   1.9486450e-03   4.2043763e-03   1.2232072e-02   2.4009933e-01
   3.0000000e+00   1.3627590e-03   1.2796453e-03   2.1766773e-03   4.3338197e-03   1.2646319e-02   3.1039943e-01
   4.0000000e+00   1.9898667e-03   1.9657353e-03   2.4923690e-03   4.7051230e-03   1.3792199e-02   3.7292549e-01
   6.0000000e+00   4.1332337e-03   3.5296950e-03   4.4135773e-03   5.4476903e-03   1.6057839e-02   4.4001323e-01
   7.0000000e+00   5.2002167e-03   4.3799113e-03   6.0738420e-03   5.5271053e-03   1.5561598e-02   4.7033316e-01
   8.0000000e+00   5.8870047e-03   4.8497633e-03   8.1096260e-03   5.4472127e-03   1.5703269e-02   4.9129218e-01
   9.0000000e+00   6.5326927e-03   5.7983603e-03   1.0807662e-02   5.8110767e-03   1.5693836e-02   5.1936949e-01
   1.1000000e+01   7.2736487e-03   6.6064790e-03   1.7665725e-02   6.7294190e-03   1.6494706e-02   5.7031002e-01
   1.2000000e+01   7.5756723e-03   6.9638393e-03   2.1445690e-02   7.5277427e-03   1.6822722e-02   6.0112064e-01
   1.3000000e+01   7.7590083e-03   7.2947147e-03   2.5012713e-02   8.3887730e-03   1.6324324e-02   6.1822266e-01
   1.5000000e+01   7.9475087e-03   7.6590283e-03   3.0851332e-02   9.1227850e-03   1.7215826e-02   6.4623582e-01
   1.6000000e+01   7.8149983e-03   7.7428390e-03   3.2967214e-02   9.2350130e-03   1.5884103e-02   6.4464856e-01
   1.7000000e+01   8.4308360e-03   8.0117107e-03   3.5520681e-02   9.7227517e-03   1.7624826e-02   6.5802273e-01
   1.8000000e+01   7.8044137e-03   7.6648170e-03   3.4860324e-02   9.3564943e-03   1.6389452e-02   6.2915425e-01
   2.0000000e+01   8.6446070e-03   8.4528230e-03   3.8847282e-02   1.0125628e-02   1.8254642e-02   6.4832374e-01
   2.1000000e+01   9.1830090e-03   8.6185643e-03   3.9388151e-02   9.8599490e-03   1.8630686e-02   6.4058419e-01
   2.2000000e+01   8.7053277e-03   8.4308697e-03   4.0044688e-02   9.8600530e-03   1.7928626e-02   6.3304362e-01
   2.4000000e+01   8.7147960e-03   8.3759817e-03   3.8639502e-02   8.3764883e-03   1.7539788e-02   6.0056128e-01
   2.5000000e+01   8.8532247e-03   8.3155993e-03   3.8736462e-02   7.6578733e-03   1.7879248e-02   6.0563229e-01


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.15.dat <==
   2.0000000e+00   8.8798767e-04   9.2337867e-04   1.4923920e-03   3.3373180e-03   9.4393310e-03   4.5665707e-02
   4.0000000e+00   1.5886413e-03   1.6421823e-03   1.9993823e-03   4.5320630e-03   1.1486716e-02   8.0806230e-02
   6.0000000e+00   3.2306297e-03   2.7000943e-03   2.7675273e-03   4.6228933e-03   1.2828822e-02   1.5491962e-01
   8.0000000e+00   5.7096480e-03   3.8027717e-03   2.7924443e-03   5.2294080e-03   1.4807222e-02   2.5422598e-01
   1.0000000e+01   8.2637200e-03   5.1101270e-03   3.3336613e-03   5.1277370e-03   1.7622849e-02   3.6292802e-01
   1.2000000e+01   9.6845273e-03   6.9319617e-03   5.0193680e-03   5.4581937e-03   2.3610738e-02   4.3822745e-01
   1.4000000e+01   1.0828128e-02   8.6973133e-03   8.3145977e-03   6.1850317e-03   2.9840344e-02   5.1082412e-01
   1.6000000e+01   1.1562810e-02   1.0000751e-02   1.3835815e-02   7.2475483e-03   3.5864043e-02   5.7780692e-01
   1.8000000e+01   1.1961139e-02   1.1369120e-02   2.0088763e-02   8.3633357e-03   3.9116183e-02   6.2768277e-01
   2.0000000e+01   1.2735991e-02   1.2210178e-02   2.7821066e-02   9.4354763e-03   4.0528982e-02   7.0475190e-01
   2.2000000e+01   1.2297097e-02   1.1521956e-02   3.2656449e-02   9.1302483e-03   3.8034695e-02   7.2241803e-01
   2.4000000e+01   1.2965977e-02   1.2276614e-02   3.8384681e-02   9.8298583e-03   4.0785058e-02   7.3391734e-01
   2.5000000e+01   1.2776148e-02   1.1824567e-02   3.8704020e-02   9.9199923e-03   3.8450224e-02   7.3738598e-01
   2.7000000e+01   1.4194041e-02   1.3180338e-02   4.3290095e-02   1.0851417e-02   4.0731664e-02   7.6650380e-01
   2.9000000e+01   1.4424788e-02   1.3311960e-02   4.5001482e-02   1.1280380e-02   4.1418238e-02   7.5664254e-01
   3.1000000e+01   1.4997998e-02   1.3668348e-02   4.7604176e-02   1.1658782e-02   4.2276222e-02   7.6063262e-01
   3.3000000e+01   1.5646163e-02   1.4261061e-02   4.9031124e-02   1.1469185e-02   4.0846352e-02   7.6041351e-01
   3.5000000e+01   1.5701608e-02   1.4269786e-02   5.0005655e-02   1.0808738e-02   3.6909284e-02   7.4572122e-01
   3.7000000e+01   1.5565257e-02   1.4740695e-02   4.9071485e-02   9.1934337e-03   3.6175778e-02   7.1673204e-01


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.2.dat <==
   3.0000000e+00   1.1022593e-03   1.1204660e-03   1.4956107e-03   3.2501003e-03   1.0705557e-02   4.4155774e-02
   6.0000000e+00   2.1408420e-03   1.8038973e-03   1.7714967e-03   4.3532320e-03   1.2199759e-02   5.5300316e-02
   8.0000000e+00   3.2010873e-03   2.7679760e-03   2.1284573e-03   4.8394273e-03   1.2826098e-02   6.2331485e-02
   1.1000000e+01   6.6714710e-03   4.5015293e-03   2.9327440e-03   5.3010790e-03   1.4894211e-02   8.3925320e-02
   1.3000000e+01   9.5737863e-03   6.8109850e-03   3.2231680e-03   5.3524210e-03   1.8711356e-02   1.0592147e-01
   1.6000000e+01   1.3285968e-02   1.1770779e-02   4.2825117e-03   6.0107273e-03   3.0270014e-02   1.7595795e-01
   1.8000000e+01   1.4544782e-02   1.4494538e-02   5.7532627e-03   6.0771790e-03   4.0346928e-02   2.5478553e-01
   2.1000000e+01   1.7289986e-02   2.3286512e-02   1.0518204e-02   7.4869827e-03   5.1041662e-02   4.2777665e-01
   2.4000000e+01   1.9031479e-02   2.9899019e-02   2.1429986e-02   9.0532477e-03   5.6730497e-02   5.9183159e-01
   2.6000000e+01   1.9287783e-02   3.3702813e-02   3.1374058e-02   1.0015894e-02   5.4128716e-02   6.8678886e-01
   2.9000000e+01   2.0551638e-02   3.9937347e-02   5.1497599e-02   1.1260678e-02   5.2599412e-02   7.6959006e-01
   3.1000000e+01   2.0441953e-02   3.8439740e-02   6.2516684e-02   1.1579919e-02   4.6965454e-02   8.2927058e-01
   3.4000000e+01   2.1311767e-02   4.3103866e-02   7.8680165e-02   1.2790112e-02   4.9224135e-02   8.6843696e-01
   3.6000000e+01   2.1829850e-02   4.5220979e-02   8.3010256e-02   1.3672587e-02   4.8793014e-02   8.6974119e-01
   3.9000000e+01   2.1895675e-02   4.4318207e-02   8.7021486e-02   5.1273670e-02   4.8991935e-02   8.6560199e-01
   4.1000000e+01   2.3039668e-02   4.7089240e-02   9.3098194e-02   5.3988887e-02   5.0961870e-02   8.6240366e-01
   4.4000000e+01   2.3631949e-02   5.0567202e-02   9.7139160e-02   5.7313943e-02   5.2833843e-02   8.5040771e-01
   4.7000000e+01   2.5034654e-02   5.1665147e-02   1.0212357e-01   5.3388617e-02   5.2951438e-02   8.4140508e-01
   4.9000000e+01   2.4063636e-02   4.9288172e-02   9.7667497e-02   4.2682550e-02   5.1463355e-02   8.1934667e-01


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.25.dat <==
   4.0000000e+00   1.3595333e-03   1.3095857e-03   1.4811520e-03   3.3838803e-03   1.0243863e-02   3.9290230e-02
   7.0000000e+00   2.4705783e-03   2.0833780e-03   1.8875390e-03   4.7551093e-03   1.1767608e-02   4.8397385e-02
   1.0000000e+01   4.1852693e-03   3.4457700e-03   2.8781720e-03   4.9001413e-03   1.3603128e-02   5.7484845e-02
   1.3000000e+01   7.5937593e-03   5.3124110e-03   2.7051343e-03   5.0761607e-03   1.3759930e-02   6.3636089e-02
   1.6000000e+01   1.1996021e-02   8.2646210e-03   3.2340987e-03   5.1171920e-03   1.8391557e-02   7.7266760e-02
   2.0000000e+01   1.8458783e-02   1.8375637e-02   3.9910447e-03   6.1308887e-03   4.2177442e-02   1.0472295e-01
   2.3000000e+01   2.1733918e-02   3.3307605e-02   5.5085340e-03   6.6818530e-03   6.0419909e-02   1.3925872e-01
   2.6000000e+01   2.2865537e-02   4.5040357e-02   8.6650537e-03   7.3442610e-03   5.8618249e-02   2.1650167e-01
   2.9000000e+01   2.4815740e-02   5.3010127e-02   1.5769682e-02   8.9230460e-03   5.6578415e-02   3.5384005e-01
   3.2000000e+01   2.8019172e-02   6.2904464e-02   3.7739126e-02   9.2620430e-03   6.6434357e-02   5.7048487e-01
   3.6000000e+01   2.8046922e-02   6.4127023e-02   6.8742697e-02   1.1030738e-02   6.2590010e-02   7.6250503e-01
   3.9000000e+01   2.9035869e-02   6.5831223e-02   9.2085228e-02   4.3869864e-02   6.4663688e-02   8.7792974e-01
   4.2000000e+01   2.8985882e-02   6.6886520e-02   1.0504972e-01   4.8562631e-02   6.1908007e-02   9.3490019e-01
   4.5000000e+01   3.1029711e-02   7.7128317e-02   1.2925124e-01   6.1477088e-02   7.2470566e-02   9.4605836e-01
   4.8000000e+01   3.1237351e-02   7.3886378e-02   1.3143955e-01   6.1269770e-02   6.8981464e-02   9.6685757e-01
   5.2000000e+01   3.2595777e-02   7.1601440e-02   1.3201763e-01   6.0201049e-02   6.7747116e-02   9.7267202e-01
   5.5000000e+01   3.2927790e-02   7.6538806e-02   1.3847907e-01   6.3230256e-02   7.0819949e-02   9.4299776e-01
   5.8000000e+01   3.3459652e-02   7.0102291e-02   1.3155392e-01   5.2620921e-02   6.6887407e-02   9.3866069e-01
   6.1000000e+01   3.4413101e-02   7.9488587e-02   1.4691870e-01   5.0236971e-02   7.3587575e-02   9.0444174e-01


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.3.dat <==
   4.0000000e+00   1.4013130e-03   1.3464933e-03   1.6193183e-03   3.5693443e-03   1.0533172e-02   3.7725683e-02
   8.0000000e+00   2.7964563e-03   2.4725553e-03   1.8390773e-03   4.7244153e-03   1.2327028e-02   4.4950747e-02
   1.2000000e+01   5.0785033e-03   4.5073647e-03   2.3261320e-03   6.0064683e-03   1.3991796e-02   5.3608091e-02
   1.6000000e+01   9.8269083e-03   6.2670277e-03   2.9440077e-03   4.8582353e-03   1.5617558e-02   5.8327578e-02
   2.0000000e+01   1.7806568e-02   9.4968477e-03   3.2818650e-03   5.6216773e-03   3.1115159e-02   6.9227857e-02
   2.4000000e+01   2.5516879e-02   2.0362528e-02   4.0428840e-03   6.3845243e-03   4.3200563e-02   1.0050359e-01
   2.7000000e+01   2.8103935e-02   3.1692892e-02   4.5388030e-03   6.6784303e-03   4.9751570e-02   1.1546680e-01
   3.1000000e+01   3.0388050e-02   6.1565658e-02   1.2770935e-02   6.2756007e-03   6.4408905e-02   1.4444854e-01
   3.5000000e+01   3.5123461e-02   7.9082131e-02   2.7101834e-02   7.2402913e-03   7.4888211e-02   2.3074732e-01
   3.9000000e+01   3.6226242e-02   8.4371551e-02   4.9240776e-02   3.3422147e-02   7.4914142e-02   3.7733014e-01
   4.3000000e+01   4.1182251e-02   9.9296678e-02   9.6734941e-02   4.7690572e-02   8.8595990e-02   6.2624961e-01
   4.7000000e+01   4.1600968e-02   9.7002797e-02   1.2953078e-01   5.1741442e-02   8.5599561e-02   8.5418009e-01
   5.0000000e+01   4.2992820e-02   1.0863971e-01   1.6848152e-01   6.3078117e-02   9.4928216e-02   9.5802797e-01
   5.4000000e+01   4.4866273e-02   1.1216962e-01   1.9229544e-01   6.5765911e-02   9.6415468e-02   1.0315396e+00
   5.8000000e+01   4.6047204e-02   1.1633522e-01   2.0092017e-01   7.1613395e-02   9.7882644e-02   1.0605382e+00
   6.2000000e+01   4.5916998e-02   1.1809431e-01   2.0175630e-01   7.5490193e-02   9.8137325e-02   1.0644311e+00
   6.6000000e+01   4.5585294e-02   1.0857656e-01   1.8828400e-01   8.0852511e-02   9.0518576e-02   1.0453928e+00
   7.0000000e+01   4.7153580e-02   1.1872068e-01   2.1221814e-01   8.8098823e-02   9.6528493e-02   1.0001939e+00
   7.3000000e+01   5.0095050e-02   1.3263953e-01   2.2325204e-01   7.5289924e-02   1.0449038e-01   1.0211040e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.35.dat <==
   5.0000000e+00   1.6653470e-03   1.4895417e-03   1.6509407e-03   3.8458400e-03   1.1136374e-02   3.6854743e-02
   9.0000000e+00   3.1064577e-03   3.1530750e-03   2.2095240e-03   4.5261647e-03   1.2461177e-02   4.3534094e-02
   1.4000000e+01   6.2098797e-03   5.3638430e-03   3.0166430e-03   5.1572783e-03   1.4068116e-02   5.0379975e-02
   1.8000000e+01   1.0604750e-02   7.2588240e-03   2.7062097e-03   5.0408883e-03   2.1425252e-02   5.3188877e-02
   2.3000000e+01   2.2317608e-02   1.0318377e-02   3.5780263e-03   5.9819627e-03   3.1184131e-02   8.3583262e-02
   2.7000000e+01   2.8827105e-02   1.7755929e-02   3.9873153e-03   6.1528920e-03   4.1725774e-02   9.1807787e-02
   3.2000000e+01   3.5784877e-02   5.5423163e-02   1.4227395e-02   5.0561643e-03   6.1582674e-02   1.0314795e-01
   3.6000000e+01   4.0608912e-02   8.3591396e-02   1.7742474e-02   6.2458580e-03   8.1188186e-02   1.2477563e-01
   4.1000000e+01   4.5966908e-02   1.0916384e-01   2.9854042e-02   3.3706732e-02   1.0625166e-01   1.7215344e-01
   4.5000000e+01   4.8759633e-02   1.3276289e-01   5.4063916e-02   3.9657425e-02   1.1533047e-01   2.5822051e-01
   5.0000000e+01   5.3809279e-02   1.3871054e-01   1.1212283e-01   5.0232324e-02   1.2631970e-01   4.6128837e-01
   5.4000000e+01   5.6769353e-02   1.4542165e-01   1.6327821e-01   5.8387366e-02   1.2935148e-01   6.9719010e-01
   5.9000000e+01   5.3918515e-02   1.3321407e-01   1.9235292e-01   5.8560525e-02   1.1755091e-01   9.5396229e-01
   6.3000000e+01   5.6787899e-02   1.4497405e-01   2.2804879e-01   6.7937422e-02   1.2579848e-01   1.0618543e+00
   6.8000000e+01   5.9608804e-02   1.5816843e-01   2.6065715e-01   9.3395589e-02   1.3328233e-01   1.1286426e+00
   7.2000000e+01   5.9712182e-02   1.5837340e-01   2.5018371e-01   9.2398058e-02   1.2763126e-01   1.1549134e+00
   7.7000000e+01   6.4548476e-02   1.7339308e-01   2.6755216e-01   1.0219192e-01   1.3903693e-01   1.1633232e+00
   8.1000000e+01   6.1290184e-02   1.5711741e-01   2.4956400e-01   9.1748888e-02   1.3085075e-01   1.1179350e+00
   8.6000000e+01   6.3401615e-02   1.8963780e-01   2.8880528e-01   8.1881724e-02   1.5128349e-01   1.1088012e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.4.dat <==
   6.0000000e+00   2.0093167e-03   1.7953010e-03   1.5842473e-03   4.1823570e-03   1.0906563e-02   3.5923049e-02
   1.1000000e+01   3.9583810e-03   3.8866503e-03   2.3960383e-03   5.5351350e-03   1.2829716e-02   4.1671034e-02
   1.6000000e+01   6.9494060e-03   6.4737337e-03   3.1883680e-03   4.9465667e-03   1.6617967e-02   4.7480953e-02
   2.1000000e+01   1.4178362e-02   8.9544240e-03   3.2284180e-03   5.1361373e-03   2.7169409e-02   6.7255934e-02
   2.6000000e+01   2.7100288e-02   1.2303934e-02   4.1360187e-03   6.3486900e-03   3.7033338e-02   8.4531415e-02
   3.1000000e+01   3.7048852e-02   3.8423623e-02   1.3894203e-02   4.9834317e-03   5.2015100e-02   9.0452270e-02
   3.6000000e+01   4.4970952e-02   6.4914545e-02   1.6495180e-02   5.8219597e-03   6.7733274e-02   1.0535201e-01
   4.1000000e+01   5.0648982e-02   1.0525955e-01   2.1349877e-02   3.2619987e-02   9.9096173e-02   1.1937998e-01
   4.7000000e+01   5.6113472e-02   1.4657834e-01   3.1099855e-02   3.4719392e-02   1.2716570e-01   1.4644227e-01
   5.2000000e+01   6.2627545e-02   1.5872829e-01   6.0895533e-02   4.1937055e-02   1.4352943e-01   2.1056109e-01
   5.7000000e+01   6.6640282e-02   1.8001553e-01   1.0288788e-01   4.8898877e-02   1.5112582e-01   3.4823496e-01
   6.2000000e+01   6.9423583e-02   1.8875815e-01   1.7141108e-01   6.0617978e-02   1.4912505e-01   5.8208902e-01
   6.7000000e+01   7.2612173e-02   2.0446314e-01   2.4250729e-01   8.1196510e-02   1.5926423e-01   8.6454414e-01
   7.2000000e+01   7.3096347e-02   1.8682918e-01   2.5857460e-01   8.3500873e-02   1.5113256e-01   1.0885493e+00
   7.7000000e+01   7.6398698e-02   2.1732103e-01   3.1151938e-01   1.0648385e-01   1.6803252e-01   1.2006345e+00
   8.2000000e+01   7.8343875e-02   2.2249186e-01   3.1427458e-01   1.1280032e-01   1.6991026e-01   1.2607077e+00
   8.8000000e+01   7.6374132e-02   2.1963064e-01   3.1055832e-01   1.2100675e-01   1.6561681e-01   1.2150547e+00
   9.3000000e+01   7.8318441e-02   2.1787304e-01   3.0655385e-01   1.0788631e-01   1.5969228e-01   1.2425941e+00
   9.8000000e+01   7.6782657e-02   2.2779750e-01   3.1154223e-01   9.4039464e-02   1.6823063e-01   1.2033744e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.45.dat <==
   6.0000000e+00   1.9509763e-03   1.8611933e-03   1.6382560e-03   4.5104143e-03   1.1033247e-02   3.4532509e-02
   1.2000000e+01   4.3672383e-03   4.7268027e-03   2.1921103e-03   5.8260397e-03   1.3728811e-02   4.0911013e-02
   1.8000000e+01   8.6304640e-03   8.5248430e-03   2.6590400e-03   5.9268343e-03   2.4099993e-02   5.0366988e-02
   2.4000000e+01   1.8307517e-02   1.1419671e-02   3.1459663e-03   6.5360533e-03   3.7531398e-02   7.5565280e-02
   2.9000000e+01   2.9540586e-02   2.8183034e-02   1.2947450e-02   4.6284763e-03   4.4024960e-02   7.7313928e-02
   3.5000000e+01   4.1916061e-02   4.8347005e-02   1.2869574e-02   5.3595087e-03   5.0591678e-02   8.4860975e-02
   4.1000000e+01   5.3468018e-02   8.2889943e-02   1.9291205e-02   3.1960378e-02   7.9470086e-02   1.0141493e-01
   4.7000000e+01   6.0663571e-02   1.1841296e-01   2.2847562e-02   3.1151327e-02   1.0249116e-01   1.1372949e-01
   5.2000000e+01   6.7043768e-02   1.5876327e-01   3.0293504e-02   3.3351413e-02   1.3618202e-01   1.3101997e-01
   5.8000000e+01   7.3992403e-02   1.9672277e-01   5.1179152e-02   4.0204569e-02   1.6575390e-01   1.7188488e-01
   6.4000000e+01   7.9086771e-02   2.2640180e-01   9.6882926e-02   5.0108987e-02   1.7623687e-01   2.7135963e-01
   7.0000000e+01   8.7092817e-02   2.5014602e-01   1.8960052e-01   7.3432691e-02   1.9067385e-01   4.8439757e-01
   7.5000000e+01   8.8799313e-02   2.4379716e-01   2.3799018e-01   7.7551780e-02   1.8050783e-01   7.7052906e-01
   8.1000000e+01   8.9591615e-02   2.5362919e-01   2.9784900e-01   9.7761510e-02   1.8928951e-01   1.0767953e+00
   8.7000000e+01   8.9998296e-02   2.8918931e-01   3.6273714e-01   1.2053837e-01   2.1029962e-01   1.2567969e+00
   9.3000000e+01   9.1261785e-02   2.7120069e-01   3.4084762e-01   1.2018867e-01   1.9451383e-01   1.2938321e+00
   9.8000000e+01   9.1177360e-02   2.6326266e-01   3.2830980e-01   1.2374619e-01   1.8304518e-01   1.3309784e+00
   1.0400000e+02   9.0456164e-02   2.9894729e-01   3.7596060e-01   1.3639443e-01   2.0597659e-01   1.3051161e+00
   1.1000000e+02   8.9995926e-02   2.9105776e-01   3.5727062e-01   1.0710071e-01   1.9466643e-01   1.2742844e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.5.dat <==
   7.0000000e+00   2.2413380e-03   2.2983743e-03   1.7353390e-03   4.5893287e-03   1.2031648e-02   3.4878108e-02
   1.3000000e+01   4.7013830e-03   5.4302970e-03   2.1104313e-03   5.5908597e-03   1.3671579e-02   4.0679512e-02
   2.0000000e+01   9.5925947e-03   8.9672433e-03   2.8820610e-03   5.0307073e-03   2.3789994e-02   5.9376138e-02
   2.6000000e+01   1.8770542e-02   1.4652919e-02   7.7397027e-03   5.7190560e-03   3.8361631e-02   7.0601894e-02
   3.2000000e+01   3.2094009e-02   4.1274694e-02   1.3599212e-02   4.8480977e-03   4.9888840e-02   7.3566461e-02
   3.9000000e+01   4.8533229e-02   6.1863962e-02   1.5795903e-02   2.7419926e-02   6.3384925e-02   8.6297741e-02
   4.5000000e+01   6.0290225e-02   8.9776982e-02   1.9522731e-02   3.0018082e-02   8.2404573e-02   9.6501344e-02
   5.2000000e+01   7.2843111e-02   1.2421513e-01   2.3454135e-02   3.1071646e-02   1.1209505e-01   1.1301650e-01
   5.8000000e+01   8.2374692e-02   1.9374769e-01   3.5146757e-02   3.9118147e-02   1.7047345e-01   1.3812410e-01
   6.4000000e+01   8.9810959e-02   2.7134866e-01   5.7201129e-02   4.9216732e-02   2.1895432e-01   1.6860541e-01
   7.1000000e+01   9.4910311e-02   2.8047031e-01   1.0352859e-01   5.9483095e-02   2.0633282e-01   2.4577770e-01
   7.7000000e+01   9.8585261e-02   3.2438588e-01   1.9590094e-01   7.7865053e-02   2.2931025e-01   4.1084723e-01
   8.4000000e+01   1.0291469e-01   3.4245776e-01   3.1261845e-01   9.9068351e-02   2.3482172e-01   7.4086966e-01
   9.0000000e+01   1.0474649e-01   3.2417437e-01   3.5860831e-01   1.1078681e-01   2.2931513e-01   1.0504690e+00
   9.6000000e+01   1.0631524e-01   3.4110282e-01   3.9258026e-01   1.2663639e-01   2.3277773e-01   1.2378542e+00
   1.0300000e+02   1.0507729e-01   3.4851127e-01   4.0277092e-01   1.4294160e-01   2.3542303e-01   1.3697541e+00
   1.0900000e+02   1.0970256e-01   3.5544356e-01   3.9879837e-01   1.5140962e-01   2.2836203e-01   1.4169903e+00
   1.1600000e+02   1.0906152e-01   3.7672803e-01   4.2122588e-01   1.5729971e-01   2.4371628e-01   1.3940374e+00
   1.2200000e+02   1.0493843e-01   3.5584926e-01   4.0047789e-01   1.1947236e-01   2.2725171e-01   1.3581276e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.55.dat <==
   8.0000000e+00   2.6504463e-03   2.8031883e-03   1.8221747e-03   4.7707557e-03   1.2167671e-02   3.4407180e-02
   1.5000000e+01   5.6736420e-03   6.2942327e-03   3.5095310e-03   4.6525250e-03   1.5951602e-02   4.0605514e-02
   2.2000000e+01   1.1882568e-02   1.0815174e-02   3.3820710e-03   5.2952417e-03   3.1061837e-02   6.4793815e-02
   2.9000000e+01   2.1350924e-02   3.3264144e-02   1.2713589e-02   4.5816477e-03   4.3162514e-02   6.6186725e-02
   3.6000000e+01   3.9337416e-02   5.5434969e-02   1.5997346e-02   5.3756543e-03   5.9445022e-02   7.8908704e-02
   4.3000000e+01   5.5577055e-02   7.5086793e-02   1.8465999e-02   3.0469238e-02   7.4684962e-02   8.5940147e-02
   5.0000000e+01   6.8898777e-02   9.4680248e-02   2.0219108e-02   2.9812966e-02   8.9703813e-02   9.4642892e-02
   5.7000000e+01   8.2947344e-02   1.3373800e-01   2.5027741e-02   3.2695410e-02   1.2067606e-01   1.0976880e-01
   6.4000000e+01   9.9079319e-02   2.3928451e-01   3.8730170e-02   4.4021702e-02   2.0497367e-01   1.4046029e-01
   7.1000000e+01   1.0283771e-01   2.9896342e-01   5.7780039e-02   5.3711791e-02   2.3146132e-01   1.6199015e-01
   7.8000000e+01   1.1311231e-01   3.4358297e-01   1.0305315e-01   6.2273336e-02   2.5136282e-01   2.1964735e-01
   8.5000000e+01   1.1890805e-01   3.8927279e-01   2.0130759e-01   8.0512246e-02   2.6709041e-01   3.7194718e-01
   9.2000000e+01   1.2102152e-01   3.9796387e-01   3.0728689e-01   9.4786075e-02   2.6284454e-01   6.5151809e-01
   9.9000000e+01   1.2559835e-01   4.3320155e-01   4.1725819e-01   1.2495641e-01   2.8315804e-01   1.0307767e+00
   1.0600000e+02   1.2750636e-01   4.1616480e-01   4.4095416e-01   1.4186856e-01   2.6825386e-01   1.3070063e+00
   1.1300000e+02   1.2532688e-01   4.1288581e-01   4.2844101e-01   1.5266754e-01   2.5708161e-01   1.4187279e+00
   1.2000000e+02   1.3007126e-01   4.4084755e-01   4.5904261e-01   1.7113680e-01   2.7263469e-01   1.4944302e+00
   1.2700000e+02   1.2919843e-01   4.2360751e-01   4.4390557e-01   1.7289359e-01   2.6004291e-01   1.4832783e+00
   1.3400000e+02   1.3018050e-01   4.5799838e-01   4.6103873e-01   1.3394144e-01   2.1647565e-01   1.4777064e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.6.dat <==
   8.0000000e+00   2.6357563e-03   2.9935340e-03   1.9822383e-03   4.9029293e-03   1.2467042e-02   3.4247826e-02
   1.6000000e+01   6.1987790e-03   7.2497470e-03   3.4857853e-03   5.0690177e-03   1.7046556e-02   4.6815192e-02
   2.4000000e+01   1.3526998e-02   1.5668772e-02   7.3342060e-03   5.2125763e-03   3.7754017e-02   6.3416286e-02
   3.1000000e+01   2.1424325e-02   4.3018261e-02   1.2812257e-02   4.6301277e-03   4.8619564e-02   6.5236674e-02
   3.9000000e+01   3.9342805e-02   5.7811216e-02   1.3913057e-02   2.3917637e-02   5.7223772e-02   6.8871081e-02
   4.7000000e+01   5.8458539e-02   8.3625583e-02   1.7799950e-02   2.8487728e-02   7.7214537e-02   8.0469816e-02
   5.4000000e+01   7.7560231e-02   1.0951994e-01   2.2359137e-02   3.2491424e-02   1.0053238e-01   9.6939763e-02
   6.2000000e+01   9.4691015e-02   1.6617831e-01   3.0897954e-02   3.9926197e-02   1.6382826e-01   1.1404548e-01
   7.0000000e+01   1.0900890e-01   2.4197539e-01   3.9541103e-02   4.7395256e-02   2.0690855e-01   1.3519054e-01
   7.7000000e+01   1.1860080e-01   3.3859507e-01   5.8549343e-02   5.6482463e-02   2.6344000e-01   1.6189469e-01
   8.5000000e+01   1.2705733e-01   4.3301988e-01   1.0525364e-01   6.7854242e-02   3.1023196e-01   2.1215022e-01
   9.3000000e+01   1.3653115e-01   4.9099573e-01   2.0904930e-01   8.5353063e-02   3.3498011e-01   3.3660016e-01
   1.0000000e+02   1.3485024e-01   4.7230816e-01   3.1612131e-01   9.5116572e-02   3.0480847e-01   5.5923330e-01
   1.0800000e+02   1.4231469e-01   5.4443147e-01   4.8688714e-01   1.3400532e-01   3.4180708e-01   9.7430055e-01
   1.1600000e+02   1.4146741e-01   5.3992430e-01   5.1824830e-01   1.5922355e-01   3.2841460e-01   1.2818607e+00
   1.2300000e+02   1.4841521e-01   5.7821499e-01   5.3591815e-01   1.7714972e-01   3.3457415e-01   1.4771508e+00
   1.3100000e+02   1.4722357e-01   5.8229385e-01   5.4229507e-01   1.9640788e-01   2.6525159e-01   1.5477813e+00
   1.3900000e+02   1.4855183e-01   5.6191638e-01   5.1429113e-01   1.8779076e-01   2.3588802e-01   1.5940380e+00
   1.4600000e+02   1.5140465e-01   5.4997941e-01   5.0290549e-01   1.5329452e-01   2.2661906e-01   1.5725091e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.65.dat <==
   9.0000000e+00   2.9794333e-03   3.2020430e-03   2.4969113e-03   4.5219710e-03   1.2796516e-02   3.3247764e-02
   1.7000000e+01   6.5377763e-03   8.7919540e-03   2.6760760e-03   5.6886150e-03   1.7609082e-02   5.4370983e-02
   2.5000000e+01   1.3822944e-02   2.5717136e-02   1.1634654e-02   4.3773347e-03   3.6031117e-02   5.7862906e-02
   3.4000000e+01   2.4654981e-02   5.3189370e-02   1.4250265e-02   5.2488703e-03   5.6782357e-02   6.6590865e-02
   4.2000000e+01   4.3093590e-02   7.2306398e-02   1.5838914e-02   2.7759030e-02   7.1060942e-02   7.2045702e-02
   5.0000000e+01   6.7076308e-02   9.3145952e-02   1.8968465e-02   3.0809655e-02   8.9673552e-02   8.1490593e-02
   5.9000000e+01   8.8930103e-02   1.3064431e-01   2.5160508e-02   3.6145181e-02   1.3207668e-01   9.9632998e-02
   6.7000000e+01   1.0523420e-01   1.8172807e-01   3.4180712e-02   4.7790450e-02   1.8297462e-01   1.1449652e-01
   7.5000000e+01   1.1963963e-01   2.4918350e-01   4.1814748e-02   5.2525680e-02   2.2962410e-01   1.3451757e-01
   8.4000000e+01   1.3981436e-01   3.9828360e-01   6.5752683e-02   6.2496475e-02   3.2288813e-01   1.7221845e-01
   9.2000000e+01   1.5539252e-01   5.3590947e-01   1.1010819e-01   7.2824978e-02   3.7645340e-01   2.1512758e-01
   1.0000000e+02   1.5978485e-01   5.4986702e-01   1.8198587e-01   8.5456614e-02   3.6111609e-01   2.9962046e-01
   1.0900000e+02   1.5788989e-01   5.0609789e-01   2.9549634e-01   9.4341502e-02   3.1183876e-01   5.3650168e-01
   1.1700000e+02   1.6350038e-01   6.3327663e-01   5.0297562e-01   1.3919693e-01   3.8050715e-01   9.1847097e-01
   1.2500000e+02   1.6642160e-01   6.1278761e-01   5.2988497e-01   1.5646402e-01   3.5269131e-01   1.2488929e+00
   1.3400000e+02   1.6922539e-01   6.4411364e-01   5.6104969e-01   1.7206730e-01   2.7604547e-01   1.5179194e+00
   1.4200000e+02   1.7877249e-01   6.6663319e-01   5.6190644e-01   1.9629289e-01   2.6258432e-01   1.6551712e+00
   1.5000000e+02   1.7789512e-01   6.9391597e-01   5.9425760e-01   2.1206784e-01   2.6685560e-01   1.6878584e+00
   1.5900000e+02   1.7994488e-01   7.0189067e-01   5.9297404e-01   1.7967077e-01   2.5662259e-01   1.6605153e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.7.dat <==
   9.0000000e+00   2.9964707e-03   3.2662243e-03   2.6886353e-03   4.7175243e-03   1.2612423e-02   3.3104593e-02
   1.8000000e+01   7.1262053e-03   9.6467287e-03   2.4223850e-03   5.7922763e-03   2.0228940e-02   5.3067926e-02
   2.7000000e+01   1.4202211e-02   3.4491015e-02   1.1658259e-02   4.3674953e-03   3.9790690e-02   5.4615327e-02
   3.6000000e+01   2.4596511e-02   5.7456616e-02   1.3653196e-02   5.4225400e-03   5.8913400e-02   6.5173237e-02
   4.5000000e+01   4.4729752e-02   8.7179531e-02   1.7682744e-02   3.0457659e-02   7.9980299e-02   7.4259184e-02
   5.4000000e+01   7.0881186e-02   1.1086131e-01   2.1776186e-02   3.3637189e-02   1.0982256e-01   8.5255867e-02
   6.3000000e+01   9.3842251e-02   1.5242133e-01   2.7921564e-02   3.9098100e-02   1.5656527e-01   9.9938107e-02
   7.2000000e+01   1.1464432e-01   2.0149130e-01   3.4701136e-02   4.9712958e-02   2.0488467e-01   1.1734699e-01
   8.1000000e+01   1.3286265e-01   2.6493821e-01   4.5224630e-02   5.4157412e-02   2.4891851e-01   1.3986190e-01
   9.0000000e+01   1.5350079e-01   4.1318732e-01   6.9416889e-02   6.4173840e-02   3.4132020e-01   1.7289847e-01
   9.9000000e+01   1.6387506e-01   6.0818330e-01   1.1589295e-01   7.7501258e-02   4.3739449e-01   2.1387103e-01
   1.0800000e+02   1.6990088e-01   6.3753033e-01   1.9840455e-01   8.8673270e-02   4.2134234e-01   2.7595831e-01
   1.1700000e+02   1.8017085e-01   6.0900821e-01   3.1617125e-01   9.6650488e-02   3.7611988e-01   4.9263285e-01
   1.2600000e+02   1.8443269e-01   6.9494376e-01   4.8481371e-01   1.2959268e-01   3.9808022e-01   8.7501348e-01
   1.3500000e+02   1.9146908e-01   7.4861804e-01   6.0270994e-01   1.5751918e-01   3.1486476e-01   1.2872248e+00
   1.4400000e+02   1.9789888e-01   7.5130509e-01   6.0995639e-01   1.8184649e-01   2.9274961e-01   1.5661902e+00
   1.5300000e+02   2.0684556e-01   8.1949174e-01   6.3710388e-01   2.1326692e-01   2.9916073e-01   1.7345692e+00
   1.6200000e+02   2.0512037e-01   7.5582236e-01   5.8878676e-01   2.1013981e-01   2.6747065e-01   1.7379608e+00
   1.7100000e+02   2.0475832e-01   8.1843389e-01   6.3312578e-01   1.9377681e-01   2.7705457e-01   1.7337701e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.75.dat <==
   1.0000000e+01   3.2019757e-03   3.3991610e-03   2.8433540e-03   5.0131080e-03   1.3334074e-02   3.2913646e-02
   2.0000000e+01   8.5686433e-03   1.0659707e-02   4.4090823e-03   4.9621277e-03   2.6624316e-02   5.3212945e-02
   2.9000000e+01   1.6441314e-02   4.2246625e-02   1.2523788e-02   4.6711787e-03   4.5515040e-02   5.6762160e-02
   3.9000000e+01   2.6869964e-02   7.0382797e-02   1.5935421e-02   2.6606743e-02   6.7592357e-02   6.3402083e-02
   4.8000000e+01   4.5967310e-02   9.3675786e-02   1.7616685e-02   2.8218450e-02   8.3453541e-02   7.1653502e-02
   5.8000000e+01   8.2029449e-02   1.3107515e-01   2.3883616e-02   3.7799555e-02   1.3751702e-01   8.9910600e-02
   6.8000000e+01   1.0303687e-01   1.7237721e-01   2.9232617e-02   4.5060643e-02   1.8485766e-01   1.0174100e-01
   7.7000000e+01   1.2569687e-01   2.1583356e-01   3.6141272e-02   5.0357770e-02   2.2539139e-01   1.2294031e-01
   8.7000000e+01   1.4513540e-01   2.9278528e-01   5.0258294e-02   5.7485957e-02   2.7914969e-01   1.4467322e-01
   9.6000000e+01   1.6242586e-01   4.2272799e-01   6.8064917e-02   6.6122049e-02   3.6372241e-01   1.7007420e-01
   1.0600000e+02   1.7725708e-01   6.5673116e-01   1.2197987e-01   8.3598279e-02   4.9560309e-01   2.1099905e-01
   1.1600000e+02   1.9064124e-01   7.5171071e-01   2.0876667e-01   9.2622333e-02   4.8421415e-01   2.7663998e-01
   1.2500000e+02   2.0080412e-01   7.7274831e-01   3.5605283e-01   1.0821034e-01   4.4674712e-01   4.7611018e-01
   1.3500000e+02   2.0935244e-01   8.2825966e-01   5.5190954e-01   1.3080571e-01   3.3861876e-01   9.3043136e-01
   1.4400000e+02   2.1637887e-01   8.2150427e-01   6.1238688e-01   1.5259117e-01   3.1980435e-01   1.2972491e+00
   1.5400000e+02   2.2728883e-01   8.6110705e-01   6.4482251e-01   1.8737839e-01   3.1462887e-01   1.6188007e+00
   1.6400000e+02   2.3087846e-01   9.1580421e-01   6.6790217e-01   2.1915407e-01   3.2040766e-01   1.7398190e+00
   1.7300000e+02   2.3740176e-01   9.5663988e-01   6.7803014e-01   2.4609558e-01   3.1927748e-01   1.8285588e+00
   1.8300000e+02   2.3864703e-01   8.6711418e-01   6.2110714e-01   1.9718164e-01   2.7985301e-01   1.8073884e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.8.dat <==
   1.1000000e+01   3.6855990e-03   4.3997570e-03   2.2658630e-03   5.9296393e-03   1.2881819e-02   3.3597270e-02
   2.1000000e+01   9.7909887e-03   1.4871353e-02   8.3150887e-03   4.3942993e-03   3.2001904e-02   5.3713195e-02
   3.1000000e+01   1.8650578e-02   5.1695245e-02   1.3851080e-02   4.8644920e-03   5.4347529e-02   5.7934666e-02
   4.1000000e+01   2.8874802e-02   8.1185476e-02   1.7601397e-02   3.0058240e-02   7.5619803e-02   6.5620536e-02
   5.2000000e+01   5.3452573e-02   1.1189373e-01   1.9864540e-02   3.3799047e-02   1.0661750e-01   7.5263387e-02
   6.2000000e+01   8.9406216e-02   1.6054902e-01   2.6944281e-02   4.2422659e-02   1.7857480e-01   9.3295071e-02
   7.2000000e+01   1.1160963e-01   1.8747015e-01   3.0247952e-02   4.5575418e-02   1.9565324e-01   1.0361473e-01
   8.2000000e+01   1.3253085e-01   2.3839918e-01   3.8895953e-02   5.2239557e-02   2.5456711e-01   1.2357250e-01
   9.3000000e+01   1.6116995e-01   3.5189145e-01   5.8189993e-02   6.5369709e-02   3.4777980e-01   1.5279964e-01
   1.0300000e+02   1.8003379e-01   4.5776660e-01   7.6561726e-02   7.3504835e-02   4.4494732e-01   1.7654260e-01
   1.1300000e+02   1.9979619e-01   6.9344892e-01   1.2712912e-01   8.9876189e-02   5.7242017e-01   2.1464721e-01
   1.2300000e+02   2.1210390e-01   8.2021995e-01   2.0005571e-01   1.0011016e-01   5.4821049e-01   2.7387614e-01
   1.3400000e+02   2.2786584e-01   9.8418867e-01   4.0342156e-01   1.1866722e-01   3.8341622e-01   5.0801094e-01
   1.4400000e+02   2.4093199e-01   9.5808487e-01   5.9002539e-01   1.3528647e-01   3.6077598e-01   9.0614528e-01
   1.5400000e+02   2.5392224e-01   1.0008642e+00   6.9506583e-01   1.6516678e-01   3.5605511e-01   1.3382822e+00
   1.6400000e+02   2.5868163e-01   1.1539398e+00   8.0624420e-01   2.1779570e-01   3.8888356e-01   1.5977416e+00
   1.7500000e+02   2.6686860e-01   1.0979629e+00   7.2763371e-01   2.2949010e-01   3.4477598e-01   1.7729076e+00
   1.8500000e+02   2.7388521e-01   1.1729379e+00   7.9348730e-01   2.7121397e-01   3.6528273e-01   1.8651685e+00
   1.9500000e+02   2.8573461e-01   1.0912869e+00   7.2044525e-01   2.1490889e-01   3.2692608e-01   1.8989455e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.85.dat <==
   1.1000000e+01   3.5992090e-03   4.5548283e-03   2.3564747e-03   6.2184510e-03   1.1865073e-02   3.7571961e-02
   2.2000000e+01   1.0407109e-02   2.5937459e-02   1.1334889e-02   4.2505440e-03   3.2349640e-02   4.9986497e-02
   3.3000000e+01   2.0663847e-02   6.1326434e-02   1.5172799e-02   5.2206477e-03   6.1246633e-02   6.0927678e-02
   4.4000000e+01   3.1264650e-02   9.0513345e-02   1.8191017e-02   3.0659318e-02   8.3997566e-02   6.6219286e-02
   5.5000000e+01   5.4991083e-02   1.2432682e-01   2.1153358e-02   3.5442735e-02   1.2759766e-01   7.6561174e-02
   6.6000000e+01   9.1294568e-02   1.7156854e-01   2.9533322e-02   4.7973387e-02   1.8769969e-01   9.1222244e-02
   7.7000000e+01   1.1614038e-01   2.1020232e-01   3.2499929e-02   4.8976203e-02   2.2625176e-01   1.0671621e-01
   8.8000000e+01   1.4259566e-01   3.0731395e-01   4.6163509e-02   6.0257468e-02   3.2954824e-01   1.3228327e-01
   9.8000000e+01   1.6626249e-01   3.7562954e-01   5.9082937e-02   6.5784868e-02   4.0274353e-01   1.5294619e-01
   1.0900000e+02   1.8668194e-01   4.9663540e-01   8.0785320e-02   7.7464792e-02   5.3666429e-01   1.8227554e-01
   1.2000000e+02   2.0971727e-01   6.6839514e-01   1.1988716e-01   8.7165076e-02   6.5107674e-01   2.1642965e-01
   1.3100000e+02   2.2520086e-01   9.2475624e-01   2.1456051e-01   1.0103568e-01   3.5483627e-01   2.9138177e-01
   1.4200000e+02   2.4558660e-01   1.0085911e+00   3.7454513e-01   1.1162454e-01   3.4528181e-01   4.7793682e-01
   1.5300000e+02   2.5856979e-01   1.2395870e+00   6.8365493e-01   1.5131176e-01   4.1910184e-01   8.7238601e-01
   1.6400000e+02   2.6893067e-01   1.1285147e+00   7.4699984e-01   1.6151072e-01   3.8092386e-01   1.2970789e+00
   1.7500000e+02   2.8580689e-01   1.1939824e+00   7.8993343e-01   2.0492624e-01   3.7983587e-01   1.6222780e+00
   1.8500000e+02   2.9271531e-01   1.2485223e+00   7.9063795e-01   2.3090163e-01   3.7847289e-01   1.8115906e+00
   1.9600000e+02   3.0870721e-01   1.3324458e+00   8.4091802e-01   2.5288097e-01   3.9471476e-01   1.9367912e+00
   2.0700000e+02   3.1931617e-01   1.2251977e+00   7.6586661e-01   2.2328901e-01   3.5620562e-01   1.9543342e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.9.dat <==
   1.2000000e+01   4.2261163e-03   5.9006273e-03   2.1243817e-03   6.2100910e-03   1.0316978e-02   4.2365447e-02
   2.4000000e+01   1.1906729e-02   3.6343948e-02   1.1685339e-02   4.4381770e-03   3.6177879e-02   5.0304596e-02
   3.5000000e+01   2.1589406e-02   6.7706363e-02   1.4510089e-02   5.6328463e-03   6.3613291e-02   5.8647145e-02
   4.7000000e+01   3.4124624e-02   1.0157676e-01   1.7704513e-02   3.0297503e-02   8.9858158e-02   6.5583842e-02
   5.8000000e+01   5.8820589e-02   1.3919297e-01   2.2889364e-02   3.8042288e-02   1.4966200e-01   7.9995802e-02
   7.0000000e+01   9.7157198e-02   1.9625443e-01   2.9626209e-02   4.8507446e-02   2.1702838e-01   9.5249604e-02
   8.1000000e+01   1.2821925e-01   2.5161131e-01   3.7252374e-02   5.4893288e-02   2.8461827e-01   1.1162252e-01
   9.3000000e+01   1.5605697e-01   3.1721763e-01   4.6851341e-02   6.2408483e-02   3.6934279e-01   1.3509684e-01
   1.0400000e+02   1.8070136e-01   4.3972223e-01   6.6101937e-02   7.4849976e-02   5.3039240e-01   1.6124851e-01
   1.1600000e+02   2.0119372e-01   5.8608460e-01   9.7919927e-02   8.9378605e-02   7.5187733e-01   1.8726661e-01
   1.2700000e+02   2.2752338e-01   7.1798671e-01   1.3222608e-01   9.7833864e-02   7.4915335e-01   2.2310320e-01
   1.3900000e+02   2.4816316e-01   9.9955815e-01   2.3777181e-01   1.1183323e-01   3.2930458e-01   3.4034302e-01
   1.5000000e+02   2.7061211e-01   1.2729704e+00   4.2818308e-01   1.3307178e-01   3.8063598e-01   4.9540423e-01
   1.6200000e+02   2.8533737e-01   1.2898086e+00   6.5378637e-01   1.4810828e-01   3.9545932e-01   8.6191526e-01
   1.7300000e+02   3.0354183e-01   1.3131525e+00   7.9534136e-01   1.6692936e-01   4.0631446e-01   1.3033616e+00
   1.8500000e+02   3.1697708e-01   1.4246185e+00   8.7186255e-01   2.1504486e-01   4.2576862e-01   1.6375968e+00
   1.9600000e+02   3.3349628e-01   1.4572239e+00   8.8632200e-01   2.2742228e-01   4.1804582e-01   1.8490999e+00
   2.0800000e+02   3.4955224e-01   1.4402448e+00   8.6882236e-01   2.4022156e-01   4.0737751e-01   1.9827746e+00
   2.1900000e+02   3.6197026e-01   1.4827849e+00   8.6740224e-01   2.3767577e-01   4.1454338e-01   2.0223688e+00


==> Data_Simu_5/deltap0/Time_dat/Time_rho_0.95.dat <==
   1.3000000e+01   4.5009830e-03   6.3186807e-03   2.5116163e-03   5.7629723e-03   1.0560211e-02   4.6194713e-02
   2.5000000e+01   1.1971421e-02   3.9554993e-02   1.2271908e-02   4.3867983e-03   3.9467344e-02   5.0737637e-02
   3.7000000e+01   2.3215351e-02   6.9097267e-02   1.4159328e-02   6.7527220e-03   6.3722222e-02   5.9537225e-02
   4.9000000e+01   3.4736789e-02   9.7915176e-02   1.7969017e-02   3.0639001e-02   9.6683474e-02   6.6447177e-02
   6.1000000e+01   5.9301355e-02   1.4190972e-01   2.2881780e-02   3.7078843e-02   1.5793822e-01   8.1011293e-02
   7.3000000e+01   9.7741466e-02   2.1884617e-01   3.2579284e-02   5.1936793e-02   2.3590220e-01   9.7557815e-02
   8.6000000e+01   1.2958641e-01   2.6606273e-01   3.8184797e-02   5.5806816e-02   3.0311019e-01   1.1266876e-01
   9.8000000e+01   1.5953491e-01   3.5554411e-01   5.2014124e-02   6.5999022e-02   4.4291056e-01   1.4041572e-01
   1.1000000e+02   1.8791933e-01   5.1774507e-01   7.6218259e-02   8.6309575e-02   7.0510958e-01   1.7027869e-01
   1.2200000e+02   2.0971586e-01   5.4261482e-01   8.6010054e-02   7.9559354e-02   8.7475200e-01   1.8733501e-01
   1.3400000e+02   2.4086412e-01   8.0498910e-01   1.4459408e-01   9.9669514e-02   3.5145324e-01   2.7777106e-01
   1.4600000e+02   2.5271697e-01   9.6024464e-01   2.2898776e-01   1.1026135e-01   3.0231409e-01   3.2932482e-01
   1.5900000e+02   2.8274130e-01   1.2890873e+00   4.3326859e-01   1.3422499e-01   3.6966442e-01   4.8559130e-01
   1.7100000e+02   2.9484897e-01   1.3939547e+00   6.6645424e-01   1.4714742e-01   3.8713806e-01   8.3553289e-01
   1.8300000e+02   3.1761756e-01   1.4776988e+00   8.4058346e-01   1.7381309e-01   4.0603185e-01   1.3043253e+00
   1.9500000e+02   3.4157561e-01   1.6324479e+00   9.5568518e-01   2.0634263e-01   4.6006008e-01   1.6588214e+00
   2.0700000e+02   3.5475763e-01   1.6316017e+00   9.3801273e-01   2.2210263e-01   4.5162101e-01   1.8737392e+00
   2.1900000e+02   3.7246778e-01   1.5900006e+00   9.0146420e-01   2.3186720e-01   4.2729817e-01   2.0299645e+00
   2.3200000e+02   3.8690953e-01   1.6196392e+00   9.1557101e-01   2.2358311e-01   4.2315345e-01   2.0719788e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.2/MSE.dat <==
   1.0000000e-04   3.5968371e-04   2.5702920e-05   4.3398438e-05   2.4575198e-05   5.5543169e-05   2.0811876e-05   2.0902287e-05   2.2537703e-05   2.3360364e-05   2.2912079e-05   5.2673075e-05   1.9814316e-05   2.0439098e-05   2.4172691e-04
   1.0000000e-03   1.5640344e-03   3.3135678e-04   4.6578518e-04   3.7340580e-04   2.9927148e-04   2.7494736e-04   2.7760595e-04   3.1676352e-04   3.5540559e-04   3.3769680e-04   5.5399745e-04   2.5459449e-04   2.6727447e-04   2.3515294e-03
   1.0000000e-02   9.4388177e-03   4.8802304e-03   5.7289463e-03   6.6650174e-03   4.6805458e-03   4.5129087e-03   4.5396110e-03   4.9724127e-03   6.7201694e-03   5.9520987e-03   6.6452793e-03   4.1328169e-03   4.2880219e-03   2.1586309e-02
   1.0000000e-01   6.1129342e-02   6.0731783e-02   5.8288740e-02   9.3972683e-02   5.2273420e-02   5.2092413e-02   5.1227890e-02   5.5890933e-02   7.8894375e-02   8.6955903e-02   7.8129708e-02   4.9312060e-02   5.3070756e-02   1.8429689e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.2/MSEa.dat <==
   1.0000000e-04   1.7084398e-03   1.9101606e-04   1.7630660e-04   1.5833458e-04   3.2909287e-04   1.5540840e-04   1.5525120e-04   1.4354701e-04   1.4854088e-04   1.4537969e-04   1.8518430e-04   1.4455601e-04   1.4991641e-04   5.9299175e-04
   1.0000000e-03   8.2740736e-03   2.4068544e-03   1.9781816e-03   2.0485076e-03   2.0771010e-03   1.9851654e-03   1.9769222e-03   1.7278273e-03   1.9044075e-03   1.7939628e-03   1.9969419e-03   1.7579254e-03   1.8795881e-03   5.5863011e-03
   1.0000000e-02   5.2457478e-02   3.1849141e-02   2.6739948e-02   2.8936949e-02   2.9500390e-02   2.9569509e-02   2.9418152e-02   2.3310867e-02   2.9260528e-02   2.5239917e-02   2.5153537e-02   2.5311283e-02   2.7832851e-02   4.6505614e-02
   1.0000000e-01   3.3858686e-01   3.3932219e-01   2.9851582e-01   2.8819343e-01   3.0332649e-01   3.0584831e-01   3.0478744e-01   2.2913575e-01   2.4887235e-01   2.6588653e-01   2.9828222e-01   2.8033383e-01   3.2109684e-01   3.0604300e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.2/Nbr_fd.dat <==
   1.0000000e-04   8.5157658e-02   3.7237237e-04   5.8057057e-02   4.9159159e-03   2.4699700e-03   9.0090090e-05   1.6966967e-04   3.9729730e-03   4.2927928e-03   4.0855856e-03   3.3936937e-02   1.7543544e-02   3.2882883e-04   8.8914414e-01
   1.0000000e-03   4.4644144e-02   1.0120120e-03   5.1921922e-02   1.3974474e-02   1.7027027e-03   7.0570571e-04   1.0675676e-03   1.1705706e-02   1.2918919e-02   1.2133634e-02   3.4800300e-02   2.1650150e-02   1.2147147e-03   9.0175526e-01
   1.0000000e-02   2.6309309e-02   5.4744745e-03   4.2696697e-02   3.7710210e-02   6.3558559e-03   4.4834835e-03   5.2222222e-03   3.3244745e-02   3.7609610e-02   3.4456456e-02   3.8741742e-02   3.3010511e-02   4.4339339e-03   9.1329129e-01
   1.0000000e-01   1.8372372e-02   1.5076577e-02   2.7481982e-02   8.3750751e-02   1.4391892e-02   1.3481982e-02   1.3001502e-02   7.7881381e-02   8.0174174e-02   8.1073574e-02   4.5669670e-02   5.0289790e-02   9.3243243e-03   9.1947297e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.2/Nbr_md.dat <==
   1.0000000e-04   3.0205882e-02   4.3882353e-02   2.3303922e-02   3.2098039e-02   3.6019608e-02   3.5696078e-02   3.5460784e-02   2.5941176e-02   2.8029412e-02   2.6676471e-02   2.1725490e-02   2.3470588e-02   3.3156863e-02   2.1862745e-03
   1.0000000e-03   9.1441176e-02   1.1587255e-01   7.4088235e-02   9.1245098e-02   1.0096078e-01   1.0274510e-01   1.0155882e-01   7.6431373e-02   8.4352941e-02   7.9225490e-02   6.8862745e-02   7.2715686e-02   9.7019608e-02   5.9019608e-03
   1.0000000e-02   2.6905882e-01   2.9533333e-01   2.3834314e-01   2.4622549e-01   2.8262745e-01   2.8692157e-01   2.8498039e-01   2.1706863e-01   2.4556863e-01   2.2498039e-01   2.1815686e-01   2.1957843e-01   2.7770588e-01   1.5127451e-02
   1.0000000e-01   6.6179412e-01   6.7130392e-01   6.2833333e-01   5.4684314e-01   6.5903922e-01   6.6260784e-01   6.6261765e-01   5.0851961e-01   5.2349020e-01   5.2936275e-01   5.8698039e-01   5.5699020e-01   6.7170588e-01   3.7686275e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.2/PP.dat <==
   1.0000000e-04   2.7457629e-03   2.0597859e-04   3.4659435e-04   1.9716619e-04   4.0596146e-04   1.6641919e-04   1.6721678e-04   1.8065388e-04   1.8726410e-04   1.8352317e-04   4.1983869e-04   1.5829390e-04   1.6344944e-04   1.9258187e-03
   1.0000000e-03   1.2219319e-02   2.6644311e-03   3.7236218e-03   3.0212687e-03   2.4140630e-03   2.2222052e-03   2.2427158e-03   2.5509791e-03   2.8711497e-03   2.7300368e-03   4.4247359e-03   2.0493406e-03   2.1573496e-03   1.8716433e-02
   1.0000000e-02   7.4159273e-02   3.9362515e-02   4.5868722e-02   5.3911165e-02   3.7759094e-02   3.6485527e-02   3.6638475e-02   3.9982498e-02   5.4085471e-02   4.8130180e-02   5.3323138e-02   3.3409191e-02   3.4691911e-02   1.7138385e-01
   1.0000000e-01   4.7893613e-01   4.7927578e-01   4.5818433e-01   7.4939230e-01   4.1148952e-01   4.1027880e-01   4.0312338e-01   4.4267280e-01   6.2545799e-01   6.9454667e-01   6.1813875e-01   3.8844715e-01   4.1858806e-01   1.4614483e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.2/Rate_fd.dat <==
   1.0000000e-04   9.9866667e-01   6.8666667e-02   1.0000000e+00   7.0100000e-01   1.9900000e-01   2.0000000e-02   3.7333333e-02   6.1366667e-01   6.4633333e-01   6.2566667e-01   9.9966667e-01   9.9833333e-01   6.9333333e-02   1.0000000e+00
   1.0000000e-03   9.9333333e-01   1.6733333e-01   9.9966667e-01   9.7833333e-01   2.9600000e-01   1.4133333e-01   2.0900000e-01   9.5600000e-01   9.6733333e-01   9.6266667e-01   9.9933333e-01   1.0000000e+00   2.3366667e-01   1.0000000e+00
   1.0000000e-02   9.7933333e-01   6.0766667e-01   1.0000000e+00   1.0000000e+00   7.0666667e-01   6.0700000e-01   6.7300000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.9866667e-01   1.0000000e+00
   1.0000000e-01   9.5333333e-01   9.2733333e-01   9.9466667e-01   1.0000000e+00   9.5633333e-01   9.5033333e-01   9.4066667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.5966667e-01   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.2/Rate_md.dat <==
   1.0000000e-04   6.5333333e-01   8.2000000e-01   5.4533333e-01   7.0100000e-01   7.1200000e-01   7.1266667e-01   7.0666667e-01   6.1366667e-01   6.4633333e-01   6.2566667e-01   5.2433333e-01   5.4900000e-01   6.8200000e-01   7.1000000e-02
   1.0000000e-03   9.6566667e-01   9.9400000e-01   9.2733333e-01   9.7833333e-01   9.7400000e-01   9.7766667e-01   9.7400000e-01   9.5600000e-01   9.6733333e-01   9.6266667e-01   9.1400000e-01   9.1800000e-01   9.7066667e-01   1.8433333e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   3.9800000e-01
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.2533333e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.2/Time.dat <==
   1.0000000e-04   5.0432423e-03   2.0347605e-02   9.1974527e-03   1.3281416e-02   2.0760879e-02   2.7676287e-02   7.9448203e-03   5.2755750e-03   2.2852247e-02   1.0117584e-02   3.4445338e-02   8.5103372e-02   5.8387795e-02   5.6074486e-02
   1.0000000e-03   3.8266720e-03   9.1710243e-03   1.6849987e-02   7.2817740e-03   1.9463950e-02   1.5724468e-02   4.9066677e-03   5.8668613e-03   2.5729177e-02   1.4037218e-02   2.8617760e-02   7.3512470e-02   5.4701436e-02   7.3500461e-02
   1.0000000e-02   2.5468200e-03   7.9573593e-03   2.0819156e-02   7.8387547e-03   1.6747308e-02   1.2319630e-02   9.5857713e-03   5.7914177e-03   3.0149885e-02   2.1635467e-02   3.2890045e-02   6.5294676e-02   7.6058125e-02   9.7215767e-02
   1.0000000e-01   1.4154457e-03   1.5336598e-02   1.7380603e-02   2.1918093e-02   8.6602270e-03   5.5288833e-03   1.4029565e-02   4.7617883e-03   2.7652030e-02   2.8565751e-02   4.3373262e-02   7.2906141e-02   7.9071365e-02   1.1815574e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.25/MSE.dat <==
   1.0000000e-04   1.9552788e-03   3.6669105e-05   5.3558225e-05   3.3536295e-05   7.2576840e-04   2.8207076e-05   2.8246709e-05   3.0060258e-05   3.1444022e-05   3.0875258e-05   7.0684533e-05   2.6190134e-05   2.7129806e-05   2.8678816e-04
   1.0000000e-03   4.1324737e-03   4.6470847e-04   5.9537646e-04   5.2626423e-04   4.8404510e-04   3.8196153e-04   3.8611148e-04   4.2560694e-04   5.2607461e-04   4.6012662e-04   7.5386044e-04   3.4601507e-04   3.5981495e-04   2.7296584e-03
   1.0000000e-02   1.6200673e-02   7.1075230e-03   7.9671461e-03   9.6718112e-03   7.3292287e-03   6.5783319e-03   6.6048759e-03   6.8897769e-03   1.0249651e-02   8.3793096e-03   9.1720114e-03   6.0123137e-03   5.9942404e-03   2.4067416e-02
   1.0000000e-01   8.1801175e-02   8.1348410e-02   7.5544492e-02   1.2452302e-01   6.8929623e-02   6.9049261e-02   6.7242242e-02   6.9747818e-02   1.0001203e-01   1.0933350e-01   1.0464728e-01   6.5406439e-02   6.9414585e-02   1.9331014e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.25/MSEa.dat <==
   1.0000000e-04   6.8783516e-03   2.2175655e-04   1.9233249e-04   1.7598603e-04   2.5330082e-03   1.7086187e-04   1.7006764e-04   1.5564111e-04   1.6263450e-04   1.5948239e-04   2.1393376e-04   1.5447912e-04   1.6161173e-04   6.9537896e-04
   1.0000000e-03   1.6411172e-02   2.7432099e-03   2.2415516e-03   2.3672193e-03   2.5593204e-03   2.2400066e-03   2.2202383e-03   1.9076047e-03   2.3064731e-03   2.0179970e-03   2.3242402e-03   1.9180305e-03   2.0536617e-03   6.3872903e-03
   1.0000000e-02   7.0288984e-02   3.7074482e-02   3.2908983e-02   3.4724017e-02   3.6135772e-02   3.4329008e-02   3.4142705e-02   2.6954085e-02   3.7256429e-02   2.9922510e-02   2.9262450e-02   2.9187747e-02   3.1238210e-02   5.0947384e-02
   1.0000000e-01   3.6631403e-01   3.6913162e-01   3.3461608e-01   3.1867274e-01   3.2007360e-01   3.2393765e-01   3.1848330e-01   2.4272137e-01   2.6524756e-01   2.8567506e-01   3.2770789e-01   2.9573501e-01   3.3577254e-01   3.1557905e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.25/Nbr_fd.dat <==
   1.0000000e-04   2.5824299e-01   7.1651090e-04   6.4906542e-02   6.5669782e-03   3.6552960e-02   9.1900312e-05   2.1962617e-04   5.1448598e-03   5.6246106e-03   5.4080997e-03   4.3355140e-02   1.8612150e-02   3.7694704e-04   8.8418224e-01
   1.0000000e-03   1.0517757e-01   1.6121495e-03   5.8031153e-02   1.8725857e-02   4.2196262e-03   8.8317757e-04   1.5700935e-03   1.5218069e-02   1.7328660e-02   1.6043614e-02   4.4933022e-02   2.4387850e-02   1.5404984e-03   8.9724611e-01
   1.0000000e-02   4.6395639e-02   8.5747664e-03   4.7001558e-02   5.0230530e-02   1.1299065e-02   7.0467290e-03   8.2352025e-03   4.3852025e-02   5.1230530e-02   4.6129283e-02   5.1199377e-02   4.0465732e-02   6.2912773e-03   9.1001869e-01
   1.0000000e-01   2.4485981e-02   1.9598131e-02   2.8788162e-02   1.0711682e-01   2.0288162e-02   1.9057632e-02   1.8757009e-02   9.8554517e-02   1.0153271e-01   1.0241745e-01   6.0576324e-02   6.1933022e-02   1.2909657e-02   9.1840654e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.25/Nbr_md.dat <==
   1.0000000e-04   3.9269841e-02   4.7944444e-02   2.3420635e-02   3.3460317e-02   4.5579365e-02   3.7357143e-02   3.6825397e-02   2.6214286e-02   2.8658730e-02   2.7555556e-02   2.1412698e-02   2.3793651e-02   3.3761905e-02   2.2619048e-03
   1.0000000e-03   1.0446032e-01   1.2219048e-01   7.8547619e-02   9.5412698e-02   1.0525397e-01   1.0723016e-01   1.0534127e-01   7.7539683e-02   8.8293651e-02   8.1746032e-02   7.0515873e-02   7.5111111e-02   9.8944444e-02   6.5238095e-03
   1.0000000e-02   2.8626984e-01   3.0743651e-01   2.5832540e-01   2.5593651e-01   2.9687302e-01   2.9823016e-01   2.9614286e-01   2.2343651e-01   2.6103175e-01   2.3503968e-01   2.2385714e-01   2.2941270e-01   2.8569841e-01   1.6706349e-02
   1.0000000e-01   6.6796032e-01   6.8041270e-01   6.5200000e-01   5.4578571e-01   6.6003175e-01   6.6492857e-01   6.6009524e-01   5.0215873e-01   5.1733333e-01   5.2184127e-01   5.8808730e-01   5.6052381e-01   6.7142063e-01   3.9214286e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.25/PP.dat <==
   1.0000000e-04   1.1979435e-02   2.3364873e-04   3.4067106e-04   2.1513195e-04   4.3055277e-03   1.8005323e-04   1.8023271e-04   1.9231510e-04   2.0127275e-04   1.9737309e-04   4.4991997e-04   1.6693247e-04   1.7295603e-04   1.8225839e-03
   1.0000000e-03   2.5594112e-02   2.9683330e-03   3.7998825e-03   3.3806283e-03   3.0840075e-03   2.4534135e-03   2.4803991e-03   2.7258460e-03   3.3817392e-03   2.9621762e-03   4.8099719e-03   2.2229843e-03   2.3090525e-03   1.7335336e-02
   1.0000000e-02   1.0131474e-01   4.5816782e-02   5.1119960e-02   6.2270533e-02   4.7116223e-02   4.2531354e-02   4.2761065e-02   4.4213190e-02   6.5743975e-02   5.4030252e-02   5.8868509e-02   3.8834500e-02   3.8703049e-02   1.5243696e-01
   1.0000000e-01   5.1132486e-01   5.1067147e-01   4.7341576e-01   7.9009363e-01   4.3250175e-01   4.3336714e-01   4.2165624e-01   4.4003275e-01   6.3261313e-01   6.9503782e-01   6.6090771e-01   4.1081691e-01   4.3694833e-01   1.2230336e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.25/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   1.2866667e-01   1.0000000e+00   7.9000000e-01   6.0866667e-01   1.9666667e-02   4.6666667e-02   7.0200000e-01   7.3100000e-01   7.2233333e-01   9.9966667e-01   9.9966667e-01   7.7333333e-02   1.0000000e+00
   1.0000000e-03   1.0000000e+00   2.5433333e-01   1.0000000e+00   9.9266667e-01   4.7266667e-01   1.6533333e-01   2.8400000e-01   9.8033333e-01   9.8566667e-01   9.8033333e-01   1.0000000e+00   1.0000000e+00   2.7366667e-01   1.0000000e+00
   1.0000000e-02   9.9866667e-01   7.3933333e-01   1.0000000e+00   1.0000000e+00   8.5566667e-01   7.3633333e-01   8.0766667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.0833333e-01   1.0000000e+00
   1.0000000e-01   9.8233333e-01   9.6233333e-01   9.9433333e-01   1.0000000e+00   9.8400000e-01   9.7966667e-01   9.7866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2700000e-01   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.25/Rate_md.dat <==
   1.0000000e-04   8.1666667e-01   9.0966667e-01   6.2966667e-01   7.9000000e-01   8.5466667e-01   8.0033333e-01   7.9266667e-01   7.0200000e-01   7.3100000e-01   7.2233333e-01   5.9533333e-01   6.3200000e-01   7.6033333e-01   9.1000000e-02
   1.0000000e-03   9.9433333e-01   9.9933333e-01   9.6266667e-01   9.9266667e-01   9.9033333e-01   9.8900000e-01   9.8800000e-01   9.8033333e-01   9.8566667e-01   9.8033333e-01   9.5033333e-01   9.5733333e-01   9.8500000e-01   2.4033333e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.1300000e-01
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.2133333e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.25/Time.dat <==
   1.0000000e-04   9.7737933e-03   2.3564860e-02   1.1063709e-02   1.5378764e-02   3.5871658e-02   3.1825426e-02   1.3138368e-02   1.1570016e-02   2.7065907e-02   1.0554559e-02   3.9627918e-02   9.1848668e-02   6.8010487e-02   5.4728571e-02
   1.0000000e-03   5.4860170e-03   1.0945090e-02   2.1623037e-02   9.8420857e-03   3.1369239e-02   1.9806127e-02   6.6732370e-03   8.0677167e-03   3.1303238e-02   2.0484544e-02   3.6518257e-02   8.3558778e-02   7.3790102e-02   7.6662471e-02
   1.0000000e-02   3.1899710e-03   9.4152083e-03   2.0651672e-02   1.0287225e-02   2.3243817e-02   1.6376556e-02   1.1431114e-02   8.0031987e-03   3.4389514e-02   1.9843719e-02   3.6274097e-02   7.0915773e-02   1.0276950e-01   9.5662167e-02
   1.0000000e-01   1.7110840e-03   2.0325637e-02   2.0089740e-02   2.8785194e-02   1.1193216e-02   7.6682703e-03   1.4695245e-02   2.6434611e-02   3.7693595e-02   2.7995379e-02   6.0618606e-02   8.4154541e-02   1.0523223e-01   1.1718826e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.3/MSE.dat <==
   1.0000000e-04   7.5724441e-03   5.1072600e-05   1.3405823e-04   4.5488448e-05   5.2087211e-03   3.7184070e-05   3.7475197e-05   3.9212699e-05   2.0802759e-04   4.0535316e-05   9.2776602e-05   3.4394161e-05   3.5195256e-05   3.5718559e-04
   1.0000000e-03   1.0859097e-02   6.4668674e-04   8.3768382e-04   7.3204166e-04   1.6768872e-03   5.2190152e-04   5.2513830e-04   5.6313210e-04   1.0140874e-03   6.4363611e-04   9.8804721e-04   4.6364158e-04   4.8096671e-04   3.2913901e-03
   1.0000000e-02   2.6993458e-02   1.0816844e-02   1.2237599e-02   1.4586324e-02   1.2177178e-02   9.8779293e-03   1.0007477e-02   9.8123259e-03   1.6163714e-02   1.2431167e-02   1.2668387e-02   8.7918490e-03   8.4125521e-03   2.6982076e-02
   1.0000000e-01   1.0483839e-01   1.0439165e-01   9.5659708e-02   1.6311153e-01   8.7022915e-02   8.6927756e-02   8.4517393e-02   8.4777036e-02   1.2130836e-01   1.3316411e-01   1.3540378e-01   8.2774542e-02   8.7794270e-02   2.0166265e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.3/MSEa.dat <==
   1.0000000e-04   2.1931538e-02   2.5872867e-04   5.0527900e-04   2.0135507e-04   1.5126322e-02   1.8915395e-04   1.8955312e-04   1.7126602e-04   7.8034293e-04   1.7682332e-04   2.4717044e-04   1.6909150e-04   1.7640979e-04   8.5425665e-04
   1.0000000e-03   3.4909933e-02   3.1895215e-03   2.9015479e-03   2.7961008e-03   5.9452215e-03   2.5602797e-03   2.5350386e-03   2.1460196e-03   3.7474888e-03   2.4076570e-03   2.6760687e-03   2.1314971e-03   2.3008609e-03   7.5837949e-03
   1.0000000e-02   9.5929437e-02   4.6111478e-02   4.5818190e-02   4.4563846e-02   4.8306069e-02   4.2452499e-02   4.2722039e-02   3.2766985e-02   5.0949300e-02   3.8700137e-02   3.5264920e-02   3.4996363e-02   3.6354483e-02   5.5931110e-02
   1.0000000e-01   3.9630873e-01   3.9922178e-01   3.7062301e-01   3.5981103e-01   3.3824554e-01   3.4236069e-01   3.3283880e-01   2.5690118e-01   2.8259926e-01   3.0643833e-01   3.6192381e-01   3.1305087e-01   3.5385428e-01   3.2308297e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.3/Nbr_fd.dat <==
   1.0000000e-04   4.9624434e-01   2.5485437e-03   7.1121359e-02   8.7038835e-03   1.6177184e-01   1.2459547e-04   2.9611650e-04   6.5355987e-03   7.9498382e-03   6.9822006e-03   5.3514563e-02   2.0843042e-02   4.3851133e-04   8.8066343e-01
   1.0000000e-03   2.1563754e-01   3.7540453e-03   6.4622977e-02   2.4496764e-02   1.8919094e-02   1.3592233e-03   2.1731392e-03   1.9404531e-02   2.4063107e-02   2.1147249e-02   5.5648867e-02   2.8970874e-02   2.0614887e-03   8.9438673e-01
   1.0000000e-02   7.6524272e-02   1.4991909e-02   5.0423948e-02   6.6626214e-02   2.0847896e-02   1.1522654e-02   1.2839806e-02   5.7017799e-02   6.9610032e-02   6.1503236e-02   6.5880259e-02   5.0966019e-02   9.0631068e-03   9.0741100e-01
   1.0000000e-01   3.1799353e-02   2.4634304e-02   3.0577670e-02   1.3298058e-01   2.6888350e-02   2.4763754e-02   2.5443366e-02   1.2098058e-01   1.2450971e-01   1.2588673e-01   7.7451456e-02   7.4147249e-02   1.7076052e-02   9.1822330e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.3/Nbr_md.dat <==
   1.0000000e-04   4.8346667e-02   5.1180000e-02   2.6093333e-02   3.5860000e-02   8.0586667e-02   3.8906667e-02   3.8646667e-02   2.6926667e-02   3.2753333e-02   2.8766667e-02   2.2580000e-02   2.4933333e-02   3.4626667e-02   2.4533333e-03
   1.0000000e-03   1.2224667e-01   1.2802000e-01   8.4733333e-02   1.0092667e-01   1.2124000e-01   1.1236000e-01   1.1016000e-01   7.9946667e-02   9.9140000e-02   8.7126667e-02   7.2220000e-02   7.7413333e-02   1.0242000e-01   7.5933333e-03
   1.0000000e-02   3.0927333e-01   3.2694000e-01   2.9408000e-01   2.7450000e-01   3.2054667e-01   3.1754667e-01   3.1661333e-01   2.3491333e-01   2.8679333e-01   2.5339333e-01   2.3491333e-01   2.4136000e-01   2.9776000e-01   1.8946667e-02
   1.0000000e-01   6.7909333e-01   6.9355333e-01   6.7704667e-01   5.4788000e-01   6.6679333e-01   6.7167333e-01   6.6368667e-01   4.9844000e-01   5.1298000e-01   5.1865333e-01   5.9415333e-01   5.6508000e-01   6.7710000e-01   4.0546667e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.3/PP.dat <==
   1.0000000e-04   3.9229164e-02   2.7522758e-04   6.7831643e-04   2.4602499e-04   2.6747383e-02   2.0041910e-04   2.0185596e-04   2.1148269e-04   1.1512745e-03   2.1880449e-04   4.9879432e-04   1.8513286e-04   1.8942377e-04   1.9185100e-03
   1.0000000e-03   5.6650992e-02   3.4870180e-03   4.4787990e-03   3.9678005e-03   8.8115317e-03   2.8306834e-03   2.8456977e-03   3.0454906e-03   5.5181173e-03   3.4888061e-03   5.3226734e-03   2.5113725e-03   2.6033939e-03   1.7633488e-02
   1.0000000e-02   1.4218050e-01   5.8728078e-02   6.6050155e-02   7.8959268e-02   6.5724237e-02   5.3736982e-02   5.4233268e-02   5.3056901e-02   8.6811785e-02   6.7258663e-02   6.8483821e-02   4.7729477e-02   4.5706403e-02   1.4424761e-01
   1.0000000e-01   5.5299653e-01   5.5279536e-01   5.0615168e-01   8.7312377e-01   4.6158365e-01   4.6137106e-01   4.4829842e-01   4.5105779e-01   6.4715641e-01   7.1381346e-01   7.2133327e-01   4.3945201e-01   4.6632194e-01   1.0774112e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.3/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   3.3266667e-01   1.0000000e+00   8.6566667e-01   9.5966667e-01   2.5333333e-02   5.8666667e-02   7.7300000e-01   8.0766667e-01   7.9500000e-01   1.0000000e+00   1.0000000e+00   8.5333333e-02   1.0000000e+00
   1.0000000e-03   1.0000000e+00   4.5566667e-01   1.0000000e+00   9.9766667e-01   7.2900000e-01   2.3000000e-01   3.5066667e-01   9.9200000e-01   9.9500000e-01   9.9333333e-01   1.0000000e+00   1.0000000e+00   3.3400000e-01   1.0000000e+00
   1.0000000e-02   1.0000000e+00   8.8333333e-01   1.0000000e+00   1.0000000e+00   9.4500000e-01   8.4533333e-01   8.9933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0466667e-01   1.0000000e+00
   1.0000000e-01   9.9366667e-01   9.8166667e-01   9.9700000e-01   1.0000000e+00   9.9666667e-01   9.9466667e-01   9.9433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6866667e-01   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.3/Rate_md.dat <==
   1.0000000e-04   9.1300000e-01   9.5766667e-01   7.2200000e-01   8.6566667e-01   9.7366667e-01   8.6466667e-01   8.6066667e-01   7.7300000e-01   8.0766667e-01   7.9500000e-01   6.6933333e-01   7.0000000e-01   8.2300000e-01   1.1400000e-01
   1.0000000e-03   9.9866667e-01   1.0000000e+00   9.8566667e-01   9.9766667e-01   9.9766667e-01   9.9700000e-01   9.9533333e-01   9.9200000e-01   9.9500000e-01   9.9333333e-01   9.7366667e-01   9.7633333e-01   9.9200000e-01   3.1400000e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.1466667e-01
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.6900000e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.3/Time.dat <==
   1.0000000e-04   1.9886490e-02   3.1295366e-02   1.4020064e-02   2.0572910e-02   5.7284234e-02   4.8334937e-02   2.8647435e-02   1.5119370e-02   3.7991690e-02   1.3404703e-02   5.2646137e-02   1.1201412e-01   9.1674750e-02   5.9550848e-02
   1.0000000e-03   7.9399657e-03   1.2579391e-02   2.3673411e-02   1.2885094e-02   5.5928606e-02   2.4073358e-02   9.5783693e-03   9.4856537e-03   3.9327704e-02   2.1032290e-02   4.0767003e-02   8.9074892e-02   9.6591498e-02   7.7022411e-02
   1.0000000e-02   3.9890253e-03   1.1268918e-02   2.5908935e-02   1.3321995e-02   3.2387783e-02   2.1142801e-02   1.6321466e-02   1.0075896e-02   4.0111568e-02   2.5455030e-02   4.6712808e-02   8.2910255e-02   1.5181467e-01   9.9152521e-02
   1.0000000e-01   1.7649063e-03   2.1175354e-02   1.8002401e-02   3.5797336e-02   1.3326239e-02   1.3325855e-02   1.8964495e-02   2.5516655e-02   4.0636496e-02   2.6028209e-02   6.8633058e-02   8.7405377e-02   1.3139058e-01   1.1385897e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.35/MSE.dat <==
   1.0000000e-04   2.1014955e-02   9.2026963e-05   1.3044200e-03   8.7098769e-05   1.8333235e-02   8.3594319e-05   5.0683646e-05   6.1912017e-05   1.8093198e-03   2.8311521e-04   1.2228589e-04   4.5169781e-05   4.5943976e-05   5.1082633e-04
   1.0000000e-03   2.5161095e-02   1.0276270e-03   2.8211503e-03   1.1620984e-03   1.0040179e-02   8.0684301e-04   7.9005313e-04   8.0526397e-04   4.1923040e-03   1.1995992e-03   1.3443069e-03   6.5444435e-04   6.6135936e-04   4.2983524e-03
   1.0000000e-02   4.5289280e-02   1.8513256e-02   2.2148355e-02   2.3280468e-02   2.2668679e-02   1.6807698e-02   1.6010978e-02   1.4732424e-02   2.6550114e-02   1.9551690e-02   1.9343657e-02   1.3946243e-02   1.2466563e-02   3.1383921e-02
   1.0000000e-01   1.3310602e-01   1.3429738e-01   1.2174338e-01   2.1749807e-01   1.0870027e-01   1.0893281e-01   1.0520431e-01   1.0175858e-01   1.4510563e-01   1.6201945e-01   1.7291423e-01   1.0316585e-01   1.0986928e-01   2.1391902e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.35/MSEa.dat <==
   1.0000000e-04   5.1975418e-02   3.5766726e-04   4.6604485e-03   3.0129895e-04   4.5859971e-02   3.0253342e-04   2.1799779e-04   2.2535793e-04   5.5371593e-03   8.9908961e-04   2.9287437e-04   1.8620608e-04   1.9546622e-04   1.2037074e-03
   1.0000000e-03   6.7665304e-02   4.1080683e-03   9.7033264e-03   3.7832639e-03   2.7046448e-02   3.2705520e-03   3.1788109e-03   2.6269671e-03   1.2906429e-02   3.8425836e-03   3.2600344e-03   2.5001330e-03   2.6852331e-03   9.6741425e-03
   1.0000000e-02   1.3491516e-01   6.3964830e-02   7.5687400e-02   6.1252299e-02   7.3060434e-02   5.9157788e-02   5.7006521e-02   4.2316433e-02   7.2841667e-02   5.3261691e-02   4.7335378e-02   4.5993404e-02   4.4975156e-02   6.3130687e-02
   1.0000000e-01   4.2967514e-01   4.3823798e-01   4.1945569e-01   4.2049552e-01   3.5915059e-01   3.6474876e-01   3.5107080e-01   2.7241455e-01   3.0151931e-01   3.3147987e-01   4.0022980e-01   3.3153433e-01   3.7339485e-01   3.3595332e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.35/Nbr_fd.dat <==
   1.0000000e-04   6.7117428e-01   8.0439932e-03   7.2406091e-02   1.1551607e-02   3.0867682e-01   3.3164129e-04   2.8595601e-04   8.2436548e-03   1.5798646e-02   9.6480541e-03   6.5189509e-02   2.5571912e-02   5.0423012e-04   8.7761083e-01
   1.0000000e-03   3.5585448e-01   1.0614213e-02   6.6928934e-02   3.3010152e-02   8.6037225e-02   2.5651438e-03   3.6920474e-03   2.4964467e-02   4.0840948e-02   2.8868020e-02   6.8715736e-02   3.7724196e-02   2.6379019e-03   8.9075296e-01
   1.0000000e-02   1.2153299e-01   2.7605753e-02   5.1174281e-02   8.8754653e-02   3.9135364e-02   2.0194585e-02   2.0304569e-02   7.4957699e-02   9.4411168e-02   8.2732657e-02   8.8148900e-02   6.8208122e-02   1.3331641e-02   9.0400338e-01
   1.0000000e-01   4.0351946e-02   3.0521151e-02   3.0267343e-02   1.6406599e-01   3.4617597e-02   3.1664975e-02   3.3103215e-02   1.4631980e-01   1.5009814e-01   1.5246024e-01   9.6903553e-02   8.8675127e-02   2.2128596e-02   9.1620812e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.35/Nbr_md.dat <==
   1.0000000e-04   5.4519774e-02   5.4830508e-02   5.4107345e-02   3.8570621e-02   1.2247458e-01   4.0824859e-02   4.1073446e-02   2.7525424e-02   5.2751412e-02   3.2214689e-02   2.2435028e-02   2.5175141e-02   3.5621469e-02   3.3276836e-03
   1.0000000e-03   1.3804520e-01   1.3572316e-01   1.2055367e-01   1.1022034e-01   1.7262712e-01   1.1970621e-01   1.1757627e-01   8.3355932e-02   1.3636723e-01   9.6389831e-02   7.3768362e-02   7.9819209e-02   1.0715819e-01   8.7062147e-03
   1.0000000e-02   3.3094350e-01   3.5126554e-01   3.5257062e-01   2.9635028e-01   3.5261582e-01   3.4458192e-01   3.3971751e-01   2.5028249e-01   3.1523729e-01   2.7624294e-01   2.5197740e-01   2.5747458e-01   3.1434463e-01   2.1389831e-02
   1.0000000e-01   6.8280791e-01   7.0067232e-01   7.0231638e-01   5.4781356e-01   6.6608475e-01   6.7233333e-01   6.6159887e-01   4.8855932e-01   5.0117514e-01   5.0906215e-01   5.9179661e-01   5.6254237e-01   6.7687006e-01   4.1937853e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.35/PP.dat <==
   1.0000000e-04   9.0558173e-02   3.9388618e-04   5.6603851e-03   3.6522365e-04   7.8738539e-02   3.3942122e-04   2.2732847e-04   2.7137614e-04   7.8130562e-03   1.3007873e-03   5.4678522e-04   2.0232150e-04   2.0592494e-04   2.2791088e-03
   1.0000000e-03   1.0884698e-01   4.6107297e-03   1.2413805e-02   5.2820996e-03   4.3139237e-02   3.6322581e-03   3.5625135e-03   3.6339384e-03   1.8514694e-02   5.4272090e-03   6.0127660e-03   2.9478458e-03   2.9775156e-03   1.9136401e-02
   1.0000000e-02   1.9762934e-01   8.3079037e-02   9.8678295e-02   1.0463126e-01   1.0035197e-01   7.5609363e-02   7.2105337e-02   6.6160596e-02   1.1788569e-01   8.7647082e-02   8.6970935e-02   6.3061851e-02   5.6370358e-02   1.3940980e-01
   1.0000000e-01   5.8462127e-01   5.9150667e-01   5.3572184e-01   9.6628440e-01   4.7962281e-01   4.8068390e-01   4.6427576e-01   4.4960581e-01   6.4299621e-01   7.1986562e-01   7.6406786e-01   4.5538761e-01   4.8572978e-01   9.4974070e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.35/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   6.2900000e-01   1.0000000e+00   9.2500000e-01   1.0000000e+00   4.0000000e-02   5.3666667e-02   8.3866667e-01   8.9500000e-01   8.6466667e-01   1.0000000e+00   1.0000000e+00   9.3000000e-02   1.0000000e+00
   1.0000000e-03   1.0000000e+00   7.4633333e-01   1.0000000e+00   9.9933333e-01   9.4633333e-01   3.4066667e-01   4.6766667e-01   9.9900000e-01   9.9933333e-01   9.9933333e-01   1.0000000e+00   1.0000000e+00   3.8266667e-01   1.0000000e+00
   1.0000000e-02   1.0000000e+00   9.5766667e-01   1.0000000e+00   1.0000000e+00   9.9100000e-01   9.3266667e-01   9.5366667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.8233333e-01   1.0000000e+00
   1.0000000e-01   9.9766667e-01   9.9266667e-01   9.9500000e-01   1.0000000e+00   9.9833333e-01   9.9866667e-01   9.9866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.8600000e-01   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.35/Rate_md.dat <==
   1.0000000e-04   9.5966667e-01   9.9033333e-01   8.7933333e-01   9.2500000e-01   9.9866667e-01   9.1400000e-01   9.1866667e-01   8.3866667e-01   8.9500000e-01   8.6466667e-01   7.3700000e-01   7.7633333e-01   8.8166667e-01   1.8000000e-01
   1.0000000e-03   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9933333e-01   1.0000000e+00   9.9933333e-01   9.9900000e-01   9.9900000e-01   9.9933333e-01   9.9933333e-01   9.9066667e-01   9.9200000e-01   9.9900000e-01   4.0400000e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.2533333e-01
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1533333e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.35/Time.dat <==
   1.0000000e-04   3.0588171e-02   3.8430384e-02   1.4883379e-02   3.0362164e-02   7.5233470e-02   6.3882277e-02   5.2247111e-02   1.8358281e-02   4.9778929e-02   1.6570001e-02   7.0508255e-02   1.2743028e-01   1.1370220e-01   6.0417857e-02
   1.0000000e-03   1.2109705e-02   1.8429281e-02   2.8728792e-02   2.1561001e-02   8.9928738e-02   3.6319731e-02   1.8763583e-02   1.3792380e-02   5.5112169e-02   2.8641260e-02   5.7956396e-02   1.1593843e-01   1.4564580e-01   8.5693992e-02
   1.0000000e-02   4.7777097e-03   1.4193563e-02   2.5497908e-02   1.8644572e-02   4.3804921e-02   2.7790542e-02   2.4398803e-02   1.2375154e-02   4.6794692e-02   2.6412561e-02   5.5218029e-02   9.1205753e-02   2.2878429e-01   9.9534296e-02
   1.0000000e-01   2.2311347e-03   2.4586102e-02   2.7929931e-02   4.1028894e-02   1.7156710e-02   2.5911907e-02   2.8325810e-02   2.1598653e-02   4.7489601e-02   4.0828727e-02   9.1556160e-02   1.0824547e-01   1.6717481e-01   1.2311732e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.4/MSE.dat <==
   1.0000000e-04   3.7618613e-02   4.1657192e-04   1.0829840e-02   6.8796195e-04   3.5109936e-02   3.6342478e-04   8.9866815e-05   2.2995088e-04   8.3150061e-03   1.8052445e-03   4.5912976e-04   5.9216135e-05   5.9030396e-05   9.0332779e-04
   1.0000000e-03   4.1762082e-02   2.2161139e-03   1.4179022e-02   3.0075930e-03   2.5411672e-02   1.8307089e-03   1.3982778e-03   1.5635012e-03   1.2613848e-02   4.0910710e-03   2.0741608e-03   9.3075910e-04   9.1619048e-04   5.8551268e-03
   1.0000000e-02   6.4243671e-02   3.0681815e-02   4.1024694e-02   4.0168843e-02   3.7140052e-02   2.7417934e-02   2.5670864e-02   2.2126534e-02   3.9338168e-02   3.0901785e-02   3.0287761e-02   2.2657864e-02   1.8490934e-02   3.6336993e-02
   1.0000000e-01   1.5910423e-01   1.6319468e-01   1.4686269e-01   2.8593899e-01   1.2964528e-01   1.2992159e-01   1.2344108e-01   1.1854017e-01   1.6682263e-01   1.8972323e-01   2.1294745e-01   1.2255905e-01   1.3147533e-01   2.2311342e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.4/MSEa.dat <==
   1.0000000e-04   8.3741940e-02   1.0391287e-03   3.4750265e-02   1.8296752e-03   7.9117861e-02   8.8993967e-04   3.0975038e-04   6.6005409e-04   2.2310687e-02   4.9584473e-03   9.7691557e-04   2.1126553e-04   2.2110410e-04   2.1085572e-03
   1.0000000e-03   9.9906037e-02   6.8040705e-03   4.5255632e-02   8.2600389e-03   6.0487821e-02   5.6733407e-03   4.6932351e-03   4.4337656e-03   3.3625260e-02   1.1267837e-02   4.5736598e-03   3.0405604e-03   3.2216016e-03   1.2844825e-02
   1.0000000e-02   1.6925568e-01   8.9614636e-02   1.2908468e-01   9.3260394e-02   1.0297167e-01   8.2620615e-02   7.8728550e-02   5.6325381e-02   9.6508098e-02   7.5728801e-02   6.7080915e-02   6.3954250e-02   5.7427349e-02   7.1298595e-02
   1.0000000e-01   4.5547769e-01   4.7058665e-01   4.5714101e-01   5.0169493e-01   3.7780041e-01   3.8338896e-01   3.6238460e-01   2.8690445e-01   3.1675580e-01   3.5638838e-01   4.4046369e-01   3.4743566e-01   3.9164620e-01   3.4322721e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.4/Nbr_fd.dat <==
   1.0000000e-04   7.5284656e-01   2.1045855e-02   6.5738977e-02   1.6698413e-02   3.9962434e-01   2.0546737e-03   6.0493827e-04   1.0770723e-02   4.1042328e-02   1.7264550e-02   7.8721340e-02   3.4654321e-02   6.3668430e-04   8.7454674e-01
   1.0000000e-03   4.5744268e-01   2.5932981e-02   6.2529101e-02   4.6361552e-02   1.6266314e-01   7.9065256e-03   7.4656085e-03   3.3349206e-02   7.1449735e-02   4.5673721e-02   8.4887125e-02   5.1539683e-02   3.7495591e-03   8.8747266e-01
   1.0000000e-02   1.6211817e-01   4.5028219e-02   5.0141093e-02   1.1865785e-01   6.1031746e-02   3.2848325e-02   3.1114638e-02   9.5661376e-02   1.1988183e-01   1.0799824e-01   1.1582011e-01   9.0195767e-02   1.9738977e-02   9.0112698e-01
   1.0000000e-01   4.7934744e-02   3.6172840e-02   3.1232804e-02   1.9629277e-01   4.2539683e-02   3.8629630e-02   4.0587302e-02   1.7102469e-01   1.7450970e-01   1.7907407e-01   1.1717637e-01   1.0213051e-01   2.7559083e-02   9.1475661e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.4/Nbr_md.dat <==
   1.0000000e-04   5.8626866e-02   5.9417910e-02   1.8746269e-01   4.7104478e-02   1.5171642e-01   4.5149254e-02   4.5691542e-02   3.0383085e-02   1.1577612e-01   4.8701493e-02   2.4174129e-02   2.6288557e-02   3.7766169e-02   4.2885572e-03
   1.0000000e-03   1.4689552e-01   1.4754229e-01   2.4188557e-01   1.3078109e-01   2.2606468e-01   1.3295522e-01   1.3073134e-01   9.4074627e-02   2.0155224e-01   1.2884080e-01   8.0203980e-02   8.5253731e-02   1.1348756e-01   1.1139303e-02
   1.0000000e-02   3.4993532e-01   3.8066169e-01   4.3502488e-01   3.3472139e-01   3.8684080e-01   3.7738806e-01   3.7221393e-01   2.6985075e-01   3.3817413e-01   3.0465174e-01   2.7590547e-01   2.8072139e-01   3.3549254e-01   2.3716418e-02
   1.0000000e-01   6.8957711e-01   7.1232338e-01   7.2452239e-01   5.5372139e-01   6.7148259e-01   6.7848259e-01   6.6228856e-01   4.8244279e-01   4.9227363e-01   5.0514925e-01   5.9450249e-01   5.6239303e-01   6.8085572e-01   4.3611940e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.4/PP.dat <==
   1.0000000e-04   1.4416286e-01   1.5909211e-03   4.1847493e-02   2.6016931e-03   1.3425763e-01   1.3780839e-03   3.7024101e-04   8.9338941e-04   3.2392496e-02   6.8730793e-03   1.7303430e-03   2.3511764e-04   2.3441116e-04   3.5474823e-03
   1.0000000e-03   1.6030313e-01   8.8476466e-03   5.5217975e-02   1.1879950e-02   9.6850967e-02   7.2343031e-03   5.6722205e-03   6.2105335e-03   4.9234029e-02   1.6206438e-02   8.3188012e-03   3.7269935e-03   3.6693336e-03   2.3046353e-02
   1.0000000e-02   2.4817255e-01   1.2132157e-01   1.6031908e-01   1.5874528e-01   1.4503417e-01   1.0883337e-01   1.0170934e-01   8.7294774e-02   1.5382756e-01   1.2152546e-01   1.2005576e-01   9.0600898e-02   7.3688831e-02   1.4279089e-01
   1.0000000e-01   6.1763786e-01   6.3488809e-01   5.7073782e-01   1.1231771e+00   5.0579503e-01   5.0689817e-01   4.8186405e-01   4.6294980e-01   6.5375602e-01   7.4548693e-01   8.3285650e-01   4.7923832e-01   5.1412782e-01   8.7718679e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.4/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   8.5600000e-01   1.0000000e+00   9.6933333e-01   1.0000000e+00   1.0300000e-01   5.1666667e-02   8.9166667e-01   9.5733333e-01   9.2633333e-01   1.0000000e+00   1.0000000e+00   1.1133333e-01   1.0000000e+00
   1.0000000e-03   1.0000000e+00   9.1733333e-01   1.0000000e+00   1.0000000e+00   9.9600000e-01   5.2266667e-01   5.8466667e-01   9.9866667e-01   9.9966667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   4.5633333e-01   1.0000000e+00
   1.0000000e-02   1.0000000e+00   9.9000000e-01   1.0000000e+00   1.0000000e+00   9.9833333e-01   9.7800000e-01   9.8700000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3000000e-01   1.0000000e+00
   1.0000000e-01   9.9900000e-01   9.9500000e-01   9.9566667e-01   1.0000000e+00   9.9933333e-01   9.9866667e-01   9.9900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9500000e-01   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.4/Rate_md.dat <==
   1.0000000e-04   9.7833333e-01   9.9700000e-01   9.9266667e-01   9.6933333e-01   1.0000000e+00   9.5333333e-01   9.5833333e-01   8.9166667e-01   9.5733333e-01   9.2633333e-01   7.9133333e-01   8.2233333e-01   9.2233333e-01   2.4766667e-01
   1.0000000e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9866667e-01   9.9966667e-01   9.9966667e-01   9.9600000e-01   9.9566667e-01   9.9900000e-01   5.3300000e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0100000e-01
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.4666667e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.4/Time.dat <==
   1.0000000e-04   4.1056935e-02   5.7265029e-02   1.4591461e-02   3.9765337e-02   9.3157133e-02   9.4418122e-02   7.8431871e-02   2.5744421e-02   6.5979322e-02   2.2108892e-02   1.0014827e-01   1.7010714e-01   1.5519115e-01   6.4536151e-02
   1.0000000e-03   1.5304737e-02   2.3240650e-02   2.8647108e-02   2.4599289e-02   1.0029084e-01   4.6567241e-02   3.1507027e-02   1.6271814e-02   6.4449269e-02   3.2380749e-02   6.8807298e-02   1.3815887e-01   2.1112555e-01   8.7174369e-02
   1.0000000e-02   5.8326943e-03   1.7237285e-02   2.7877536e-02   1.9193706e-02   5.2752181e-02   3.1971758e-02   3.6124899e-02   1.4973030e-02   5.4770456e-02   2.9345543e-02   6.8020402e-02   1.0188972e-01   3.3583634e-01   9.9821959e-02
   1.0000000e-01   2.7806943e-03   2.7743366e-02   2.7431602e-02   4.4577997e-02   2.0064083e-02   3.5130034e-02   2.5492168e-02   2.6606671e-02   5.5829697e-02   4.2579713e-02   1.0522489e-01   1.1643133e-01   1.9215959e-01   1.2140291e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.45/MSE.dat <==
   1.0000000e-04   5.9142947e-02   4.9624671e-03   3.9056459e-02   1.3675336e-02   5.7111215e-02   4.7835144e-03   1.3090263e-03   1.8094973e-03   2.3581957e-02   1.0082347e-02   3.7854388e-03   3.9246021e-04   3.3923189e-04   2.3257769e-03
   1.0000000e-03   6.4169423e-02   1.0027854e-02   4.3186597e-02   2.0799297e-02   4.8686167e-02   9.1155890e-03   5.2324127e-03   5.2422453e-03   2.7680057e-02   1.4877646e-02   7.7822773e-03   1.6344772e-03   1.6972704e-03   8.7672799e-03
   1.0000000e-02   8.8534277e-02   5.2597730e-02   7.0681623e-02   8.4503129e-02   5.9068708e-02   4.7083712e-02   4.0651375e-02   3.4334084e-02   5.5910668e-02   4.7686470e-02   5.1573794e-02   3.8580334e-02   2.9009180e-02   4.2697757e-02
   1.0000000e-01   1.8941805e-01   1.9676479e-01   1.7715800e-01   4.1612919e-01   1.5251577e-01   1.5401015e-01   1.4508480e-01   1.3556621e-01   1.9175356e-01   2.2364648e-01   2.5920028e-01   1.4426626e-01   1.5563594e-01   2.3486077e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.45/MSEa.dat <==
   1.0000000e-04   1.2063471e-01   9.8899071e-03   1.1395722e-01   3.0046128e-02   1.1790884e-01   9.7127366e-03   2.8705445e-03   4.4291535e-03   5.5950756e-02   2.4202481e-02   7.3111343e-03   9.2229438e-04   7.8887072e-04   5.2661473e-03
   1.0000000e-03   1.3884391e-01   2.2983487e-02   1.2581449e-01   4.6366496e-02   1.0435517e-01   2.1531590e-02   1.3523208e-02   1.2977730e-02   6.5385332e-02   3.5633520e-02   1.5331171e-02   4.4503277e-03   4.8714173e-03   1.8622652e-02
   1.0000000e-02   2.0897331e-01   1.3187656e-01   2.0373573e-01   1.7105004e-01   1.4375889e-01   1.2191309e-01   1.0885144e-01   7.7841436e-02   1.2321278e-01   1.0538526e-01   1.0344452e-01   9.4499773e-02   7.8089980e-02   8.1006469e-02
   1.0000000e-01   4.8659381e-01   5.0730257e-01   5.0187985e-01   6.6808466e-01   3.9653673e-01   4.0504826e-01   3.7902435e-01   2.9885962e-01   3.3439019e-01   3.8721050e-01   4.8525879e-01   3.6432976e-01   4.1152178e-01   3.5240134e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.45/Nbr_fd.dat <==
   1.0000000e-04   7.9883425e-01   6.2639042e-02   5.6200737e-02   5.0556169e-02   4.6518785e-01   2.2799263e-02   9.8305709e-03   1.9044199e-02   9.0775322e-02   4.8434622e-02   1.0747698e-01   5.3666667e-02   1.9502762e-03   8.7457643e-01
   1.0000000e-03   5.3613444e-01   6.7977901e-02   5.5248619e-02   9.2605893e-02   2.2801473e-01   3.4942910e-02   2.6751381e-02   5.3629834e-02   1.1270534e-01   8.2786372e-02   1.2132044e-01   7.7548803e-02   6.5930018e-03   8.8447145e-01
   1.0000000e-02   2.0648987e-01   7.0174954e-02   4.8138122e-02   1.6556169e-01   8.7883978e-02   5.2832413e-02   4.5968692e-02   1.2310313e-01   1.4844751e-01   1.3799632e-01   1.5539042e-01   1.2282689e-01   3.0526703e-02   8.9918785e-01
   1.0000000e-01   5.8108656e-02   4.3226519e-02   3.1567219e-02   2.3579006e-01   5.2023941e-02   4.7287293e-02   5.0372007e-02   1.9764273e-01   2.0108656e-01   2.0741436e-01   1.4052118e-01   1.1959300e-01   3.3747698e-02   9.1399079e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.45/Nbr_md.dat <==
   1.0000000e-04   6.1493333e-02   7.6022222e-02   3.7718222e-01   1.2200889e-01   1.7173333e-01   6.3604444e-02   5.5600000e-02   4.5960000e-02   2.1907111e-01   1.1688889e-01   3.4288889e-02   2.9435556e-02   4.2071111e-02   6.6844444e-03
   1.0000000e-03   1.5265778e-01   1.7792000e-01   4.0491556e-01   2.2348889e-01   2.6668444e-01   1.7283556e-01   1.6270222e-01   1.2942667e-01   2.7199556e-01   1.9979111e-01   1.0108444e-01   9.1902222e-02   1.2320889e-01   1.3315556e-02
   1.0000000e-02   3.6357778e-01   4.1551556e-01   5.2282667e-01   3.9955556e-01   4.2019111e-01   4.1771111e-01   4.0762222e-01   2.9708889e-01   3.5825333e-01   3.3303111e-01   3.1045333e-01   3.1181333e-01   3.6389333e-01   2.6257778e-02
   1.0000000e-01   6.9627111e-01   7.2122222e-01   7.4744889e-01   5.6904000e-01   6.7333333e-01   6.8242222e-01   6.6243556e-01   4.7697778e-01   4.8528889e-01   5.0056000e-01   5.9420000e-01   5.6186667e-01   6.8340889e-01   4.5786667e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.45/PP.dat <==
   1.0000000e-04   2.0281344e-01   1.7354738e-02   1.3462269e-01   4.6954087e-02   1.9574204e-01   1.6651955e-02   4.7149887e-03   6.2438911e-03   8.1416163e-02   3.4916488e-02   1.3398669e-02   1.3918339e-03   1.1456265e-03   8.0794667e-03
   1.0000000e-03   2.2028071e-01   3.5093378e-02   1.4932181e-01   7.2766479e-02   1.6663283e-01   3.1941513e-02   1.8689096e-02   1.8492094e-02   9.5655753e-02   5.1800147e-02   2.7237809e-02   5.8234478e-03   6.0235849e-03   3.0588318e-02
   1.0000000e-02   3.0550236e-01   1.8373758e-01   2.4461769e-01   2.9490687e-01   2.0489390e-01   1.6500388e-01   1.4256090e-01   1.2012643e-01   1.9406693e-01   1.6644343e-01   1.8131017e-01   1.3632136e-01   1.0261868e-01   1.4914468e-01
   1.0000000e-01   6.5614932e-01   6.8304332e-01   6.1375772e-01   1.4539667e+00   5.3042561e-01   5.3564437e-01   5.0477072e-01   4.7168510e-01   6.6874730e-01   7.8223427e-01   9.0221373e-01   5.0221072e-01   5.4250740e-01   8.2207336e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.45/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   9.6000000e-01   1.0000000e+00   9.9366667e-01   1.0000000e+00   2.8266667e-01   1.1500000e-01   9.4033333e-01   9.9100000e-01   9.7133333e-01   1.0000000e+00   1.0000000e+00   1.1033333e-01   1.0000000e+00
   1.0000000e-03   1.0000000e+00   9.8166667e-01   1.0000000e+00   1.0000000e+00   9.9966667e-01   7.8233333e-01   7.8466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.2966667e-01   1.0000000e+00
   1.0000000e-02   1.0000000e+00   9.9866667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   9.9233333e-01   9.9633333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6300000e-01   1.0000000e+00
   1.0000000e-01   9.9966667e-01   9.9900000e-01   9.9366667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9800000e-01   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.45/Rate_md.dat <==
   1.0000000e-04   9.9100000e-01   9.9966667e-01   1.0000000e+00   9.9366667e-01   1.0000000e+00   9.8133333e-01   9.8466667e-01   9.4033333e-01   9.9100000e-01   9.7133333e-01   8.6166667e-01   8.7100000e-01   9.5600000e-01   3.9433333e-01
   1.0000000e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.9900000e-01   1.0000000e+00   6.3400000e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.6066667e-01
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6666667e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.65_delta0.45/Time.dat <==
   1.0000000e-04   4.6275305e-02   6.9005745e-02   1.2953127e-02   4.6543335e-02   1.0715901e-01   1.1746200e-01   8.2189640e-02   3.0526202e-02   7.6006799e-02   2.5437533e-02   1.1463773e-01   2.3348613e-01   2.5088405e-01   6.7775773e-02
   1.0000000e-03   1.7471718e-02   3.2401324e-02   2.4441979e-02   2.8041680e-02   1.0472149e-01   6.0116718e-02   5.0668637e-02   2.1064315e-02   7.0496334e-02   3.2304892e-02   8.4510434e-02   1.8306630e-01   3.6078544e-01   8.4680449e-02
   1.0000000e-02   6.3174633e-03   2.0069810e-02   2.9250698e-02   2.0172866e-02   5.9150563e-02   3.7163349e-02   4.7660010e-02   1.6563454e-02   6.0423805e-02   3.6984015e-02   8.1539262e-02   1.1010396e-01   4.8369223e-01   9.8512209e-02
   1.0000000e-01   3.9287803e-03   2.9628847e-02   2.2932001e-02   4.8409497e-02   2.3727089e-02   4.1689034e-02   2.3947917e-02   2.8914282e-02   6.5055489e-02   4.1424298e-02   1.1769699e-01   1.1811672e-01   2.2721883e-01   1.1830191e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.2/MSE.dat <==
   1.0000000e-04   3.5767824e-04   2.3307664e-05   4.2203151e-05   2.2831678e-05   6.1843765e-05   1.9321245e-05   1.9364250e-05   2.0684595e-05   2.1515194e-05   2.1107299e-05   2.0480476e-04   1.8803575e-05   1.8175671e-05   4.7241140e-05
   1.0000000e-03   1.4860982e-03   3.0164623e-04   4.5201872e-04   3.4748077e-04   2.7137374e-04   2.5184934e-04   2.5521717e-04   2.8949876e-04   3.3222809e-04   3.1198370e-04   1.9840011e-03   2.4368075e-04   2.3197422e-04   5.0019859e-04
   1.0000000e-02   8.6888015e-03   4.5165880e-03   5.5424277e-03   6.2896169e-03   4.4105487e-03   4.2093900e-03   4.2618266e-03   4.6620570e-03   6.4061347e-03   5.5943281e-03   1.7974561e-02   3.9845928e-03   3.8781046e-03   6.1389756e-03
   1.0000000e-01   5.6709206e-02   5.6676448e-02   5.5271449e-02   8.7808295e-02   4.8524901e-02   4.8636125e-02   4.8165199e-02   5.2378538e-02   7.4813159e-02   8.2277411e-02   1.4935281e-01   4.9446817e-02   4.6166072e-02   7.3051535e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.2/MSEa.dat <==
   1.0000000e-04   1.8412862e-03   1.8868618e-04   1.8144910e-04   1.6068431e-04   3.8005974e-04   1.5812307e-04   1.5782394e-04   1.4407438e-04   1.4960986e-04   1.4628204e-04   5.9222746e-04   1.5152313e-04   1.4548712e-04   1.8362263e-04
   1.0000000e-03   8.4827214e-03   2.3859336e-03   2.0344276e-03   2.0825990e-03   2.0676133e-03   2.0000250e-03   1.9994212e-03   1.7277727e-03   1.9443323e-03   1.8114728e-03   5.5558148e-03   1.8838858e-03   1.7578297e-03   1.9980049e-03
   1.0000000e-02   5.2459516e-02   3.1961250e-02   2.7515081e-02   2.9875655e-02   3.0323197e-02   3.0115927e-02   3.0291965e-02   2.3855738e-02   3.0495898e-02   2.5880548e-02   4.5561074e-02   2.8346451e-02   2.5982458e-02   2.5675901e-02
   1.0000000e-01   3.4115153e-01   3.4291477e-01   3.0158107e-01   2.9222900e-01   3.0842597e-01   3.1196640e-01   3.1407792e-01   2.3538520e-01   2.5656474e-01   2.7279680e-01   2.8570956e-01   3.2888308e-01   2.8710601e-01   3.0659700e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.2/Nbr_fd.dat <==
   1.0000000e-04   7.8062222e-02   4.7259259e-04   5.7097778e-02   4.5540741e-03   2.4888889e-03   9.0370370e-05   1.4962963e-04   3.6162963e-03   3.9244444e-03   3.7348148e-03   8.5511704e-01   2.7259259e-04   1.6911111e-02   2.9010370e-02
   1.0000000e-03   4.1345185e-02   1.0933333e-03   5.1414815e-02   1.2727407e-02   1.4740741e-03   5.8666667e-04   9.0518519e-04   1.0552593e-02   1.1610370e-02   1.1001481e-02   8.7061778e-01   1.0400000e-03   2.1056296e-02   2.9957037e-02
   1.0000000e-02   2.4287407e-02   5.4088889e-03   4.2325926e-02   3.4416296e-02   5.9259259e-03   4.2000000e-03   4.6859259e-03   3.0294815e-02   3.4454815e-02   3.1518519e-02   8.8436889e-01   4.0311111e-03   3.1237037e-02   3.4069630e-02
   1.0000000e-01   1.7004444e-02   1.4142222e-02   2.7272593e-02   7.6908148e-02   1.2918519e-02   1.2245926e-02   1.1762963e-02   7.1499259e-02   7.3862222e-02   7.4360000e-02   8.9267259e-01   8.2222222e-03   4.7057778e-02   4.0760000e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.2/Nbr_md.dat <==
   1.0000000e-04   3.2075269e-02   4.3645161e-02   2.3182796e-02   3.3053763e-02   3.7322581e-02   3.6591398e-02   3.6215054e-02   2.6247312e-02   2.8483871e-02   2.7107527e-02   2.8279570e-03   3.3795699e-02   2.4000000e-02   2.2354839e-02
   1.0000000e-03   9.2333333e-02   1.1502151e-01   7.4043011e-02   9.2376344e-02   1.0091398e-01   1.0330108e-01   1.0250538e-01   7.6591398e-02   8.4268817e-02   7.9849462e-02   7.5591398e-03   9.7118280e-02   7.2881720e-02   7.0720430e-02
   1.0000000e-02   2.7276344e-01   2.9537634e-01   2.3900000e-01   2.4979570e-01   2.8655914e-01   2.8922581e-01   2.8866667e-01   2.1988172e-01   2.5007527e-01   2.2876344e-01   2.0720430e-02   2.8047312e-01   2.2255914e-01   2.2200000e-01
   1.0000000e-01   6.6647312e-01   6.7555914e-01   6.3088172e-01   5.5820430e-01   6.6601075e-01   6.6922581e-01   6.7213978e-01   5.1894624e-01   5.3609677e-01   5.3970968e-01   5.0720430e-02   6.8025806e-01   5.6864516e-01   5.9996774e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.2/PP.dat <==
   1.0000000e-04   3.0273470e-03   2.0752452e-04   3.7273802e-04   2.0382041e-04   5.0634069e-04   1.7184039e-04   1.7232450e-04   1.8435655e-04   1.9153523e-04   1.8815378e-04   1.8046308e-03   1.6746622e-04   1.6138355e-04   4.1724094e-04
   1.0000000e-03   1.2808302e-02   2.6860275e-03   3.9948240e-03   3.1206801e-03   2.4221672e-03   2.2541389e-03   2.2848464e-03   2.5847148e-03   2.9706259e-03   2.7976687e-03   1.7460609e-02   2.1766794e-03   2.0711543e-03   4.4305644e-03
   1.0000000e-02   7.5817631e-02   4.0279745e-02   4.9199289e-02   5.6267947e-02   3.9596839e-02   3.7698370e-02   3.8249274e-02   4.1542736e-02   5.7287220e-02   5.0196415e-02   1.5786975e-01   3.5608504e-02   3.4744299e-02   5.4546683e-02
   1.0000000e-01   4.9322840e-01   4.9537727e-01   4.8169316e-01   7.7592136e-01   4.2354699e-01   4.2475811e-01   4.2035437e-01   4.6003294e-01   6.5802523e-01   7.2859861e-01   1.3096120e+00   4.3267713e-01   4.0362467e-01   6.4113030e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.2/Rate_fd.dat <==
   1.0000000e-04   9.9866667e-01   8.4666667e-02   1.0000000e+00   6.7166667e-01   1.8400000e-01   2.0000000e-02   3.3333333e-02   5.8566667e-01   6.1033333e-01   5.9500000e-01   1.0000000e+00   5.9333333e-02   9.9866667e-01   9.9966667e-01
   1.0000000e-03   9.9200000e-01   1.7866667e-01   1.0000000e+00   9.7166667e-01   2.6366667e-01   1.2266667e-01   1.8600000e-01   9.4266667e-01   9.5166667e-01   9.4900000e-01   1.0000000e+00   1.9966667e-01   9.9966667e-01   1.0000000e+00
   1.0000000e-02   9.7500000e-01   5.8633333e-01   9.9966667e-01   9.9966667e-01   6.9000000e-01   5.6700000e-01   6.2433333e-01   1.0000000e+00   9.9933333e-01   1.0000000e+00   1.0000000e+00   5.6533333e-01   1.0000000e+00   9.9966667e-01
   1.0000000e-01   9.4533333e-01   9.1733333e-01   9.9500000e-01   1.0000000e+00   9.4433333e-01   9.3366667e-01   9.2433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3766667e-01   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.2/Rate_md.dat <==
   1.0000000e-04   6.4466667e-01   7.8233333e-01   5.1400000e-01   6.7166667e-01   6.8533333e-01   6.7533333e-01   6.7466667e-01   5.8566667e-01   6.1033333e-01   5.9500000e-01   8.3666667e-02   6.4666667e-01   5.2800000e-01   5.0433333e-01
   1.0000000e-03   9.5466667e-01   9.8966667e-01   9.0833333e-01   9.7166667e-01   9.6533333e-01   9.6766667e-01   9.6533333e-01   9.4266667e-01   9.5166667e-01   9.4900000e-01   2.1100000e-01   9.5533333e-01   8.9666667e-01   8.9466667e-01
   1.0000000e-02   9.9933333e-01   1.0000000e+00   9.9900000e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9933333e-01   1.0000000e+00   4.7500000e-01   9.9966667e-01   9.9766667e-01   9.9966667e-01
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.0533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.2/Time.dat <==
   1.0000000e-04   4.1848933e-03   1.7944082e-02   8.4924780e-03   1.2914780e-02   1.8193823e-02   2.2152441e-02   7.3706190e-03   4.8172790e-03   2.1043433e-02   8.8262453e-03   4.6958440e-02   5.5985361e-02   7.4530611e-02   2.9872919e-02
   1.0000000e-03   2.6659140e-03   5.3977865e-02   3.6810913e-02   3.9408447e-02   1.9676259e-02   4.6121828e-02   1.7949814e-02   4.8922370e-03   3.2779083e-02   3.9682315e-02   9.8604840e-02   9.5201787e-02   1.1049011e-01   1.0203891e-01
   1.0000000e-02   2.9364937e-03   1.9651497e-02   7.7489665e-02   2.0571807e-02   1.5953363e-02   1.3667667e-02   1.2446878e-02   6.1054850e-03   2.9556377e-02   7.6110480e-02   1.3409629e-01   9.6468287e-02   1.3376735e-01   1.1053578e-01
   1.0000000e-01   2.7156910e-03   1.3052854e-02   8.8981739e-02   1.5124188e-02   9.2326567e-03   5.9419727e-03   1.5948584e-02   5.6370460e-03   2.8552852e-02   9.7774330e-02   1.5879978e-01   7.9589027e-02   1.6196858e-01   1.2242414e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.25/MSE.dat <==
   1.0000000e-04   2.6939606e-03   3.3168572e-05   5.3607097e-05   3.1987895e-05   1.2746112e-03   2.6290974e-05   2.6386450e-05   2.8118944e-05   4.0192945e-05   2.8834600e-05   2.5811962e-04   2.5251588e-05   2.4518948e-05   6.4461696e-05
   1.0000000e-03   4.7724915e-03   4.3265713e-04   5.9405981e-04   5.1003773e-04   5.3639355e-04   3.6104075e-04   3.6470115e-04   4.0034505e-04   5.4574508e-04   4.4937276e-04   2.4328230e-03   3.4020368e-04   3.2511937e-04   6.9254268e-04
   1.0000000e-02   1.6353189e-02   7.1577036e-03   8.2075291e-03   9.8382793e-03   7.4787965e-03   6.6389922e-03   6.7163796e-03   6.7842914e-03   1.0719549e-02   8.5587661e-03   2.0669837e-02   5.9752874e-03   6.0106112e-03   8.8615468e-03
   1.0000000e-01   7.9157999e-02   7.8794990e-02   7.3098233e-02   1.2007922e-01   6.6649290e-02   6.6192312e-02   6.4751188e-02   6.7345808e-02   9.6946279e-02   1.0483198e-01   1.5838815e-01   6.6832061e-02   6.2905822e-02   1.0016872e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.25/MSEa.dat <==
   1.0000000e-04   1.0112516e-02   2.1561609e-04   2.0169610e-04   1.8040778e-04   4.6887036e-03   1.7104350e-04   1.7092389e-04   1.5679925e-04   2.1627212e-04   1.6016386e-04   7.3452560e-04   1.6203233e-04   1.5544410e-04   2.1149083e-04
   1.0000000e-03   2.0010473e-02   2.7376141e-03   2.3336163e-03   2.4721442e-03   2.9022704e-03   2.2780971e-03   2.2634713e-03   1.9371307e-03   2.5703005e-03   2.1207655e-03   6.6804228e-03   2.0961974e-03   1.9414270e-03   2.3192848e-03
   1.0000000e-02   7.5123593e-02   3.9409200e-02   3.5819249e-02   3.8168480e-02   3.9180169e-02   3.6914767e-02   3.7155216e-02   2.8553963e-02   4.2105763e-02   3.3112347e-02   5.0976340e-02   3.3308563e-02   3.1053613e-02   3.0855364e-02
   1.0000000e-01   3.7719856e-01   3.7895137e-01   3.4130383e-01   3.2832251e-01   3.3231519e-01   3.3360364e-01   3.3016457e-01   2.5225662e-01   2.7593094e-01   2.9310510e-01   2.9550650e-01   3.4774559e-01   3.0590405e-01   3.3910438e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.25/Nbr_fd.dat <==
   1.0000000e-04   2.7182488e-01   9.0015361e-04   6.5360983e-02   6.1290323e-03   5.1440860e-02   1.1674347e-04   2.0122888e-04   4.7265745e-03   5.1996928e-03   4.9677419e-03   8.5117358e-01   3.2718894e-04   1.8175115e-02   3.7579109e-02
   1.0000000e-03   1.1027496e-01   1.7880184e-03   5.8688172e-02   1.7374808e-02   4.9308756e-03   8.3870968e-04   1.3870968e-03   1.3866359e-02   1.6167435e-02   1.4809524e-02   8.6612750e-01   1.3579109e-03   2.3554531e-02   3.9124424e-02
   1.0000000e-02   4.5743472e-02   9.3379416e-03   4.7423963e-02   4.7740399e-02   1.1619048e-02   7.1443932e-03   8.0000000e-03   4.1003072e-02   4.9119816e-02   4.3953917e-02   8.8032104e-01   6.1628264e-03   3.9133641e-02   4.5840246e-02
   1.0000000e-01   2.3975422e-02   1.9211982e-02   2.8947773e-02   1.0026267e-01   1.8943164e-02   1.7635945e-02   1.7350230e-02   9.2436252e-02   9.5493088e-02   9.5973886e-02   8.9048233e-01   1.1840246e-02   5.8015361e-02   5.4976959e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.25/Nbr_md.dat <==
   1.0000000e-04   4.4931624e-02   4.6179487e-02   2.4000000e-02   3.4102564e-02   5.2042735e-02   3.7042735e-02   3.6803419e-02   2.6299145e-02   2.8931624e-02   2.7641026e-02   3.1111111e-03   3.3581197e-02   2.3974359e-02   2.2111111e-02
   1.0000000e-03   1.0972650e-01   1.1941880e-01   7.7341880e-02   9.6675214e-02   1.0674359e-01   1.0684615e-01   1.0517949e-01   7.7153846e-02   8.9957265e-02   8.2401709e-02   8.6923077e-03   9.8666667e-02   7.3581197e-02   7.0145299e-02
   1.0000000e-02   2.9469231e-01   3.1133333e-01   2.6373504e-01   2.6563248e-01   3.0406838e-01   3.0431624e-01   3.0291453e-01   2.2814530e-01   2.7330769e-01   2.4456410e-01   2.2888889e-02   2.9063248e-01   2.3311111e-01   2.3062393e-01
   1.0000000e-01   6.7667521e-01   6.8811111e-01   6.5649573e-01   5.5787179e-01   6.7136752e-01   6.7422222e-01   6.7285470e-01   5.1432479e-01   5.3133333e-01   5.3400855e-01   5.2205128e-02   6.8351282e-01   5.7018803e-01   6.0376923e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.25/PP.dat <==
   1.0000000e-04   1.7727860e-02   2.2836579e-04   3.6813072e-04   2.2114930e-04   8.2053215e-03   1.8145639e-04   1.8224813e-04   1.9407689e-04   2.7586191e-04   1.9904734e-04   1.7710176e-03   1.7404312e-04   1.6882714e-04   4.4293500e-04
   1.0000000e-03   3.1731825e-02   2.9920101e-03   4.0961187e-03   3.5477511e-03   3.6733830e-03   2.5072624e-03   2.5333230e-03   2.7714595e-03   3.7862679e-03   3.1291035e-03   1.6678019e-02   2.3588230e-03   2.2506286e-03   4.7629476e-03
   1.0000000e-02   1.1048412e-01   4.9842082e-02   5.6822917e-02   6.8408902e-02   5.1831819e-02   4.6422546e-02   4.6932130e-02   4.7091758e-02   7.4076372e-02   5.9589396e-02   1.4134524e-01   4.1701816e-02   4.1994478e-02   6.1381956e-02
   1.0000000e-01   5.3323476e-01   5.3378398e-01   4.9462011e-01   8.2257797e-01   4.5176089e-01   4.4910143e-01   4.3897900e-01   4.5812737e-01   6.6088911e-01   7.1807978e-01   1.0809074e+00   4.5422788e-01   4.2700474e-01   6.8139728e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.25/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   1.5266667e-01   1.0000000e+00   7.6533333e-01   6.7066667e-01   2.5333333e-02   4.2666667e-02   6.6900000e-01   6.9466667e-01   6.8900000e-01   1.0000000e+00   6.9333333e-02   9.9933333e-01   1.0000000e+00
   1.0000000e-03   9.9966667e-01   2.7433333e-01   1.0000000e+00   9.9100000e-01   4.8500000e-01   1.6233333e-01   2.5700000e-01   9.7266667e-01   9.8066667e-01   9.8100000e-01   1.0000000e+00   2.4833333e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-02   9.9533333e-01   7.5633333e-01   9.9966667e-01   1.0000000e+00   8.6333333e-01   7.2800000e-01   7.8433333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.9566667e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   9.7933333e-01   9.5933333e-01   9.9600000e-01   1.0000000e+00   9.8200000e-01   9.7533333e-01   9.7733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2066667e-01   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.25/Rate_md.dat <==
   1.0000000e-04   8.3800000e-01   8.7600000e-01   6.0466667e-01   7.6533333e-01   8.5766667e-01   7.6133333e-01   7.5866667e-01   6.6900000e-01   6.9466667e-01   6.8900000e-01   1.1433333e-01   7.2566667e-01   6.0300000e-01   5.7900000e-01
   1.0000000e-03   9.9000000e-01   9.9866667e-01   9.5233333e-01   9.9100000e-01   9.8633333e-01   9.9000000e-01   9.8666667e-01   9.7266667e-01   9.8066667e-01   9.8100000e-01   2.8866667e-01   9.8233333e-01   9.4666667e-01   9.4266667e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.0666667e-01   1.0000000e+00   9.9966667e-01   9.9966667e-01
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.25/Time.dat <==
   1.0000000e-04   8.3718280e-03   2.1678641e-02   9.9609090e-03   1.4224196e-02   3.4014062e-02   2.9553807e-02   1.4036354e-02   1.0833720e-02   2.6662674e-02   9.8709473e-03   4.6918311e-02   6.9478613e-02   8.1931651e-02   3.7150895e-02
   1.0000000e-03   5.3903387e-03   6.8178541e-02   4.2615285e-02   5.3690689e-02   3.3310821e-02   7.9678328e-02   2.7093009e-02   3.4657890e-02   4.0156778e-02   4.8795558e-02   1.0349680e-01   1.2124945e-01   1.1712144e-01   1.3219860e-01
   1.0000000e-02   3.9812317e-03   2.2537453e-02   8.9478686e-02   2.3592378e-02   2.1895482e-02   2.7885685e-02   2.0738013e-02   1.3522815e-02   3.6913185e-02   9.1268921e-02   1.4259073e-01   1.2601715e-01   1.5503722e-01   1.3579540e-01
   1.0000000e-01   3.0363103e-03   1.2315200e-02   1.1818511e-01   1.8791874e-02   1.1738030e-02   7.6114263e-03   1.6269444e-02   1.7989568e-02   3.5398274e-02   1.4459453e-01   1.8693203e-01   1.0697732e-01   2.0778670e-01   1.6185269e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.3/MSE.dat <==
   1.0000000e-04   1.0611025e-02   4.7676450e-05   1.6237473e-04   4.4429498e-05   8.1990058e-03   3.5589918e-05   3.6069866e-05   3.7273069e-05   4.1655070e-04   9.3849111e-05   3.5487657e-04   3.3506892e-05   3.2616826e-05   8.5545387e-05
   1.0000000e-03   1.3281581e-02   6.2450147e-04   9.5535783e-04   7.3555772e-04   3.4202716e-03   5.0751304e-04   5.1574483e-04   5.4492826e-04   1.7424794e-03   6.6675029e-04   3.1423010e-03   4.6541770e-04   4.5157580e-04   9.2636283e-04
   1.0000000e-02   2.9000291e-02   1.1505469e-02   1.3157311e-02   1.5332334e-02   1.3567205e-02   1.0646019e-02   1.0464397e-02   1.0045298e-02   1.8238447e-02   1.3330916e-02   2.4233141e-02   8.5195297e-03   9.1817000e-03   1.2838396e-02
   1.0000000e-01   1.0237338e-01   1.0234280e-01   9.3557421e-02   1.5874035e-01   8.5098804e-02   8.4888351e-02   8.2730098e-02   8.2557095e-02   1.1800984e-01   1.2952210e-01   1.6761336e-01   8.5336655e-02   8.0645556e-02   1.3190813e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.3/MSEa.dat <==
   1.0000000e-04   3.2847217e-02   2.5624505e-04   6.2886162e-04   2.0870140e-04   2.5196221e-02   1.9245318e-04   1.9422203e-04   1.7294839e-04   1.6061557e-03   3.8794150e-04   9.8683410e-04   1.7862564e-04   1.7042896e-04   2.4689524e-04
   1.0000000e-03   4.4798578e-02   3.2501433e-03   3.5634176e-03   2.9795216e-03   1.1770447e-02   2.6433861e-03   2.6396890e-03   2.2152298e-03   6.7622460e-03   2.6602909e-03   8.3776755e-03   2.3678065e-03   2.1976994e-03   2.7238571e-03
   1.0000000e-02   1.0817342e-01   5.0873972e-02   5.2262127e-02   4.9884264e-02   5.5986978e-02   4.7899826e-02   4.7154326e-02   3.5724324e-02   6.1408379e-02   4.4321812e-02   5.7833624e-02   3.9074375e-02   3.8506650e-02   3.8618582e-02
   1.0000000e-01   4.0885641e-01   4.1222526e-01   3.8234906e-01   3.7067355e-01   3.5187831e-01   3.5524191e-01   3.4735910e-01   2.6777152e-01   2.9254736e-01   3.1613067e-01   3.0306100e-01   3.6550288e-01   3.2470342e-01   3.7754255e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.3/Nbr_fd.dat <==
   1.0000000e-04   4.9597448e-01   2.8931419e-03   7.1940989e-02   8.2200957e-03   1.8704944e-01   1.3397129e-04   2.5677831e-04   6.0701754e-03   8.1786284e-03   6.6060606e-03   8.4707337e-01   4.0669856e-04   2.0161085e-02   4.6346093e-02
   1.0000000e-03   2.2167464e-01   4.4593301e-03   6.4856459e-02   2.3031898e-02   3.1519936e-02   1.2966507e-03   2.1467305e-03   1.8129187e-02   2.5266348e-02   2.0007974e-02   8.6152791e-01   1.9074960e-03   2.8496013e-02   4.8483254e-02
   1.0000000e-02   7.8081340e-02   1.6591707e-02   4.9928230e-02   6.4503987e-02   2.2637959e-02   1.2247209e-02   1.2725678e-02   5.4763955e-02   6.9046252e-02   5.9864434e-02   8.7740032e-01   8.6746411e-03   5.0157895e-02   6.0290271e-02
   1.0000000e-01   3.0732057e-02   2.3835726e-02   2.9854864e-02   1.2589952e-01   2.5180223e-02   2.3277512e-02   2.3534290e-02   1.1470494e-01   1.1809729e-01   1.1966348e-01   8.8926635e-01   1.5725678e-02   6.9684211e-02   7.0606061e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.3/Nbr_md.dat <==
   1.0000000e-04   6.0595745e-02   5.0283688e-02   2.7269504e-02   3.6553191e-02   9.9134752e-02   3.9234043e-02   3.9432624e-02   2.6992908e-02   3.6368794e-02   2.9375887e-02   3.8156028e-03   3.4801418e-02   2.4978723e-02   2.2907801e-02
   1.0000000e-03   1.3563121e-01   1.2725532e-01   8.7829787e-02   1.0241844e-01   1.3660993e-01   1.1295035e-01   1.1128369e-01   8.0617021e-02   1.1235461e-01   8.8971631e-02   1.0163121e-02   1.0261702e-01   7.7489362e-02   7.3453901e-02
   1.0000000e-02   3.2312057e-01   3.3339716e-01   3.0617021e-01   2.8683688e-01   3.3378014e-01   3.2857447e-01   3.2526950e-01   2.4352482e-01   3.0703546e-01   2.6620567e-01   2.6241135e-02   3.0460993e-01   2.4887234e-01   2.4455319e-01
   1.0000000e-01   6.8665248e-01   7.0002128e-01   6.8223404e-01   5.5985106e-01   6.7592908e-01   6.8027660e-01   6.7459574e-01   5.1007092e-01   5.2515603e-01   5.3212057e-01   5.4106383e-02   6.8678014e-01   5.7459574e-01   6.1087943e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.3/PP.dat <==
   1.0000000e-04   5.7233034e-02   2.7141647e-04   8.4972334e-04   2.5414309e-04   4.3818676e-02   2.0309124e-04   2.0580656e-04   2.1272455e-04   2.3566213e-03   4.2988941e-04   2.0093646e-03   1.9075211e-04   1.8551061e-04   4.8631478e-04
   1.0000000e-03   7.2450419e-02   3.5732899e-03   5.3744778e-03   4.2218792e-03   1.8328093e-02   2.9151951e-03   2.9648048e-03   3.1164003e-03   9.7962775e-03   3.8450017e-03   1.7745417e-02   2.6663045e-03   2.5886796e-03   5.2756556e-03
   1.0000000e-02   1.6034215e-01   6.6233367e-02   7.4646293e-02   8.7587184e-02   7.6814239e-02   6.1440241e-02   6.0076045e-02   5.7311752e-02   1.0299053e-01   7.6075371e-02   1.3646861e-01   4.9210603e-02   5.3089484e-02   7.3730847e-02
   1.0000000e-01   5.6906612e-01   5.7154921e-01   5.2173041e-01   8.9546363e-01   4.7578616e-01   4.7469331e-01   4.6213042e-01   4.6304195e-01   6.6381843e-01   7.3182642e-01   9.4407765e-01   4.7801475e-01   4.5130907e-01   7.3904592e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.3/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   3.6100000e-01   1.0000000e+00   8.5166667e-01   9.7300000e-01   2.7666667e-02   5.0333333e-02   7.4700000e-01   8.0300000e-01   7.8233333e-01   1.0000000e+00   8.0333333e-02   1.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00   4.9833333e-01   1.0000000e+00   9.9600000e-01   7.6033333e-01   2.2833333e-01   3.5400000e-01   9.9066667e-01   9.9533333e-01   9.9200000e-01   1.0000000e+00   3.2733333e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-02   9.9966667e-01   8.8200000e-01   1.0000000e+00   1.0000000e+00   9.4700000e-01   8.5666667e-01   8.9000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.8900000e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   9.9300000e-01   9.8233333e-01   9.9400000e-01   1.0000000e+00   9.9233333e-01   9.9000000e-01   9.9200000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5200000e-01   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.3/Rate_md.dat <==
   1.0000000e-04   9.4466667e-01   9.4666667e-01   7.0300000e-01   8.5166667e-01   9.8466667e-01   8.5066667e-01   8.5233333e-01   7.4700000e-01   8.0300000e-01   7.8233333e-01   1.6333333e-01   8.0433333e-01   6.8200000e-01   6.5466667e-01
   1.0000000e-03   9.9966667e-01   1.0000000e+00   9.8166667e-01   9.9600000e-01   9.9866667e-01   9.9700000e-01   9.9600000e-01   9.9066667e-01   9.9533333e-01   9.9200000e-01   3.8066667e-01   9.9300000e-01   9.7266667e-01   9.6766667e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.1933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.3/Time.dat <==
   1.0000000e-04   1.6051383e-02   2.7666708e-02   1.1918736e-02   1.9388979e-02   5.0528752e-02   4.1108986e-02   3.0791707e-02   1.4292073e-02   3.6794579e-02   1.2188402e-02   4.8492132e-02   8.9295581e-02   9.5434060e-02   4.5328555e-02
   1.0000000e-03   9.5485513e-03   8.6408758e-02   4.9245603e-02   6.6322023e-02   5.5540723e-02   1.0664445e-01   4.0661235e-02   4.4151097e-02   5.3497292e-02   5.3086161e-02   1.0537240e-01   1.5463778e-01   1.2985928e-01   1.5884196e-01
   1.0000000e-02   4.4141537e-03   2.6828798e-02   9.8959253e-02   3.0774165e-02   3.1133106e-02   3.8872563e-02   3.2161493e-02   1.6820739e-02   4.4952883e-02   1.0161794e-01   1.5316762e-01   1.8831923e-01   1.6929667e-01   1.5315195e-01
   1.0000000e-01   3.1199750e-03   1.4151792e-02   1.7324018e-01   2.5168121e-02   1.4552227e-02   9.9984623e-03   1.5298715e-02   2.0212096e-02   3.9373375e-02   1.7155242e-01   2.2782518e-01   1.3947238e-01   2.4876825e-01   2.0970307e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.35/MSE.dat <==
   1.0000000e-04   2.2555234e-02   1.5970307e-04   2.0530417e-03   1.1263180e-04   2.0016310e-02   1.2389340e-04   4.9351176e-05   7.6613626e-05   3.4329883e-03   4.1683131e-04   5.5837829e-04   4.2145752e-05   4.1600927e-05   1.7084826e-04
   1.0000000e-03   2.5981350e-02   1.0436657e-03   3.5941003e-03   1.3197176e-03   1.2325105e-02   8.9275599e-04   7.5064934e-04   8.1226680e-04   5.5688728e-03   1.5425027e-03   4.2330753e-03   5.9992656e-04   6.0052737e-04   1.2595307e-03
   1.0000000e-02   4.4327600e-02   1.8629676e-02   2.2874657e-02   2.4029805e-02   2.3384885e-02   1.7174743e-02   1.6392215e-02   1.5277690e-02   2.8607839e-02   2.0513227e-02   2.8346002e-02   1.2615283e-02   1.4293020e-02   1.9175860e-02
   1.0000000e-01   1.2490181e-01   1.2703912e-01   1.1399609e-01   2.0152205e-01   1.0397967e-01   1.0346635e-01   9.9459571e-02   9.7896923e-02   1.3782689e-01   1.5351546e-01   1.7808620e-01   1.0443468e-01   9.8237646e-02   1.6259076e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.35/MSEa.dat <==
   1.0000000e-04   6.1652934e-02   5.6360182e-04   7.8660249e-03   4.1763394e-04   5.4787413e-02   4.3753062e-04   2.2658446e-04   2.9826588e-04   1.1371202e-02   1.4138379e-03   1.5362551e-03   1.9561525e-04   1.8676519e-04   4.5097271e-04
   1.0000000e-03   7.6261963e-02   4.3888020e-03   1.3330807e-02   4.5819709e-03   3.5813184e-02   3.7136929e-03   3.2740132e-03   2.8679029e-03   1.8544526e-02   5.2987976e-03   1.1010011e-02   2.6514105e-03   2.4947028e-03   3.3846293e-03
   1.0000000e-02   1.4264495e-01   6.8714107e-02   8.4205055e-02   6.8450140e-02   8.0974163e-02   6.4835204e-02   6.2944442e-02   4.7751449e-02   8.5378078e-02   6.0902892e-02   6.5680660e-02   4.9013192e-02   5.0705362e-02   5.1719986e-02
   1.0000000e-01   4.3615409e-01   4.4556505e-01   4.1838624e-01   4.1992440e-01   3.7300244e-01   3.7556718e-01   3.6151652e-01   2.8382396e-01   3.1036411e-01   3.4009435e-01   3.1496287e-01   3.8607086e-01   3.4270314e-01   4.1233143e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.35/Nbr_fd.dat <==
   1.0000000e-04   6.2433498e-01   9.2277228e-03   7.2363036e-02   1.0635314e-02   2.9636964e-01   6.0891089e-04   3.5478548e-04   7.5627063e-03   1.9495050e-02   9.2029703e-03   8.4498680e-01   4.7524752e-04   2.4504950e-02   5.4508251e-02
   1.0000000e-03   3.2943729e-01   1.1646865e-02   6.6559406e-02   3.0207921e-02   9.1953795e-02   2.9818482e-03   3.3910891e-03   2.2678218e-02   4.1884488e-02   2.7650165e-02   8.5820297e-01   2.4224422e-03   3.5788779e-02   5.7957096e-02
   1.0000000e-02   1.1246040e-01   2.7971947e-02   5.0975248e-02   8.3584158e-02   3.8367987e-02   2.0311881e-02   1.9891089e-02   7.0519802e-02   9.0321782e-02   7.7945545e-02   8.7448845e-01   1.3198020e-02   6.5699670e-02   7.8047855e-02
   1.0000000e-01   3.7381188e-02   2.8952145e-02   3.0803630e-02   1.5074752e-01   3.1658416e-02   2.8998350e-02   2.9684818e-02   1.3545545e-01   1.3886964e-01   1.4148845e-01   8.8796205e-01   1.9889439e-02   8.1242574e-02   8.5016502e-02


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.35/Nbr_md.dat <==
   1.0000000e-04   7.0277778e-02   5.5006173e-02   6.4012346e-02   3.9783951e-02   1.3880864e-01   4.2179012e-02   4.2462963e-02   2.8290123e-02   7.2925926e-02   3.4425926e-02   4.4074074e-03   3.6635802e-02   2.5722222e-02   2.3654321e-02
   1.0000000e-03   1.5486420e-01   1.3483951e-01   1.3128395e-01   1.1300000e-01   1.8943827e-01   1.2027160e-01   1.1854938e-01   8.4833333e-02   1.5667901e-01   1.0343210e-01   1.1876543e-02   1.0652469e-01   8.0148148e-02   7.6154321e-02
   1.0000000e-02   3.4702469e-01   3.5801852e-01   3.6553704e-01   3.1266667e-01   3.6640123e-01   3.5503086e-01   3.5203086e-01   2.6379630e-01   3.3787037e-01   2.9157407e-01   2.7895062e-02   3.2311111e-01   2.6836420e-01   2.6587654e-01
   1.0000000e-01   6.9342593e-01   7.1129012e-01   7.0464198e-01   5.6390741e-01   6.8106173e-01   6.8582099e-01   6.7555556e-01   5.0670370e-01   5.1947531e-01   5.2927160e-01   5.5895062e-02   6.9138889e-01   5.7836420e-01   6.1445679e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.35/PP.dat <==
   1.0000000e-04   1.0740234e-01   7.5163988e-04   9.5188962e-03   5.3477310e-04   9.5084615e-02   5.9124231e-04   2.4184581e-04   3.6098369e-04   1.6171847e-02   1.9445544e-03   2.7509430e-03   2.0884834e-04   2.0628040e-04   8.4892859e-04
   1.0000000e-03   1.2415152e-01   5.1606226e-03   1.7248368e-02   6.4508122e-03   5.8513810e-02   4.4038231e-03   3.7535219e-03   4.0357388e-03   2.7271780e-02   7.6317010e-03   2.0803216e-02   2.9906939e-03   2.9968545e-03   6.2208228e-03
   1.0000000e-02   2.1344968e-01   9.2273620e-02   1.1204853e-01   1.1880706e-01   1.1445238e-01   8.5208453e-02   8.1212242e-02   7.5436081e-02   1.3937304e-01   1.0087742e-01   1.3871600e-01   6.3102143e-02   7.1539917e-02   9.5208503e-02
   1.0000000e-01   6.0358978e-01   6.1639609e-01   5.5289399e-01   9.8871108e-01   5.0524006e-01   5.0354586e-01   4.8410648e-01   4.7682517e-01   6.7268714e-01   7.5249793e-01   8.7223581e-01   5.0965425e-01   4.7824224e-01   7.9324479e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.35/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   6.4033333e-01   1.0000000e+00   9.1466667e-01   9.9933333e-01   4.6000000e-02   4.7333333e-02   8.2433333e-01   8.8600000e-01   8.5033333e-01   1.0000000e+00   8.9666667e-02   1.0000000e+00   9.9966667e-01
   1.0000000e-03   1.0000000e+00   7.5100000e-01   1.0000000e+00   9.9933333e-01   9.4900000e-01   3.2633333e-01   4.4333333e-01   9.9766667e-01   9.9966667e-01   9.9766667e-01   1.0000000e+00   3.6300000e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-02   1.0000000e+00   9.6733333e-01   1.0000000e+00   1.0000000e+00   9.8833333e-01   9.2833333e-01   9.5400000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7000000e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   9.9733333e-01   9.9133333e-01   9.9533333e-01   1.0000000e+00   9.9800000e-01   9.9633333e-01   9.9666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7766667e-01   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.35/Rate_md.dat <==
   1.0000000e-04   9.8533333e-01   9.8233333e-01   8.7933333e-01   9.1466667e-01   9.9866667e-01   9.0866667e-01   9.1233333e-01   8.2433333e-01   8.8600000e-01   8.5033333e-01   2.1300000e-01   8.6733333e-01   7.5066667e-01   7.2033333e-01
   1.0000000e-03   1.0000000e+00   1.0000000e+00   9.9800000e-01   9.9933333e-01   1.0000000e+00   9.9900000e-01   9.9933333e-01   9.9766667e-01   9.9966667e-01   9.9766667e-01   4.6866667e-01   9.9733333e-01   9.8500000e-01   9.8333333e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.9866667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.5733333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.35/Time.dat <==
   1.0000000e-04   2.2700999e-02   3.1532105e-02   1.2998303e-02   2.4386687e-02   6.6600660e-02   5.2594615e-02   5.0884566e-02   1.6287812e-02   4.8473167e-02   1.4571861e-02   5.2542906e-02   1.1475333e-01   1.1674529e-01   5.6387774e-02
   1.0000000e-03   1.2944080e-02   1.0812563e-01   4.7058258e-02   8.1283601e-02   7.1752890e-02   1.3673600e-01   6.7494301e-02   5.4790882e-02   6.4776998e-02   5.6107744e-02   1.0691773e-01   1.8992562e-01   1.3719680e-01   1.8567638e-01
   1.0000000e-02   4.6938640e-03   2.5699496e-02   1.0489646e-01   3.4346952e-02   3.9150230e-02   4.5004572e-02   4.3833709e-02   1.9152540e-02   5.0660163e-02   1.0590460e-01   1.5678511e-01   2.5942367e-01   1.7995904e-01   1.5937562e-01
   1.0000000e-01   2.8681460e-03   1.0675872e-02   1.4945176e-01   2.5979097e-02   1.6970664e-02   1.3696962e-02   1.7059068e-02   1.7311992e-02   4.5437943e-02   1.5789441e-01   2.1308955e-01   1.6866060e-01   2.4812899e-01   2.0541495e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.4/MSE.dat <==
   1.0000000e-04   4.3585336e-02   1.6051098e-03   1.5349114e-02   2.1947221e-03   4.1232472e-02   1.6133615e-03   5.0769918e-04   5.3973553e-04   1.4337551e-02   4.0569259e-03   1.4451743e-03   1.2120762e-04   1.1864088e-04   1.1889741e-03
   1.0000000e-03   4.7246962e-02   3.9328340e-03   1.8003439e-02   5.2788074e-03   3.2989483e-02   3.4011863e-03   2.4832285e-03   2.4726645e-03   1.7601849e-02   7.2471911e-03   6.5347035e-03   9.8865142e-04   1.0414271e-03   3.3913891e-03
   1.0000000e-02   6.7017892e-02   3.4111161e-02   4.3450388e-02   4.4491042e-02   4.1555942e-02   3.0728816e-02   2.8076720e-02   2.4963295e-02   4.3655774e-02   3.4131035e-02   3.4410904e-02   1.9826740e-02   2.5273768e-02   3.4194393e-02
   1.0000000e-01   1.5508297e-01   1.5876571e-01   1.4199783e-01   2.7004961e-01   1.2606729e-01   1.2698072e-01   1.2086340e-01   1.1570833e-01   1.6123491e-01   1.8449504e-01   1.9055717e-01   1.2858951e-01   1.2018023e-01   2.0611732e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.4/MSEa.dat <==
   1.0000000e-04   1.0567494e-01   3.8589563e-03   5.2436299e-02   6.0181380e-03   1.0025831e-01   3.9267341e-03   1.3752494e-03   1.6305330e-03   4.0812213e-02   1.1689277e-02   3.8873405e-03   3.8749016e-04   3.6764119e-04   2.6073929e-03
   1.0000000e-03   1.2138715e-01   1.1493261e-02   6.1174102e-02   1.4713750e-02   8.3509522e-02   1.0168086e-02   7.9719965e-03   7.4079144e-03   4.9818237e-02   2.0951739e-02   1.6373419e-02   3.6302514e-03   3.5378266e-03   7.9212722e-03
   1.0000000e-02   1.8795984e-01   1.0399806e-01   1.4544317e-01   1.0953588e-01   1.2164987e-01   9.7136611e-02   9.1217517e-02   6.8007650e-02   1.1462033e-01   8.9510674e-02   7.6680253e-02   6.5113271e-02   7.5674693e-02   8.2036306e-02
   1.0000000e-01   4.7271107e-01   4.8620642e-01   4.6782368e-01   5.0611249e-01   3.9407303e-01   4.0075277e-01   3.8108432e-01   3.0064838e-01   3.2870785e-01   3.7084412e-01   3.2948629e-01   4.1007039e-01   3.6497249e-01   4.6307758e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.4/Nbr_fd.dat <==
   1.0000000e-04   7.0790550e-01   2.9214777e-02   6.4367698e-02   1.9060137e-02   3.8899485e-01   7.5876289e-03   2.8281787e-03   1.1132302e-02   5.4305842e-02   2.3415808e-02   8.4284536e-01   7.3711340e-04   3.5510309e-02   6.8716495e-02
   1.0000000e-03   4.3237801e-01   3.4266323e-02   6.1407216e-02   4.7919244e-02   1.7057732e-01   1.3273196e-02   1.1646048e-02   3.4139175e-02   7.6828179e-02   5.0735395e-02   8.5584708e-01   3.7646048e-03   5.1694158e-02   7.7292096e-02
   1.0000000e-02   1.5641753e-01   4.8183849e-02   5.0092784e-02   1.1460653e-01   6.2400344e-02   3.4998282e-02   3.2024055e-02   9.3295533e-02   1.1629038e-01   1.0451203e-01   8.7086426e-01   2.0469072e-02   9.0386598e-02   1.0843471e-01
   1.0000000e-01   4.6541237e-02   3.5194158e-02   3.1556701e-02   1.8200000e-01   3.9730241e-02   3.6579038e-02   3.7878007e-02   1.6019759e-01   1.6340378e-01   1.6756014e-01   8.8667869e-01   2.5460481e-02   9.5668385e-02   1.0460137e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.4/Nbr_md.dat <==
   1.0000000e-04   8.0026882e-02   6.3930108e-02   2.2393548e-01   5.9639785e-02   1.7547849e-01   5.1370968e-02   4.8650538e-02   3.4833333e-02   1.6992473e-01   7.3268817e-02   6.6935484e-03   3.9360215e-02   2.7645161e-02   2.7973118e-02
   1.0000000e-03   1.7029570e-01   1.5523118e-01   2.7165591e-01   1.4994086e-01   2.5485484e-01   1.4307527e-01   1.4019355e-01   1.0682258e-01   2.4039785e-01   1.5875269e-01   1.4774194e-02   1.1481720e-01   8.7150538e-02   8.8435484e-02
   1.0000000e-02   3.7140323e-01   3.9520430e-01   4.5324194e-01   3.5860753e-01   4.0632796e-01   3.9573656e-01   3.9019892e-01   2.9192473e-01   3.6387634e-01   3.2702151e-01   3.1779570e-02   3.4813978e-01   2.9942473e-01   3.0140323e-01
   1.0000000e-01   7.0143548e-01   7.2074731e-01   7.2807527e-01   5.6948387e-01   6.8385484e-01   6.9169355e-01   6.7712366e-01   5.0126344e-01   5.1129570e-01   5.2430108e-01   5.8370968e-02   6.9564516e-01   5.8080108e-01   6.1935484e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.4/PP.dat <==
   1.0000000e-04   1.7952960e-01   6.6101364e-03   6.3527726e-02   9.1440856e-03   1.6953976e-01   6.6342507e-03   2.1418256e-03   2.2853771e-03   5.9055990e-02   1.6674851e-02   6.0435103e-03   5.4692554e-04   4.5321807e-04   4.9846430e-03
   1.0000000e-03   1.9520402e-01   1.6822943e-02   7.4856607e-02   2.2399577e-02   1.3572764e-01   1.4652241e-02   1.0712010e-02   1.0584364e-02   7.3466826e-02   3.0280851e-02   2.7562651e-02   4.2268941e-03   4.3620088e-03   1.4324074e-02
   1.0000000e-02   2.7836345e-01   1.4447182e-01   1.8214116e-01   1.8842177e-01   1.7365116e-01   1.3076091e-01   1.1968034e-01   1.0574547e-01   1.8272148e-01   1.4426286e-01   1.4534437e-01   8.5321516e-02   1.0846820e-01   1.4527616e-01
   1.0000000e-01   6.4867093e-01   6.6676848e-01   5.9437691e-01   1.1425968e+00   5.3033207e-01   5.3376433e-01   5.0806622e-01   4.8711670e-01   6.8076681e-01   7.8100997e-01   8.0612745e-01   5.4187877e-01   5.0573686e-01   8.6851511e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.4/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   8.7633333e-01   1.0000000e+00   9.6333333e-01   1.0000000e+00   1.2766667e-01   4.7333333e-02   8.8733333e-01   9.5966667e-01   9.2900000e-01   1.0000000e+00   8.2333333e-02   1.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00   9.3566667e-01   1.0000000e+00   1.0000000e+00   9.9633333e-01   5.5100000e-01   5.7566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   4.3233333e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-02   1.0000000e+00   9.8966667e-01   1.0000000e+00   1.0000000e+00   9.9900000e-01   9.7900000e-01   9.8766667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.3100000e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   9.9900000e-01   9.9633333e-01   9.9600000e-01   1.0000000e+00   9.9966667e-01   9.9900000e-01   9.9900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9100000e-01   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.4/Rate_md.dat <==
   1.0000000e-04   9.9400000e-01   9.9500000e-01   9.9266667e-01   9.6333333e-01   1.0000000e+00   9.4733333e-01   9.5266667e-01   8.8733333e-01   9.5966667e-01   9.2900000e-01   3.3466667e-01   9.1500000e-01   8.0933333e-01   7.9433333e-01
   1.0000000e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   6.0533333e-01   1.0000000e+00   9.9566667e-01   9.9800000e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.6933333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.4/Time.dat <==
   1.0000000e-04   3.0231258e-02   4.8042337e-02   1.2862619e-02   3.8864265e-02   8.4152655e-02   8.2143675e-02   7.3872030e-02   2.4261082e-02   6.3507585e-02   1.9588746e-02   5.8186445e-02   1.7628678e-01   1.6758749e-01   8.2698450e-02
   1.0000000e-03   1.8287140e-02   1.3637365e-01   5.3121267e-02   1.0021405e-01   7.9231186e-02   1.8632417e-01   1.2893128e-01   7.0226513e-02   7.5850024e-02   6.8988226e-02   1.1401322e-01   2.6888756e-01   1.7894323e-01   2.6890066e-01
   1.0000000e-02   6.0119490e-03   3.2186583e-02   8.4996236e-02   3.8952937e-02   4.6258478e-02   5.4043950e-02   6.7312511e-02   2.2776027e-02   5.6524710e-02   9.1300085e-02   1.4655002e-01   3.7780666e-01   1.7444453e-01   1.5987940e-01
   1.0000000e-01   3.3302987e-03   1.4058455e-02   1.4842620e-01   3.1409269e-02   2.0468799e-02   2.1257609e-02   1.8795222e-02   1.5368465e-02   5.4251894e-02   1.5996119e-01   2.1140670e-01   2.1014169e-01   2.5066346e-01   2.0856276e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.45/MSE.dat <==
   1.0000000e-04   6.8250386e-02   1.2325822e-02   4.8324550e-02   3.2360669e-02   6.6494537e-02   1.2000269e-02   5.1620830e-03   4.5618151e-03   3.4939224e-02   1.9326033e-02   4.8869849e-03   1.2381943e-03   1.6650182e-03   1.0768483e-02
   1.0000000e-03   7.2359549e-02   1.8029869e-02   5.1450538e-02   4.0462478e-02   5.9741411e-02   1.6963142e-02   1.0094648e-02   9.9825882e-03   3.8186899e-02   2.4630041e-02   1.1257059e-02   3.0770134e-03   3.2936415e-03   1.5845962e-02
   1.0000000e-02   9.4182237e-02   6.0775821e-02   7.5836225e-02   9.9672495e-02   6.6836828e-02   5.4721581e-02   4.5817273e-02   3.9492150e-02   6.2364442e-02   5.4326766e-02   4.2341074e-02   3.4146717e-02   4.4901931e-02   6.1703958e-02
   1.0000000e-01   1.8681313e-01   1.9406799e-01   1.7117510e-01   4.0172271e-01   1.5073495e-01   1.5151224e-01   1.4340404e-01   1.3462124e-01   1.8727959e-01   2.1787060e-01   2.0313017e-01   1.5332249e-01   1.4326350e-01   2.5194804e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.45/MSEa.dat <==
   1.0000000e-04   1.5075063e-01   2.6241787e-02   1.4898168e-01   7.3303790e-02   1.4736640e-01   2.5896896e-02   1.1898815e-02   1.1762648e-02   8.7603108e-02   4.8796663e-02   1.2227005e-02   2.8602243e-03   3.8761906e-03   2.2159419e-02
   1.0000000e-03   1.6738857e-01   4.2698957e-02   1.5824136e-01   9.2393638e-02   1.3607277e-01   4.1478995e-02   2.6373562e-02   2.5811024e-02   9.4990099e-02   6.1895726e-02   2.6822491e-02   8.4768231e-03   8.6524858e-03   3.3477136e-02
   1.0000000e-02   2.3549846e-01   1.5801020e-01   2.3151004e-01   2.1101026e-01   1.7118756e-01   1.4803611e-01   1.2871661e-01   9.5202150e-02   1.4618872e-01   1.2744421e-01   9.0427270e-02   9.5501718e-02   1.1561968e-01   1.3228018e-01
   1.0000000e-01   5.0616101e-01   5.2656607e-01   5.0971028e-01   6.8136975e-01   4.1654147e-01   4.2415688e-01   3.9992443e-01   3.1731525e-01   3.4996773e-01   4.0205869e-01   3.4052020e-01   4.3166487e-01   3.8525174e-01   5.0899317e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.45/Nbr_fd.dat <==
   1.0000000e-04   7.5346416e-01   9.1315412e-02   5.3919355e-02   8.0227599e-02   4.4808244e-01   5.0894265e-02   3.3227599e-02   2.6931900e-02   1.0906989e-01   6.9686380e-02   8.4416487e-01   6.0448029e-03   5.8872760e-02   1.1869176e-01
   1.0000000e-03   5.0661649e-01   8.6405018e-02   5.3071685e-02   1.1101613e-01   2.3212724e-01   5.2842294e-02   4.1387097e-02   6.2362007e-02   1.2046416e-01   9.5618280e-02   8.5314516e-01   1.1003584e-02   8.5336918e-02   1.2835484e-01
   1.0000000e-02   2.0134946e-01   7.5557348e-02   4.6284946e-02   1.6310394e-01   9.0702509e-02   5.7059140e-02   4.7921147e-02   1.2076165e-01   1.4431362e-01   1.3511290e-01   8.6824194e-01   3.4089606e-02   1.2348029e-01   1.4849462e-01
   1.0000000e-01   5.6234767e-02   4.2016129e-02   3.1802867e-02   2.2082079e-01   4.8976703e-02   4.3987455e-02   4.6403226e-02   1.8598387e-01   1.8936559e-01   1.9533692e-01   8.8486022e-01   3.1220430e-02   1.1111290e-01   1.2465591e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.45/Nbr_md.dat <==
   1.0000000e-04   8.6390476e-02   1.0048095e-01   4.2635238e-01   2.1317619e-01   1.9909524e-01   9.3104762e-02   7.5228571e-02   7.1561905e-02   2.8981429e-01   1.8516667e-01   1.2600000e-02   4.6104762e-02   3.4747619e-02   5.6638095e-02
   1.0000000e-03   1.8185714e-01   2.0533810e-01   4.4594762e-01   2.9498571e-01   2.9889524e-01   2.0639524e-01   1.9055238e-01   1.6570476e-01   3.2009048e-01   2.5407143e-01   2.0119048e-02   1.3255714e-01   1.0062857e-01   1.3134762e-01
   1.0000000e-02   3.8805714e-01   4.3770476e-01   5.4754286e-01   4.3339048e-01   4.4616667e-01   4.4334762e-01   4.2900952e-01   3.2088095e-01   3.8346190e-01   3.5901429e-01   3.6176190e-02   3.8555714e-01   3.3692381e-01   3.4494286e-01
   1.0000000e-01   7.0812381e-01   7.3046667e-01   7.5033810e-01   5.8675238e-01   6.8760952e-01   6.9583810e-01   6.7891905e-01   4.9418571e-01   5.0317143e-01   5.1903810e-01   6.0976190e-02   6.9724286e-01   5.8028571e-01   6.2187143e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.45/PP.dat <==
   1.0000000e-04   2.4906252e-01   4.5688986e-02   1.7637608e-01   1.1903101e-01   2.4251114e-01   4.4313382e-02   1.9112683e-02   1.6851164e-02   1.2808501e-01   7.0984324e-02   1.7997132e-02   4.8058078e-03   6.0114516e-03   3.9578133e-02
   1.0000000e-03   2.6460666e-01   6.6122268e-02   1.8858202e-01   1.4873072e-01   2.1798716e-01   6.2353307e-02   3.7820493e-02   3.6806189e-02   1.3983137e-01   9.0870168e-02   4.1749879e-02   1.1648906e-02   1.2347716e-02   5.8463518e-02
   1.0000000e-02   3.4594016e-01   2.2638897e-01   2.7910381e-01   3.6987810e-01   2.4653394e-01   2.0405722e-01   1.7095572e-01   1.4671897e-01   2.3005039e-01   2.0150778e-01   1.5740832e-01   1.2818197e-01   1.6868743e-01   2.2943794e-01
   1.0000000e-01   6.8974995e-01   7.1741626e-01   6.3159203e-01   1.4959358e+00   5.5868700e-01   5.6183302e-01   5.3163053e-01   4.9904684e-01   6.9638663e-01   8.1154708e-01   7.5703052e-01   5.6932066e-01   5.3140172e-01   9.3556476e-01


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.45/Rate_fd.dat <==
   1.0000000e-04   1.0000000e+00   9.7533333e-01   1.0000000e+00   9.9600000e-01   1.0000000e+00   3.8166667e-01   2.3700000e-01   9.4766667e-01   9.9600000e-01   9.8700000e-01   1.0000000e+00   1.2333333e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-03   1.0000000e+00   9.9000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.3733333e-01   8.2466667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.5133333e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-02   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9533333e-01   9.9533333e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.7266667e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00   9.9966667e-01   9.9566667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9966667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9500000e-01   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.45/Rate_md.dat <==
   1.0000000e-04   9.9933333e-01   9.9900000e-01   1.0000000e+00   9.9600000e-01   1.0000000e+00   9.8033333e-01   9.8233333e-01   9.4766667e-01   9.9600000e-01   9.8700000e-01   5.6733333e-01   9.4733333e-01   8.6066667e-01   8.7100000e-01
   1.0000000e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   7.5466667e-01   9.9966667e-01   9.9866667e-01   9.9966667e-01
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.2900000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9066667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> Data_Simu_6/FMvsSNR_dims256_vara1_gaussian_random_3000/rho0.6_delta0.45/Time.dat <==
   1.0000000e-04   3.2877872e-02   6.2496851e-02   1.0748344e-02   3.9504386e-02   9.1232060e-02   1.0251746e-01   7.4663726e-02   3.0278606e-02   6.7707885e-02   2.0103878e-02   5.9498396e-02   3.4665278e-01   2.1808615e-01   1.0153668e-01
   1.0000000e-03   2.2804016e-02   1.7952237e-01   3.9340894e-02   1.0221049e-01   8.7373870e-02   2.3569889e-01   1.9262465e-01   1.0596345e-01   8.3362272e-02   5.4343972e-02   1.1028469e-01   4.7781167e-01   2.2312444e-01   3.2566145e-01
   1.0000000e-02   7.3427177e-03   3.6358852e-02   1.0491202e-01   3.9005950e-02   5.4116956e-02   5.9851195e-02   8.6609381e-02   2.6948459e-02   6.6387909e-02   1.1397237e-01   1.5684961e-01   5.4453146e-01   2.0001430e-01   2.0238992e-01
   1.0000000e-01   3.5107203e-03   1.4160803e-02   1.4911213e-01   3.3082287e-02   2.4376967e-02   2.6856855e-02   1.6723514e-02   1.6019681e-02   6.5935004e-02   1.7084236e-01   2.1274208e-01   2.5257967e-01   2.5909742e-01   2.1586222e-01


==> Data_simu_1/Nbr_fd.dat <==
   5.0000000e+00   4.4661355e-03   2.7115538e-03   3.2587251e-02   5.1075697e-04   1.3657371e-03   2.1219124e-03   1.2127490e-03   4.6852590e-04   4.9402390e-04   4.7569721e-04
   1.0000000e+01   6.5756098e-03   1.8479675e-03   4.0207317e-02   1.1772358e-03   1.8902439e-03   2.5959350e-03   1.5682927e-03   1.0308943e-03   1.1105691e-03   1.0544715e-03
   1.5000000e+01   1.1064730e-02   1.1568465e-03   4.5874689e-02   1.8780083e-03   2.4414938e-03   2.7560166e-03   1.7211618e-03   1.5668050e-03   1.6780083e-03   1.5966805e-03
   2.0000000e+01   2.3511017e-02   7.0508475e-04   5.1243220e-02   2.7567797e-03   3.9923729e-03   2.7983051e-03   1.8161017e-03   2.2033898e-03   2.3525424e-03   2.2322034e-03
   2.5000000e+01   6.7223377e-02   6.1471861e-04   5.6849351e-02   3.6675325e-03   1.6155844e-02   2.7636364e-03   1.9186147e-03   2.8467532e-03   3.1316017e-03   2.9887446e-03
   3.0000000e+01   1.7308584e-01   7.3451327e-04   6.2711504e-02   4.5929204e-03   6.6081416e-02   2.5619469e-03   1.8557522e-03   3.6088496e-03   4.1176991e-03   3.8097345e-03
   3.5000000e+01   3.1574389e-01   1.8126697e-03   6.7972851e-02   5.9149321e-03   1.5984253e-01   2.5095023e-03   1.7022624e-03   4.4253394e-03   6.4841629e-03   4.7936652e-03
   4.0000000e+01   4.4243426e-01   5.4185185e-03   7.1504630e-02   7.4370370e-03   2.5882500e-01   3.2787037e-03   1.8138889e-03   5.4638889e-03   1.4498148e-02   6.6898148e-03
   4.5000000e+01   5.2434313e-01   1.4528910e-02   6.9680569e-02   1.1792417e-02   3.3105877e-01   7.4075829e-03   2.8597156e-03   7.4142180e-03   3.3065403e-02   1.2331754e-02
   5.0000000e+01   5.7970388e-01   4.3775728e-02   6.3126214e-02   2.5527184e-02   3.8493107e-01   2.8496117e-02   1.4747573e-02   1.2410680e-02   6.3742718e-02   3.0856311e-02
   5.5000000e+01   6.1606965e-01   9.4339303e-02   5.5950249e-02   6.4186070e-02   4.2292040e-01   7.4871642e-02   5.0352239e-02   2.6932338e-02   9.6473632e-02   6.4656716e-02
   6.0000000e+01   6.3838776e-01   1.6873878e-01   5.0144898e-02   1.3362653e-01   4.4994592e-01   1.5105714e-01   1.1960000e-01   5.9241837e-02   1.2312959e-01   1.0320204e-01


==> Data_simu_1/Nbr_md.dat <==
   5.0000000e+00   2.6040000e-02   2.7120000e-02   2.0840000e-02   2.5640000e-02   2.5240000e-02   2.4440000e-02   2.5400000e-02   2.3520000e-02   2.4800000e-02   2.3880000e-02
   1.0000000e+01   2.6860000e-02   3.1740000e-02   2.1240000e-02   2.8960000e-02   2.6620000e-02   2.5520000e-02   2.6700000e-02   2.5360000e-02   2.7320000e-02   2.5940000e-02
   1.5000000e+01   2.6853333e-02   3.4613333e-02   2.1186667e-02   3.0173333e-02   2.6813333e-02   2.5706667e-02   2.6733333e-02   2.5173333e-02   2.6960000e-02   2.5653333e-02
   2.0000000e+01   2.8890000e-02   3.7650000e-02   2.2020000e-02   3.2530000e-02   2.8240000e-02   2.6820000e-02   2.7670000e-02   2.6000000e-02   2.7760000e-02   2.6340000e-02
   2.5000000e+01   3.5088000e-02   4.0192000e-02   2.3920000e-02   3.3888000e-02   3.2424000e-02   2.7312000e-02   2.8224000e-02   2.6304000e-02   2.8936000e-02   2.7616000e-02
   3.0000000e+01   4.9446667e-02   4.3873333e-02   2.4600000e-02   3.4600000e-02   4.9413333e-02   2.8640000e-02   2.9433333e-02   2.7186667e-02   3.1020000e-02   2.8700000e-02
   3.5000000e+01   7.2297143e-02   4.6651429e-02   2.6822857e-02   3.7348571e-02   8.7680000e-02   2.9994286e-02   3.0794286e-02   2.7942857e-02   4.0942857e-02   3.0268571e-02
   4.0000000e+01   9.6750000e-02   5.0920000e-02   3.8070000e-02   4.0160000e-02   1.3328000e-01   3.1930000e-02   3.2370000e-02   2.9505000e-02   7.8290000e-02   3.6125000e-02
   4.5000000e+01   1.1767111e-01   5.8066667e-02   1.0204000e-01   5.5293333e-02   1.7236000e-01   3.8128889e-02   3.4844444e-02   3.4764444e-02   1.5504000e-01   5.7822222e-02
   5.0000000e+01   1.3590800e-01   8.4600000e-02   2.3163600e-01   1.0517200e-01   2.0560000e-01   6.5436000e-02   4.9296000e-02   5.1132000e-02   2.6262000e-01   1.2712800e-01
   5.5000000e+01   1.4814909e-01   1.3927273e-01   3.8025455e-01   2.3457091e-01   2.2817818e-01   1.2413818e-01   8.8701818e-02   9.8425455e-02   3.5256727e-01   2.3629091e-01
   6.0000000e+01   1.6029000e-01   2.3108000e-01   5.0631000e-01   4.3651333e-01   2.4900667e-01   2.2356667e-01   1.6707333e-01   1.9352333e-01   4.0222333e-01   3.3712667e-01


==> Data_simu_1/PP.dat <==
   5.0000000e+00   8.0952376e-04   4.3653429e-04   1.5075873e-03   2.4736625e-04   3.5405193e-04   4.0456475e-04   3.2092130e-04   2.3926251e-04   2.8961021e-04   2.8341243e-04
   1.0000000e+01   6.4366417e-04   2.3434237e-04   7.2540155e-04   1.9451258e-04   2.5741798e-04   2.5251355e-04   2.1726869e-04   1.8660756e-04   1.8829858e-04   1.8504775e-04
   1.5000000e+01   7.4701585e-04   1.9688033e-04   5.4274795e-04   1.9109939e-04   2.5340620e-04   2.1514544e-04   1.9238283e-04   1.7830725e-04   1.8482019e-04   1.8204674e-04
   2.0000000e+01   1.2054056e-03   1.8678324e-04   4.6757381e-04   1.9714089e-04   3.1577764e-04   1.9946181e-04   1.8311086e-04   1.7818595e-04   1.8493729e-04   1.8246127e-04
   2.5000000e+01   4.2649659e-03   1.9727201e-04   4.4219769e-04   2.1011957e-04   1.7993544e-03   1.9509706e-04   1.8387762e-04   1.8592514e-04   2.8310368e-04   1.9401958e-04
   3.0000000e+01   1.6396646e-02   2.1686448e-04   4.8008680e-04   2.2468942e-04   1.1032119e-02   1.9772520e-04   1.8952937e-04   1.9885520e-04   6.1444741e-04   2.3799467e-04
   3.5000000e+01   4.6461134e-02   3.5412173e-04   9.8920401e-04   4.0593839e-04   3.9198209e-02   3.1438761e-04   1.9415382e-04   2.1118042e-04   4.1417868e-03   4.0944323e-04
   4.0000000e+01   9.8308983e-02   1.4320371e-03   4.0828089e-03   1.2035366e-03   9.1246564e-02   1.3470737e-03   5.0615052e-04   8.3987932e-04   1.9458554e-02   2.4788809e-03
   4.5000000e+01   1.6151280e-01   7.4424068e-03   2.6611472e-02   8.9624375e-03   1.5613078e-01   7.3125175e-03   1.8526412e-03   3.0833214e-03   5.6089384e-02   1.1831689e-02
   5.0000000e+01   2.3211588e-01   3.5174578e-02   7.7055121e-02   3.7502815e-02   2.2776791e-01   3.4612106e-02   1.1736408e-02   1.0252084e-02   1.1585973e-01   4.5912106e-02
   5.5000000e+01   2.9672800e-01   9.5937057e-02   1.5801945e-01   1.3161410e-01   2.9371569e-01   9.5394269e-02   4.1484680e-02   3.2421369e-02   1.8239931e-01   1.0583659e-01
   6.0000000e+01   3.5766087e-01   2.0260986e-01   2.6089098e-01   4.0898632e-01   3.5564428e-01   2.0151956e-01   1.0714849e-01   8.3925825e-02   2.4425405e-01   1.8614339e-01


==> Data_simu_1/Pr_recn2.dat <==
   5.0000000e+00   2.7120000e-01   3.0000000e-02   4.8400000e-02   2.2600000e-02   3.4200000e-02   2.0800000e-02   2.2800000e-02   1.8200000e-02   2.3000000e-02   1.9600000e-02
   1.0000000e+01   4.7680000e-01   4.2400000e-02   7.7200000e-02   3.2600000e-02   4.7200000e-02   2.1800000e-02   2.3800000e-02   2.1400000e-02   2.6800000e-02   2.4800000e-02
   1.5000000e+01   6.9060000e-01   6.3800000e-02   7.7400000e-02   4.3600000e-02   7.7600000e-02   2.8400000e-02   2.9000000e-02   2.4000000e-02   3.4800000e-02   3.0800000e-02
   2.0000000e+01   8.8320000e-01   7.2400000e-02   9.1800000e-02   5.3400000e-02   1.6560000e-01   2.7800000e-02   2.6800000e-02   2.3600000e-02   3.7200000e-02   2.9600000e-02
   2.5000000e+01   9.6500000e-01   9.2200000e-02   1.1600000e-01   6.5000000e-02   4.0380000e-01   2.8000000e-02   2.7400000e-02   2.5400000e-02   4.1800000e-02   3.6200000e-02
   3.0000000e+01   9.9640000e-01   1.1520000e-01   1.3200000e-01   7.7400000e-02   7.7580000e-01   3.8400000e-02   3.8000000e-02   3.6000000e-02   5.1600000e-02   3.8400000e-02
   3.5000000e+01   1.0000000e+00   1.4500000e-01   1.7360000e-01   1.0480000e-01   9.6700000e-01   4.3000000e-02   3.9800000e-02   4.3600000e-02   9.0200000e-02   4.9000000e-02
   4.0000000e+01   1.0000000e+00   1.8980000e-01   2.3880000e-01   1.2200000e-01   9.9800000e-01   4.1800000e-02   4.0000000e-02   4.5200000e-02   2.0600000e-01   8.1600000e-02
   4.5000000e+01   1.0000000e+00   2.4420000e-01   4.9060000e-01   1.8520000e-01   1.0000000e+00   6.3000000e-02   4.9200000e-02   6.9200000e-02   4.2180000e-01   1.5120000e-01
   5.0000000e+01   1.0000000e+00   4.0000000e-01   8.3440000e-01   3.3740000e-01   1.0000000e+00   1.5780000e-01   1.0980000e-01   1.4300000e-01   7.1400000e-01   3.7680000e-01
   5.5000000e+01   1.0000000e+00   6.0420000e-01   9.7600000e-01   6.6340000e-01   1.0000000e+00   3.5740000e-01   2.8380000e-01   3.0860000e-01   9.1660000e-01   6.8900000e-01
   6.0000000e+01   1.0000000e+00   8.4300000e-01   9.9900000e-01   9.6720000e-01   1.0000000e+00   6.6320000e-01   5.7620000e-01   6.2160000e-01   9.8120000e-01   9.0900000e-01

